Lattice Boltzmann Methods for Compressible (Magneto)hydrodynamics

The simulation of magnetohydrodynamic (MHD) flows presents a highly complex, tightly coupled transport problem that poses severe numerical and computational demands. Towards this, we propose a novel class of Lattice Boltzmann Methods (LBM) schemes capable of solving a wide range of transport equation systems with high computational efficiency and scalability. Our approach exploits the algorithmic structure of kinetic formulations to separately transport all state variables of Strang-splitted conservation equations alongside their characteristics, yielding decoupled, fully local operations. To demonstrate the capability of this framework on complex, numerically demanding multiphysics interactions, we apply it to these MHD flows. Specifically, we discretize ideal compressible and resistive incompressible MHD systems, which naturally encompass hydrodynamic limits such as the compressible Euler and incompressible Navier-Stokes equations. Rigorous performance analysis of the implementation within the platform-transparent multi-physics framework OpenLB demonstrates up to 98.9\% of the hardware roofline. We validate our approach against established incompressible and compressible MHD benchmarks across multiple resolutions. Finally, we simulate a moving, surface-resolved magnetized asteroid modeled after 16 Psyche in a supersonic early solar wind flow. This showcases the framework's advanced support for dynamic solid geometries, shifting magnetic fields, and fluid-structure interaction.

==> MHD_rotor/B_x_ref.csv <==
Length B_X
0.003134796238244514 1.4162234042553192
0.02037617554858934 1.4162234042553192
0.04780564263322884 1.4162234042553192
0.06347962382445141 1.5691489361702127
0.07993730407523511 1.7287234042553192
0.1018808777429467 1.8550531914893618
0.1347962382445141 1.8816489361702127
0.16614420062695925 1.8816489361702127
0.1974921630094044 1.8550531914893618
0.2280564263322884 1.7885638297872342
0.2507836990595611 1.815159574468085
0.27899686520376177 1.821808510638298
0.3025078369905956 1.815159574468085
0.3126959247648903 1.8816489361702127
0.3181818181818182 2.0279255319148937
0.3244514106583072 2.1808510638297873
0.33699059561128525 2.2606382978723403
0.35266457680250785 2.2606382978723403
0.35971786833855796 2.054521276595745
0.36990595611285265 1.6954787234042554
0.3777429467084639 1.3430851063829787
0.38087774294670845 0.9574468085106383
0.3847962382445141 0.6848404255319149
0.38636363636363635 0.4521276595744681
0.39184952978056425 0.3324468085106383
0.3957680250783699 0.5452127659574468
0.4020376175548589 0.6781914893617021
0.39733542319749215 0.8577127659574468
0.4020376175548589 0.6781914893617021
0.40282131661442006 0.4720744680851064
0.40282131661442006 0.3257978723404255
0.4051724137931034 0.1396276595744681
0.43260188087774293 0.09973404255319149
0.4725705329153605 0.10638297872340426
0.530564263322884 0.11303191489361702
0.5893416927899686 0.11303191489361702
0.5940438871473354 0.4122340425531915
0.5956112852664577 0.5784574468085106
0.5971786833855799 0.7313829787234043
0.6010971786833855 0.8643617021276596
0.6018808777429467 0.651595744680851
0.603448275862069 0.43882978723404253
0.6073667711598746 0.3390957446808511
0.6120689655172413 0.6382978723404256
0.6199059561128526 1.2566489361702127
0.6340125391849529 1.9015957446808511
0.6434169278996865 2.1808510638297873
0.6590909090909091 2.2340425531914896
0.6747648902821316 2.140957446808511
0.6794670846394985 1.961436170212766
0.6904388714733543 1.8417553191489362
0.7327586206896551 1.8284574468085106
0.7782131661442006 1.7885638297872342
0.8095611285266457 1.8351063829787235
0.8330721003134796 1.8417553191489362
0.8573667711598746 1.8550531914893618
0.8816614420062696 1.875
0.90282131661442 1.8085106382978724
0.9169278996865203 1.7154255319148937
0.9294670846394983 1.5890957446808511
0.9435736677115987 1.4561170212765957
0.9655172413793103 1.4295212765957448
0.9890282131661442 1.4295212765957448

==> MHD_rotor/B_y_ref.csv <==
Length B_Y
0.01557377049180328 -0.013698630136986356
0.06393442622950819 0.013698630136986245
0.11639344262295082 -0.0273972602739726
0.14016393442622951 0
0.15081967213114755 -0.1643835616438356
0.15901639344262294 -0.4452054794520548
0.1680327868852459 -0.6438356164383562
0.17868852459016393 -0.8698630136986301
0.19918032786885245 -0.9178082191780822
0.21721311475409835 -1
0.23524590163934425 -0.9863013698630136
0.24672131147540985 -0.9041095890410958
0.25491803278688524 -0.8082191780821918
0.26639344262295084 -0.684931506849315
0.2827868852459016 -0.589041095890411
0.289344262295082 -0.4657534246575342
0.29180327868852457 -0.2671232876712329
0.29508196721311475 -0.02054794520547948
0.2975409836065574 0.19863013698630128
0.30327868852459017 0.4726027397260273
0.30901639344262294 0.8424657534246576
0.3114754098360656 1.1712328767123288
0.3155737704918033 1.3287671232876712
0.32295081967213113 1.1095890410958904
0.33278688524590166 0.9109589041095889
0.3442622950819672 0.7328767123287672
0.3524590163934426 0.6164383561643836
0.35737704918032787 0.48630136986301364
0.36475409836065575 0.3904109589041096
0.38278688524590165 0.43150684931506844
0.45 0.43150684931506844
0.5278688524590164 0.410958904109589
0.5852459016393443 0.43150684931506844
0.6221311475409836 0.4657534246575342
0.6344262295081967 0.410958904109589
0.6450819672131147 0.3904109589041096
0.65 0.5547945205479452
0.6581967213114754 0.7328767123287672
0.6704918032786885 0.9041095890410957
0.680327868852459 1.0273972602739725
0.6860655737704918 1.1712328767123288
0.6934426229508197 1.2945205479452053
0.6950819672131148 1.0410958904109588
0.6975409836065574 0.7397260273972601
0.7024590163934427 0.34931506849315064
0.7090163934426229 -0.006849315068493178
0.7131147540983607 -0.3287671232876712
0.7180327868852459 -0.5342465753424658
0.7368852459016394 -0.684931506849315
0.7532786885245901 -0.8424657534246576
0.7631147540983606 -0.958904109589041
0.780327868852459 -1.0068493150684932
0.7926229508196722 -0.9383561643835616
0.8122950819672131 -0.9452054794520548
0.8254098360655737 -0.8424657534246576
0.8622950819672132 -0.02054794520547948
0.8778688524590164 0.006849315068493178
0.8975409836065574 -0.02054794520547948
0.9278688524590164 0.006849315068493178
0.9827868852459016 0.006849315068493178

==> MHD_rotor/N1000_D2Q5_CFL0_01_factor0_25_x_line.csv <==
MagneticField_0 MagneticField_1 arc_length
1.41543 9.79197e-06 0
1.41543 9.14283e-06 0.001002
1.41543 7.47327e-06 0.002004
1.41543 6.47014e-06 0.003006
1.41543 5.00062e-06 0.004008
1.41543 3.22441e-06 0.00501
1.41543 3.42942e-06 0.006012
1.41543 4.48435e-06 0.007014
1.41543 3.52644e-06 0.008016
1.41543 1.48903e-06 0.009018
1.41543 2.14563e-07 0.01002
1.41542 4.51328e-08 0.011022
1.41542 8.1498e-07 0.012024
1.41542 6.84033e-07 0.013026
1.41542 -2.19578e-06 0.014028
1.41542 -6.54669e-06 0.01503
1.41542 -1.06471e-05 0.016032
1.41542 -1.13333e-05 0.017034
1.41542 -6.86759e-06 0.018036
1.41542 -4.07161e-06 0.019038
1.41542 -7.73918e-06 0.02004
1.41542 -1.15117e-05 0.021042
1.41542 -1.02593e-05 0.022044
1.41543 -4.73894e-06 0.023046
1.41543 3.09926e-06 0.024048
1.41543 8.45459e-06 0.02505
1.41543 6.54567e-06 0.026052
1.41543 7.98343e-07 0.027054
1.41542 -3.65272e-06 0.028056
1.41542 -7.60846e-06 0.029058
1.41542 -1.08759e-05 0.03006
1.41542 -1.02141e-05 0.031062
1.41542 -4.64453e-06 0.032064
1.41542 3.12566e-06 0.033066
1.41542 8.91216e-06 0.034068
1.41542 7.99745e-06 0.03507
1.41541 3.27737e-06 0.036072
1.41541 -3.40071e-07 0.037074
1.41541 -1.88307e-06 0.038076
1.41541 -2.01424e-06 0.039078
1.41542 -6.93531e-07 0.04008
1.41542 1.00609e-06 0.041082
1.41543 1.79774e-07 0.042084
1.41543 -2.20077e-06 0.043086
1.41543 -4.13929e-06 0.044088
1.41544 -5.27294e-06 0.04509
1.41543 -7.04007e-06 0.046092
1.41543 -9.1224e-06 0.047094
1.41543 -9.98688e-06 0.048096
1.41543 -9.75253e-06 0.049098
1.41543 -8.7292e-06 0.0501
1.41543 -6.39703e-06 0.051102
1.41542 -2.78826e-06 0.052104
1.41543 3.48869e-07 0.053106
1.41543 9.97189e-07 0.054108
1.41543 -6.7457e-07 0.05511
1.41543 -4.21373e-06 0.056112
1.41543 -7.56576e-06 0.057114
1.41544 -8.93441e-06 0.058116
1.41544 -9.63106e-06 0.059118
1.41543 -8.96626e-06 0.06012
1.41543 -5.64469e-06 0.061122
1.41542 3.21398e-07 0.062124
1.41542 6.15263e-06 0.063126
1.41542 8.79482e-06 0.064128
1.41542 1.01859e-05 0.06513
1.41542 1.33996e-05 0.066132
1.41542 1.79798e-05 0.067134
1.41543 2.14709e-05 0.068136
1.41543 2.18944e-05 0.069138
1.41542 2.0438e-05 0.07014
1.41542 1.87043e-05 0.071142
1.41542 1.60175e-05 0.072144
1.41542 1.30763e-05 0.073146
1.41542 1.06681e-05 0.074148
1.41543 8.81242e-06 0.07515
1.41543 7.89249e-06 0.076152
1.41543 6.20935e-06 0.077154
1.41543 2.81933e-06 0.078156
1.41543 -1.28231e-06 0.079158
1.41543 -5.07352e-06 0.08016
1.41543 -7.47664e-06 0.081162
1.41543 -8.65654e-06 0.082164
1.41543 -8.52202e-06 0.083166
1.41543 -8.0556e-06 0.084168
1.41543 -6.39003e-06 0.08517
1.41543 -3.66328e-06 0.086172
1.41543 -1.62573e-06 0.087174
1.41543 -1.80281e-07 0.088176
1.41543 1.50295e-06 0.089178
1.41543 3.0087e-06 0.09018
1.41543 2.19795e-06 0.091182
1.41543 -3.26077e-07 0.092184
1.41544 -3.71028e-06 0.093186
1.41543 -6.27189e-06 0.094188
1.41543 -6.41598e-06 0.09519
1.41543 -1.97176e-06 0.096192
1.41544 5.12451e-06 0.097194
1.41544 8.76992e-06 0.098196
1.41544 7.38569e-06 0.099198
1.41544 5.53168e-06 0.1002
1.41543 6.08e-06 0.101202
1.41543 6.5327e-06 0.102204
1.41543 4.52421e-06 0.103206
1.41543 2.06355e-06 0.104208
1.41543 5.33864e-07 0.10521
1.41542 -6.12352e-07 0.106212
1.41542 -1.07458e-06 0.107214
1.41542 -1.85324e-06 0.108216
1.41542 -2.46727e-06 0.109218
1.41542 -3.45806e-06 0.11022
1.41542 -5.10292e-06 0.111222
1.41542 -8.36464e-06 0.112224
1.41542 -1.08357e-05 0.113226
1.41542 -9.81545e-06 0.114228
1.41542 -6.81464e-06 0.11523
1.41543 -4.67199e-06 0.116232
1.41543 -2.54154e-06 0.117234
1.41543 -4.20629e-08 0.118236
1.41543 8.88316e-07 0.119238
1.41543 -2.73759e-07 0.12024
1.41543 -3.00998e-06 0.121242
1.41543 -5.93458e-06 0.122244
1.41543 -9.23352e-06 0.123246
1.41543 -1.24991e-05 0.124248
1.41543 -1.29859e-05 0.12525
1.41543 -8.91827e-06 0.126252
1.41543 -2.39225e-06 0.127254
1.41543 4.53864e-06 0.128256
1.41543 9.48945e-06 0.129258
1.41543 1.11663e-05 0.13026
1.41542 1.07494e-05 0.131262
1.41542 1.00505e-05 0.132264
1.41542 9.19273e-06 0.133266
1.41543 7.50121e-06 0.134268
1.41543 6.14686e-06 0.13527
1.41543 5.80712e-06 0.136272
1.41543 5.60478e-06 0.137274
1.41543 5.06941e-06 0.138276
1.41543 2.76245e-06 0.139278
1.41543 -7.78629e-07 0.14028
1.41544 -2.38246e-06 0.141282
1.41544 1.83135e-05 0.142284
1.41547 0.000169368 0.143286
1.4156 0.000886143 0.144288
1.41611 0.00365336 0.14529
1.4178 0.0126241 0.146292
1.42224 0.0363589 0.147294
1.43128 0.0850813 0.148296
1.44487 0.15822 0.149298
1.45932 0.233433 0.1503
1.46959 0.281404 0.151302
1.47375 0.294275 0.152304
1.4721 0.283406 0.153306
1.45863 0.245107 0.154308
1.41473 0.137594 0.15531
1.3274 -0.075378 0.156312
1.22114 -0.335525 0.157314
1.14117 -0.528068 0.158316
1.10158 -0.623087 0.159318
1.08515 -0.667729 0.16032
1.07728 -0.694054 0.161322
1.07292 -0.712414 0.162324
1.07018 -0.727244 0.163326
1.06847 -0.739527 0.164328
1.06737 -0.75046 0.16533
1.06663 -0.760561 0.166332
1.06619 -0.769912 0.167334
1.06597 -0.778788 0.168336
1.06592 -0.787267 0.169338
1.066 -0.795404 0.17034
1.0662 -0.803264 0.171342
1.06649 -0.810862 0.172344
1.06686 -0.818225 0.173346
1.06729 -0.82537 0.174348
1.06779 -0.832308 0.17535
1.06834 -0.839046 0.176352
1.06893 -0.84559 0.177354
1.06956 -0.851945 0.178356
1.07023 -0.858116 0.179358
1.07093 -0.864106 0.18036
1.07165 -0.869914 0.181362
1.0724 -0.875542 0.182364
1.07317 -0.880993 0.183366
1.07396 -0.886273 0.184368
1.07476 -0.891382 0.18537
1.07558 -0.896322 0.186372
1.07641 -0.901099 0.187374
1.07726 -0.905715 0.188376
1.07811 -0.910174 0.189378
1.07897 -0.914482 0.19038
1.07983 -0.918642 0.191382
1.08071 -0.922659 0.192384
1.08159 -0.926535 0.193386
1.08248 -0.930273 0.194388
1.08337 -0.933876 0.19539
1.08426 -0.937347 0.196392
1.08515 -0.940691 0.197394
1.08605 -0.943912 0.198396
1.08695 -0.947015 0.199398
1.08786 -0.950002 0.2004
1.08876 -0.952876 0.201402
1.08966 -0.955639 0.202404
1.09056 -0.958297 0.203406
1.09147 -0.96085 0.204408
1.09237 -0.963301 0.20541
1.09327 -0.965654 0.206412
1.09417 -0.96791 0.207414
1.09506 -0.970071 0.208416
1.09595 -0.972139 0.209418
1.09683 -0.974114 0.21042
1.0977 -0.975993 0.211422
1.09857 -0.977781 0.212424
1.09942 -0.979479 0.213426
1.10026 -0.981081 0.214428
1.10109 -0.982585 0.21543
1.1019 -0.983991 0.216432
1.10269 -0.985296 0.217434
1.10346 -0.986493 0.218436
1.1042 -0.987574 0.219438
1.10491 -0.988534 0.22044
1.10558 -0.989366 0.221442
1.10621 -0.99006 0.222444
1.10679 -0.990607 0.223446
1.10731 -0.990988 0.224448
1.10776 -0.99119 0.22545
1.10814 -0.991196 0.226452
1.10843 -0.990982 0.227454
1.10861 -0.990524 0.228456
1.10867 -0.989793 0.229458
1.10859 -0.988755 0.23046
1.10835 -0.987374 0.231462
1.10792 -0.985607 0.232464
1.10729 -0.983406 0.233466
1.10642 -0.980717 0.234468
1.10528 -0.977482 0.23547
1.10383 -0.973641 0.236472
1.10204 -0.969133 0.237474
1.09988 -0.963898 0.238476
1.09732 -0.957881 0.239478
1.09432 -0.951043 0.24048
1.09087 -0.94336 0.241482
1.08695 -0.934828 0.242484
1.08257 -0.92546 0.243486
1.07774 -0.915295 0.244488
1.07248 -0.9044 0.24549
1.06683 -0.892864 0.246492
1.06084 -0.880799 0.247494
1.05456 -0.868331 0.248496
1.04806 -0.855591 0.249498
1.04139 -0.842704 0.2505
1.03462 -0.829791 0.251502
1.0278 -0.816954 0.252504
1.02096 -0.804281 0.253506
1.01415 -0.791837 0.254508
1.00739 -0.779669 0.25551
1.00071 -0.767811 0.256512
0.994117 -0.756288 0.257514
0.987622 -0.745113 0.258516
0.981234 -0.734288 0.259518
0.974958 -0.723812 0.26052
0.968794 -0.713681 0.261522
0.962742 -0.703886 0.262524
0.956802 -0.694417 0.263526
0.950974 -0.685265 0.264528
0.945252 -0.676416 0.26553
0.939634 -0.667856 0.266532
0.934116 -0.659568 0.267534
0.928691 -0.651535 0.268536
0.923348 -0.643732 0.269538
0.918076 -0.636128 0.27054
0.912855 -0.628678 0.271542
0.907658 -0.621326 0.272544
0.902452 -0.613995 0.273546
0.897185 -0.606577 0.274548
0.891792 -0.598931 0.27555
0.886184 -0.590876 0.276552
0.880254 -0.582186 0.277554
0.873868 -0.57259 0.278556
0.866873 -0.561772 0.279558
0.859093 -0.549378 0.28056
0.850343 -0.535029 0.281562
0.84043 -0.51834 0.282564
0.829167 -0.498942 0.283566
0.816383 -0.476512 0.284568
0.801941 -0.450792 0.28557
0.785751 -0.421626 0.286572
0.767777 -0.388968 0.287574
0.748044 -0.3529 0.288576
0.72664 -0.313625 0.289578
0.703708 -0.271459 0.29058
0.679437 -0.226804 0.291582
0.654054 -0.180123 0.292584
0.627795 -0.1319 0.293586
0.600889 -0.0825912 0.294588
0.573535 -0.0326012 0.29559
0.545879 0.0177727 0.296592
0.517991 0.0683633 0.297594
0.489839 0.119181 0.298596
0.461274 0.170434 0.299598
0.431998 0.222578 0.3006
0.401547 0.276337 0.301602
0.369267 0.332753 0.302604
0.334307 0.393181 0.303606
0.295639 0.459272 0.304608
0.252189 0.532778 0.30561
0.203107 0.61512 0.306612
0.148287 0.706562 0.307614
0.0891106 0.804984 0.308616
0.0290484 0.904831 0.309618
-0.0264721 0.997219 0.31062
-0.0715536 1.07232 0.311622
-0.10225 1.12346 0.312624
-0.118376 1.15028 0.313626
-0.123112 1.15817 0.314628
-0.120785 1.15445 0.31563
-0.11483 1.14484 0.316632
-0.107232 1.13261 0.317634
-0.0989233 1.11929 0.318636
-0.0902971 1.10552 0.319638
-0.0815112 1.09154 0.32064
-0.0726246 1.07745 0.321642
-0.0636565 1.06327 0.322644
-0.0546086 1.04898 0.323646
-0.0454729 1.03455 0.324648
-0.0362408 1.01997 0.32565
-0.0269024 1.0052 0.326652
-0.017447 0.990188 0.327654
-0.00786717 0.974911 0.328656
0.0018428 0.959332 0.329658
0.01168 0.943421 0.33066
0.0216348 0.927157 0.331662
0.0316835 0.910536 0.332664
0.0417893 0.893575 0.333666
0.0518969 0.876319 0.334668
0.0619312 0.858847 0.33567
0.0717992 0.841281 0.336672
0.0813931 0.823781 0.337674
0.0905961 0.806543 0.338676
0.0992942 0.789791 0.339678
0.107386 0.773756 0.34068
0.114794 0.758655 0.341682
0.121472 0.744664 0.342684
0.127409 0.731905 0.343686
0.132626 0.720436 0.344688
0.13717 0.710247 0.34569
0.141105 0.701261 0.346692
0.144502 0.693312 0.347694
0.147424 0.686102 0.348696
0.149912 0.679043 0.349698
0.151955 0.6709 0.3507
0.153428 0.659069 0.351702
0.154016 0.638776 0.352704
0.153278 0.604309 0.353706
0.151055 0.55523 0.354708
0.147964 0.502537 0.35571
0.145137 0.461972 0.356712
0.143294 0.43956 0.357714
0.142365 0.430062 0.358716
0.141956 0.426548 0.359718
0.141776 0.425276 0.36072
0.141692 0.424802 0.361722
0.141646 0.424619 0.362724
0.141618 0.424548 0.363726
0.141599 0.424523 0.364728
0.141585 0.424519 0.36573
0.141576 0.424522 0.366732
0.141568 0.424529 0.367734
0.141562 0.424536 0.368736
0.141557 0.424543 0.369738
0.141554 0.424552 0.37074
0.141551 0.424561 0.371742
0.141548 0.424568 0.372744
0.141547 0.424573 0.373746
0.141545 0.424579 0.374748
0.141544 0.424584 0.37575
0.141542 0.424587 0.376752
0.141541 0.42459 0.377754
0.141539 0.424594 0.378756
0.141538 0.424596 0.379758
0.141538 0.424598 0.38076
0.141536 0.424599 0.381762
0.141535 0.4246 0.382764
0.141535 0.424603 0.383766
0.141535 0.424604 0.384768
0.141534 0.424605 0.38577
0.141534 0.424605 0.386772
0.141534 0.424606 0.387774
0.141533 0.424606 0.388776
0.141533 0.424607 0.389778
0.141533 0.424606 0.39078
0.141533 0.424606 0.391782
0.141533 0.424607 0.392784
0.141533 0.424608 0.393786
0.141532 0.424609 0.394788
0.141532 0.424609 0.39579
0.141532 0.42461 0.396792
0.141532 0.424609 0.397794
0.141533 0.424608 0.398796
0.141533 0.424608 0.399798
0.141533 0.424608 0.4008
0.141533 0.424607 0.401802
0.141533 0.424606 0.402804
0.141534 0.424606 0.403806
0.141534 0.424607 0.404808
0.141534 0.424606 0.40581
0.141534 0.424605 0.406812
0.141535 0.424605 0.407814
0.141535 0.424606 0.408816
0.141535 0.424605 0.409818
0.141535 0.424605 0.41082
0.141535 0.424605 0.411822
0.141535 0.424605 0.412824
0.141534 0.424605 0.413826
0.141534 0.424604 0.414828
0.141533 0.424603 0.41583
0.141533 0.424604 0.416832
0.141533 0.424605 0.417834
0.141532 0.424605 0.418836
0.141532 0.424606 0.419838
0.141532 0.424606 0.42084
0.141532 0.424605 0.421842
0.141531 0.424605 0.422844
0.141531 0.424604 0.423846
0.14153 0.424604 0.424848
0.14153 0.424604 0.42585
0.14153 0.424605 0.426852
0.14153 0.424605 0.427854
0.14153 0.424605 0.428856
0.14153 0.424605 0.429858
0.14153 0.424604 0.43086
0.14153 0.424605 0.431862
0.14153 0.424605 0.432864
0.141531 0.424606 0.433866
0.141531 0.424607 0.434868
0.141531 0.424607 0.43587
0.141532 0.424608 0.436872
0.141533 0.424607 0.437874
0.141533 0.424607 0.438876
0.141533 0.424606 0.439878
0.141534 0.424607 0.44088
0.141533 0.424607 0.441882
0.141532 0.424606 0.442884
0.141532 0.424605 0.443886
0.141533 0.424605 0.444888
0.141533 0.424605 0.44589
0.141533 0.424605 0.446892
0.141533 0.424604 0.447894
0.141533 0.424604 0.448896
0.141532 0.424604 0.449898
0.141533 0.424604 0.4509
0.141532 0.424604 0.451902
0.141532 0.424604 0.452904
0.141532 0.424603 0.453906
0.141532 0.424603 0.454908
0.141532 0.424602 0.45591
0.141532 0.424603 0.456912
0.141532 0.424603 0.457914
0.141532 0.424604 0.458916
0.141531 0.424603 0.459918
0.141531 0.424603 0.46092
0.141531 0.424603 0.461922
0.141531 0.424603 0.462924
0.141531 0.424604 0.463926
0.141532 0.424603 0.464928
0.141531 0.424604 0.46593
0.141531 0.424604 0.466932
0.141531 0.424605 0.467934
0.141531 0.424604 0.468936
0.141531 0.424604 0.469938
0.141531 0.424604 0.47094
0.141531 0.424603 0.471942
0.141531 0.424604 0.472944
0.141531 0.424604 0.473946
0.141531 0.424603 0.474948
0.141531 0.424603 0.47595
0.141531 0.424604 0.476952
0.141531 0.424603 0.477954
0.141531 0.424603 0.478956
0.141531 0.424604 0.479958
0.141531 0.424604 0.48096
0.141531 0.424604 0.481962
0.141531 0.424604 0.482964
0.141531 0.424604 0.483966
0.141531 0.424604 0.484968
0.141531 0.424604 0.48597
0.141531 0.424604 0.486972
0.141531 0.424604 0.487974
0.141531 0.424605 0.488976
0.141531 0.424605 0.489978
0.141531 0.424606 0.49098
0.141531 0.424604 0.491982
0.14153 0.424605 0.492984
0.14153 0.424604 0.493986
0.14153 0.424604 0.494988
0.14153 0.424604 0.49599
0.14153 0.424604 0.496992
0.14153 0.424603 0.497994
0.14153 0.424603 0.498996
0.14153 0.424603 0.499998
0.141529 0.424603 0.501
0.141529 0.424602 0.502002
0.14153 0.424602 0.503004
0.14153 0.424602 0.504006
0.14153 0.424602 0.505008
0.141529 0.424603 0.50601
0.14153 0.424604 0.507012
0.141529 0.424603 0.508014
0.141529 0.424604 0.509016
0.14153 0.424604 0.510018
0.14153 0.424604 0.51102
0.14153 0.424604 0.512022
0.141531 0.424603 0.513024
0.141531 0.424604 0.514026
0.141531 0.424604 0.515028
0.141531 0.424604 0.51603
0.141532 0.424603 0.517032
0.141532 0.424603 0.518034
0.141532 0.424603 0.519036
0.141532 0.424602 0.520038
0.141532 0.424602 0.52104
0.141532 0.424602 0.522042
0.141532 0.424603 0.523044
0.141532 0.424603 0.524046
0.141531 0.424603 0.525048
0.141531 0.424603 0.52605
0.141531 0.424603 0.527052
0.141531 0.424604 0.528054
0.141532 0.424604 0.529056
0.141532 0.424604 0.530058
0.141531 0.424603 0.53106
0.141531 0.424604 0.532062
0.141531 0.424604 0.533064
0.14153 0.424603 0.534066
0.141531 0.424604 0.535068
0.141532 0.424603 0.53607
0.141532 0.424604 0.537072
0.141531 0.424604 0.538074
0.141531 0.424603 0.539076
0.141531 0.424603 0.540078
0.141531 0.424603 0.54108
0.141532 0.424603 0.542082
0.141532 0.424603 0.543084
0.141532 0.424604 0.544086
0.141531 0.424604 0.545088
0.141532 0.424604 0.54609
0.141531 0.424604 0.547092
0.141531 0.424605 0.548094
0.14153 0.424605 0.549096
0.141531 0.424606 0.550098
0.141531 0.424606 0.5511
0.14153 0.424607 0.552102
0.14153 0.424607 0.553104
0.14153 0.424607 0.554106
0.14153 0.424607 0.555108
0.14153 0.424606 0.55611
0.14153 0.424606 0.557112
0.14153 0.424606 0.558114
0.141531 0.424607 0.559116
0.141531 0.424607 0.560118
0.141532 0.424607 0.56112
0.141531 0.424607 0.562122
0.141531 0.424607 0.563124
0.141532 0.424607 0.564126
0.141533 0.424607 0.565128
0.141534 0.424607 0.56613
0.141534 0.424608 0.567132
0.141534 0.424607 0.568134
0.141534 0.424607 0.569136
0.141534 0.424606 0.570138
0.141533 0.424606 0.57114
0.141533 0.424606 0.572142
0.141533 0.424606 0.573144
0.141533 0.424606 0.574146
0.141533 0.424606 0.575148
0.141533 0.424606 0.57615
0.141533 0.424606 0.577152
0.141534 0.424606 0.578154
0.141534 0.424606 0.579156
0.141534 0.424606 0.580158
0.141533 0.424606 0.58116
0.141533 0.424605 0.582162
0.141533 0.424606 0.583164
0.141533 0.424605 0.584166
0.141534 0.424604 0.585168
0.141534 0.424605 0.58617
0.141534 0.424604 0.587172
0.141533 0.424604 0.588174
0.141533 0.424604 0.589176
0.141533 0.424604 0.590178
0.141533 0.424604 0.59118
0.141533 0.424603 0.592182
0.141532 0.424602 0.593184
0.141532 0.424603 0.594186
0.141532 0.424604 0.595188
0.141532 0.424605 0.59619
0.141532 0.424605 0.597192
0.141532 0.424605 0.598194
0.141533 0.424605 0.599196
0.141533 0.424605 0.600198
0.141533 0.424606 0.6012
0.141534 0.424606 0.602202
0.141534 0.424606 0.603204
0.141535 0.424607 0.604206
0.141535 0.424607 0.605208
0.141535 0.424608 0.60621
0.141535 0.424608 0.607212
0.141536 0.424607 0.608214
0.141536 0.424606 0.609216
0.141536 0.424606 0.610218
0.141537 0.424606 0.61122
0.141536 0.424607 0.612222
0.141536 0.424607 0.613224
0.141535 0.424607 0.614226
0.141534 0.424606 0.615228
0.141534 0.424605 0.61623
0.141534 0.424605 0.617232
0.141534 0.424605 0.618234
0.141535 0.424603 0.619236
0.141535 0.424601 0.620238
0.141536 0.424599 0.62124
0.141536 0.424598 0.622242
0.141537 0.424595 0.623244
0.141538 0.424591 0.624246
0.141539 0.424588 0.625248
0.141541 0.424584 0.62625
0.141542 0.424579 0.627252
0.141543 0.424574 0.628254
0.141545 0.424569 0.629256
0.141548 0.424562 0.630258
0.141551 0.424553 0.63126
0.141555 0.424544 0.632262
0.14156 0.424536 0.633264
0.141567 0.424527 0.634266
0.141575 0.42452 0.635268
0.141584 0.424517 0.63627
0.141597 0.424523 0.637272
0.141615 0.424548 0.638274
0.141643 0.424618 0.639276
0.141689 0.424801 0.640278
0.141775 0.425275 0.64128
0.141954 0.426547 0.642282
0.142364 0.430063 0.643284
0.143292 0.439566 0.644286
0.145136 0.461982 0.645288
0.147965 0.502551 0.64629
0.151056 0.55524 0.647292
0.153278 0.604315 0.648294
0.154016 0.638779 0.649296
0.153428 0.65907 0.650298
0.151957 0.670899 0.6513
0.149916 0.679039 0.652302
0.14743 0.686099 0.653304
0.144509 0.693312 0.654306
0.141113 0.701262 0.655308
0.137178 0.710249 0.65631
0.132633 0.720436 0.657312
0.127415 0.731904 0.658314
0.121477 0.744663 0.659316
0.114799 0.758654 0.660318
0.107392 0.773755 0.66132
0.0992996 0.789788 0.662322
0.0906013 0.806539 0.663324
0.0813982 0.823778 0.664326
0.0718051 0.841279 0.665328
0.0619375 0.858846 0.66633
0.0519025 0.876316 0.667332
0.0417946 0.893572 0.668334
0.0316884 0.910533 0.669336
0.0216392 0.927154 0.670338
0.0116845 0.94342 0.67134
0.00184596 0.959333 0.672342
-0.00786443 0.974914 0.673344
-0.017445 0.990191 0.674346
-0.0269006 1.0052 0.675348
-0.0362392 1.01998 0.67635
-0.0454704 1.03456 0.677352
-0.0546057 1.04898 0.678354
-0.0636542 1.06327 0.679356
-0.072622 1.07746 0.680358
-0.0815072 1.09155 0.68136
-0.0902911 1.10552 0.682362
-0.0989163 1.1193 0.683364
-0.107226 1.13261 0.684366
-0.114826 1.14484 0.685368
-0.12078 1.15445 0.68637
-0.123107 1.15818 0.687372
-0.11837 1.15028 0.688374
-0.102243 1.12346 0.689376
-0.0715455 1.07231 0.690378
-0.0264678 0.997213 0.69138
0.0290524 0.904822 0.692382
0.089114 0.804976 0.693384
0.148291 0.706553 0.694386
0.203107 0.615119 0.695388
0.252192 0.532775 0.69639
0.295643 0.459271 0.697392
0.334312 0.393182 0.698394
0.369275 0.33275 0.699396
0.401555 0.276338 0.700398
0.432007 0.222576 0.7014
0.461283 0.170432 0.702402
0.489849 0.119176 0.703404
0.517999 0.0683601 0.704406
0.545886 0.0177667 0.705408
0.573541 -0.0326084 0.70641
0.600894 -0.0826013 0.707412
0.627797 -0.131907 0.708414
0.654054 -0.180132 0.709416
0.679436 -0.226812 0.710418
0.703707 -0.271464 0.71142
0.726641 -0.313629 0.712422
0.748046 -0.352899 0.713424
0.767779 -0.388965 0.714426
0.785752 -0.421622 0.715428
0.801942 -0.450789 0.71643
0.816383 -0.476508 0.717432
0.829166 -0.498941 0.718434
0.840428 -0.51834 0.719436
0.85034 -0.535031 0.720438
0.85909 -0.54938 0.72144
0.866871 -0.561775 0.722442
0.873868 -0.572591 0.723444
0.880256 -0.582184 0.724446
0.886187 -0.590871 0.725448
0.891794 -0.598925 0.72645
0.897187 -0.606571 0.727452
0.902453 -0.613989 0.728454
0.907658 -0.62132 0.729456
0.912853 -0.62867 0.730458
0.918074 -0.63612 0.73146
0.923346 -0.643729 0.732462
0.92869 -0.651537 0.733464
0.934118 -0.659573 0.734466
0.939636 -0.667862 0.735468
0.945252 -0.676425 0.73647
0.950974 -0.685276 0.737472
0.956803 -0.69443 0.738474
0.962742 -0.703898 0.739476
0.968795 -0.713692 0.740478
0.97496 -0.723822 0.74148
0.981237 -0.734297 0.742482
0.987625 -0.745121 0.743484
0.994118 -0.756296 0.744486
1.00071 -0.767816 0.745488
1.0074 -0.779673 0.74649
1.01416 -0.791841 0.747492
1.02097 -0.804284 0.748494
1.0278 -0.816957 0.749496
1.03463 -0.829794 0.750498
1.0414 -0.842707 0.7515
1.04807 -0.855592 0.752502
1.05457 -0.868333 0.753504
1.06084 -0.8808 0.754506
1.06683 -0.892865 0.755508
1.07248 -0.9044 0.75651
1.07774 -0.915296 0.757512
1.08257 -0.92546 0.758514
1.08695 -0.934828 0.759516
1.09087 -0.943364 0.760518
1.09432 -0.951045 0.76152
1.09732 -0.957881 0.762522
1.09988 -0.963898 0.763524
1.10204 -0.969136 0.764526
1.10382 -0.973646 0.765528
1.10527 -0.977488 0.76653
1.10641 -0.980723 0.767532
1.10728 -0.983409 0.768534
1.10791 -0.985607 0.769536
1.10833 -0.987371 0.770538
1.10857 -0.98875 0.77154
1.10865 -0.989789 0.772542
1.10859 -0.990523 0.773544
1.10841 -0.99098 0.774546
1.10813 -0.991192 0.775548
1.10775 -0.991188 0.77655
1.1073 -0.990987 0.777552
1.10678 -0.990605 0.778554
1.1062 -0.990059 0.779556
1.10558 -0.989364 0.780558
1.10491 -0.988532 0.78156
1.1042 -0.987571 0.782562
1.10346 -0.98649 0.783564
1.10269 -0.985297 0.784566
1.1019 -0.983995 0.785568
1.10109 -0.982589 0.78657
1.10026 -0.981085 0.787572
1.09942 -0.979484 0.788574
1.09857 -0.977786 0.789576
1.0977 -0.975997 0.790578
1.09683 -0.974118 0.79158
1.09595 -0.972146 0.792582
1.09506 -0.970079 0.793584
1.09417 -0.967917 0.794586
1.09327 -0.96566 0.795588
1.09237 -0.963307 0.79659
1.09147 -0.960856 0.797592
1.09057 -0.958303 0.798594
1.08967 -0.955646 0.799596
1.08877 -0.952882 0.800598
1.08787 -0.950007 0.8016
1.08696 -0.947021 0.802602
1.08606 -0.94392 0.803604
1.08516 -0.940698 0.804606
1.08426 -0.937351 0.805608
1.08337 -0.933877 0.80661
1.08248 -0.930272 0.807612
1.0816 -0.926532 0.808614
1.08071 -0.922655 0.809616
1.07984 -0.918637 0.810618
1.07897 -0.914475 0.81162
1.07811 -0.910166 0.812622
1.07725 -0.905706 0.813624
1.07641 -0.901088 0.814626
1.07558 -0.896311 0.815628
1.07476 -0.891371 0.81663
1.07396 -0.886264 0.817632
1.07317 -0.880986 0.818634
1.0724 -0.875534 0.819636
1.07165 -0.869905 0.820638
1.07092 -0.864097 0.82164
1.07023 -0.858108 0.822642
1.06956 -0.851936 0.823644
1.06893 -0.845581 0.824646
1.06834 -0.839039 0.825648
1.06779 -0.832303 0.82665
1.06729 -0.82537 0.827652
1.06685 -0.818228 0.828654
1.06649 -0.810869 0.829656
1.0662 -0.803272 0.830658
1.06601 -0.795412 0.83166
1.06593 -0.787277 0.832662
1.06598 -0.778798 0.833664
1.06621 -0.769919 0.834666
1.06664 -0.760569 0.835668
1.06738 -0.750469 0.83667
1.06848 -0.739536 0.837672
1.07019 -0.727256 0.838674
1.07293 -0.712427 0.839676
1.07728 -0.694068 0.840678
1.08514 -0.667745 0.84168
1.10158 -0.623103 0.842682
1.14117 -0.528078 0.843684
1.22115 -0.335508 0.844686
1.32741 -0.0753389 0.845688
1.41473 0.137627 0.84669
1.45862 0.245125 0.847692
1.47209 0.283417 0.848694
1.47374 0.294286 0.849696
1.46958 0.281411 0.850698
1.45931 0.233431 0.8517
1.44486 0.158213 0.852702
1.43127 0.0850733 0.853704
1.42223 0.0363571 0.854706
1.41779 0.0126301 0.855708
1.41611 0.00366413 0.85671
1.41559 0.000899673 0.857712
1.41546 0.000183567 0.858714
1.41543 3.00199e-05 0.859716
1.41543 6.56369e-06 0.860718
1.41543 6.8811e-06 0.86172
1.41543 9.77138e-06 0.862722
1.41543 1.10674e-05 0.863724
1.41544 1.00665e-05 0.864726
1.41544 8.47244e-06 0.865728
1.41544 7.72876e-06 0.86673
1.41544 6.3906e-06 0.867732
1.41545 3.86159e-06 0.868734
1.41544 1.14442e-06 0.869736
1.41545 -1.966e-06 0.870738
1.41544 -3.92375e-06 0.87174
1.41544 -2.85783e-06 0.872742
1.41544 1.10563e-06 0.873744
1.41544 4.88414e-06 0.874746
1.41544 6.70967e-06 0.875748
1.41543 6.41021e-06 0.87675
1.41543 3.82125e-06 0.877752
1.41543 -6.53206e-07 0.878754
1.41543 -4.57552e-06 0.879756
1.41544 -6.49942e-06 0.880758
1.41543 -7.28701e-06 0.88176
1.41543 -6.08088e-06 0.882762
1.41543 -3.06783e-06 0.883764
1.41543 -6.81881e-07 0.884766
1.41543 1.0273e-06 0.885768
1.41543 2.21153e-06 0.88677
1.41544 3.69999e-06 0.887772
1.41544 5.64131e-06 0.888774
1.41544 7.94695e-06 0.889776
1.41544 8.66025e-06 0.890778
1.41543 5.9483e-06 0.89178
1.41543 3.07886e-06 0.892782
1.41543 2.91787e-06 0.893784
1.41543 4.88197e-06 0.894786
1.41543 6.57011e-06 0.895788
1.41543 6.56199e-06 0.89679
1.41543 5.15474e-06 0.897792
1.41543 4.397e-06 0.898794
1.41543 4.2043e-06 0.899796
1.41543 6.29846e-06 0.900798
1.41543 1.00123e-05 0.9018
1.41543 1.27269e-05 0.902802
1.41543 1.40523e-05 0.903804
1.41543 1.41825e-05 0.904806
1.41543 1.41689e-05 0.905808
1.41543 1.35274e-05 0.90681
1.41544 1.11894e-05 0.907812
1.41544 8.34214e-06 0.908814
1.41544 6.1704e-06 0.909816
1.41543 5.04345e-06 0.910818
1.41543 4.19847e-06 0.91182
1.41543 3.07116e-06 0.912822
1.41542 2.99564e-06 0.913824
1.41542 3.48867e-06 0.914826
1.41542 2.95332e-06 0.915828
1.41542 2.5132e-07 0.91683
1.41542 -2.54802e-06 0.917832
1.41542 -3.26507e-06 0.918834
1.41541 -3.61994e-06 0.919836
1.41541 -3.50557e-06 0.920838
1.41541 -4.20674e-07 0.92184
1.41541 3.78636e-06 0.922842
1.41541 4.87282e-06 0.923844
1.41541 2.92424e-06 0.924846
1.41542 9.23321e-07 0.925848
1.41542 -8.63427e-08 0.92685
1.41542 -1.06938e-06 0.927852
1.41542 -1.57469e-06 0.928854
1.41542 -1.68408e-06 0.929856
1.41543 -1.67899e-06 0.930858
1.41543 -8.15817e-07 0.93186
1.41543 -2.28851e-07 0.932862
1.41543 -1.70633e-06 0.933864
1.41544 -6.11983e-06 0.934866
1.41544 -1.39036e-05 0.935868
1.41543 -2.21177e-05 0.93687
1.41543 -2.55272e-05 0.937872
1.41543 -2.36762e-05 0.938874
1.41543 -1.85224e-05 0.939876
1.41543 -1.23044e-05 0.940878
1.41543 -6.96155e-06 0.94188
1.41544 -1.58308e-06 0.942882
1.41544 3.57792e-06 0.943884
1.41544 7.19714e-06 0.944886
1.41544 8.60963e-06 0.945888
1.41544 8.22512e-06 0.94689
1.41544 7.73343e-06 0.947892
1.41543 7.02353e-06 0.948894
1.41543 6.32434e-06 0.949896
1.41543 6.23492e-06 0.950898
1.41542 4.85392e-06 0.9519
1.41542 2.20585e-06 0.952902
1.41542 -1.09467e-06 0.953904
1.41542 -4.5911e-06 0.954906
1.41542 -5.34731e-06 0.955908
1.41542 -3.83358e-06 0.95691
1.41542 -2.44031e-06 0.957912
1.41542 -3.54037e-07 0.958914
1.41542 2.23387e-06 0.959916
1.41542 3.10654e-06 0.960918
1.41541 3.46773e-06 0.96192
1.41541 4.514e-06 0.962922
1.41541 6.23129e-06 0.963924
1.41541 7.31448e-06 0.964926
1.41541 3.84556e-06 0.965928
1.41541 3.72475e-08 0.96693
1.41541 -1.26609e-06 0.967932
1.41541 -2.36374e-06 0.968934
1.41542 -2.05003e-06 0.969936
1.41542 1.60152e-06 0.970938
1.41542 6.60748e-06 0.97194
1.41542 1.04334e-05 0.972942
1.41543 1.36764e-05 0.973944
1.41543 1.4834e-05 0.974946
1.41543 1.35282e-05 0.975948
1.41542 1.00427e-05 0.97695
1.41542 5.46548e-06 0.977952
1.41542 9.86958e-07 0.978954
1.41542 -3.47945e-06 0.979956
1.41542 -8.20444e-06 0.980958
1.41542 -1.00319e-05 0.98196
1.41542 -4.69728e-06 0.982962
1.41542 4.68076e-06 0.983964
1.41542 1.06792e-05 0.984966
1.41541 1.04528e-05 0.985968
1.41541 7.01436e-06 0.98697
1.41541 1.64598e-06 0.987972
1.41541 -3.53421e-06 0.988974
1.41541 -5.19085e-06 0.989976
1.41542 -4.73253e-06 0.990978
1.41542 -4.6516e-06 0.99198
1.41542 -3.69427e-06 0.992982
1.41542 -1.7668e-06 0.993984
1.41542 7.71513e-07 0.994986
1.41542 3.9603e-06 0.995988
1.41542 8.05498e-06 0.99699
1.41543 1.21347e-05 0.997992
1.41543 1.2134e-05 0.998994
1.41543 1.02167e-05 0.999996
1.41543 9.94676e-06 1.001
1.41543 9.14617e-06 1.002

==> MHD_rotor/N1000_D2Q5_CFL0_01_factor0_25_y_line.csv <==
MagneticField_0 MagneticField_1 arc_length
1.41544 1.13622e-05 0
1.41544 1.48383e-05 0.001002
1.41544 1.31618e-05 0.002004
1.41544 8.70646e-06 0.003006
1.41544 6.8969e-06 0.004008
1.41544 9.80249e-06 0.00501
1.41544 1.27165e-05 0.006012
1.41544 9.84666e-06 0.007014
1.41543 3.18595e-06 0.008016
1.41543 -3.57944e-06 0.009018
1.41544 -9.59638e-06 0.01002
1.41544 -1.33129e-05 0.011022
1.41543 -1.06178e-05 0.012024
1.41543 -2.66884e-06 0.013026
1.41543 1.24455e-06 0.014028
1.41543 -2.67338e-06 0.01503
1.41543 -7.50141e-06 0.016032
1.41543 -7.36172e-06 0.017034
1.41543 -2.31053e-06 0.018036
1.41542 3.40758e-06 0.019038
1.41542 7.38131e-06 0.02004
1.41542 9.74532e-06 0.021042
1.41542 8.76529e-06 0.022044
1.41542 3.54286e-06 0.023046
1.41543 -5.2801e-07 0.024048
1.41543 -1.59244e-07 0.02505
1.41543 -1.45303e-06 0.026052
1.41542 -7.74675e-06 0.027054
1.41542 -1.52878e-05 0.028056
1.41542 -1.95075e-05 0.029058
1.41543 -1.94897e-05 0.03006
1.41543 -1.40457e-05 0.031062
1.41543 -7.90631e-06 0.032064
1.41542 -3.44353e-06 0.033066
1.41543 1.41976e-07 0.034068
1.41543 2.31171e-06 0.03507
1.41543 3.18802e-06 0.036072
1.41542 7.63092e-07 0.037074
1.41542 -2.34938e-06 0.038076
1.41543 -3.1666e-06 0.039078
1.41543 -2.01878e-06 0.04008
1.41543 -7.08525e-07 0.041082
1.41542 -4.665e-08 0.042084
1.41542 2.98972e-07 0.043086
1.41542 4.54576e-07 0.044088
1.41542 6.05789e-07 0.04509
1.41542 -3.85278e-07 0.046092
1.41542 -8.77648e-07 0.047094
1.41542 9.01333e-08 0.048096
1.41543 3.62087e-07 0.049098
1.41543 5.51525e-07 0.0501
1.41543 1.30065e-06 0.051102
1.41543 2.84183e-06 0.052104
1.41543 5.33748e-06 0.053106
1.41543 7.2968e-06 0.054108
1.41543 7.17261e-06 0.05511
1.41543 4.65401e-06 0.056112
1.41543 1.08428e-07 0.057114
1.41543 -3.74379e-06 0.058116
1.41543 -4.84121e-06 0.059118
1.41543 -3.38991e-06 0.06012
1.41543 1.17282e-06 0.061122
1.41543 6.37635e-06 0.062124
1.41543 5.46791e-06 0.063126
1.41543 -2.33199e-06 0.064128
1.41543 -6.61198e-06 0.06513
1.41543 -4.44938e-06 0.066132
1.41543 -1.68447e-06 0.067134
1.41542 -1.29899e-07 0.068136
1.41542 2.38628e-07 0.069138
1.41542 7.04364e-07 0.07014
1.41542 1.7695e-06 0.071142
1.41542 2.81157e-06 0.072144
1.41542 1.99609e-06 0.073146
1.41544 3.44545e-06 0.074148
1.41548 5.46042e-06 0.07515
1.41514 -4.93441e-05 0.076152
1.41352 -0.000217027 0.077154
1.41789 0.000678841 0.078156
1.4705 0.00757145 0.079158
1.61966 0.0247004 0.08016
1.79494 0.0442217 0.081162
1.86566 0.0532959 0.082164
1.8552 0.0534154 0.083166
1.85527 0.0534912 0.084168
1.86288 0.0544759 0.08517
1.86042 0.0546577 0.086172
1.86031 0.0548932 0.087174
1.86232 0.0553727 0.088176
1.86221 0.0556898 0.089178
1.8624 0.0559982 0.09018
1.86309 0.0563601 0.091182
1.8633 0.0566879 0.092184
1.86352 0.0570102 0.093186
1.86382 0.0573455 0.094188
1.864 0.0576745 0.09519
1.86414 0.0580012 0.096192
1.86427 0.05833 0.097194
1.86436 0.0586568 0.098196
1.86441 0.0589822 0.099198
1.86443 0.0593059 0.1002
1.86443 0.0596268 0.101202
1.86439 0.059947 0.102204
1.86433 0.0602673 0.103206
1.86424 0.0605864 0.104208
1.86413 0.0609052 0.10521
1.864 0.0612233 0.106212
1.86385 0.0615424 0.107214
1.86367 0.0618637 0.108216
1.86347 0.0621861 0.109218
1.86326 0.0625107 0.11022
1.86302 0.0628364 0.111222
1.86277 0.0631629 0.112224
1.86251 0.0634911 0.113226
1.86222 0.0638219 0.114228
1.86193 0.0641536 0.11523
1.86162 0.0644865 0.116232
1.86129 0.0648199 0.117234
1.86096 0.065155 0.118236
1.86061 0.0654924 0.119238
1.86025 0.0658331 0.12024
1.85988 0.0661765 0.121242
1.85949 0.0665215 0.122244
1.8591 0.0668677 0.123246
1.85869 0.0672148 0.124248
1.85827 0.0675625 0.12525
1.85785 0.067912 0.126252
1.85741 0.0682636 0.127254
1.85696 0.0686187 0.128256
1.8565 0.0689779 0.129258
1.85603 0.0693397 0.13026
1.85556 0.0697041 0.131262
1.85507 0.0700718 0.132264
1.85459 0.0704438 0.133266
1.85409 0.0708197 0.134268
1.85359 0.0711986 0.13527
1.85308 0.0715788 0.136272
1.85256 0.0719602 0.137274
1.85203 0.0723439 0.138276
1.85151 0.0727312 0.139278
1.85098 0.0731229 0.14028
1.85044 0.0735202 0.141282
1.8499 0.0739205 0.142284
1.84935 0.074323 0.143286
1.8488 0.0747263 0.144288
1.84824 0.0751306 0.14529
1.84768 0.0755384 0.146292
1.84712 0.0759513 0.147294
1.84656 0.0763711 0.148296
1.84599 0.0767962 0.149298
1.84542 0.0772238 0.1503
1.84484 0.0776534 0.151302
1.84426 0.0780859 0.152304
1.84368 0.0785219 0.153306
1.8431 0.0789629 0.154308
1.84252 0.079408 0.15531
1.84193 0.079858 0.156312
1.84135 0.0803122 0.157314
1.84076 0.0807689 0.158316
1.84017 0.0812287 0.159318
1.83958 0.081694 0.16032
1.83899 0.0821655 0.161322
1.8384 0.0826416 0.162324
1.8378 0.0831191 0.163326
1.83721 0.0835985 0.164328
1.83661 0.0840829 0.16533
1.83602 0.0845744 0.166332
1.83542 0.0850722 0.167334
1.83483 0.0855747 0.168336
1.83424 0.0860803 0.169338
1.83364 0.0865913 0.17034
1.83305 0.087108 0.171342
1.83246 0.0876307 0.172344
1.83187 0.0881582 0.173346
1.83128 0.0886895 0.174348
1.8307 0.0892256 0.17535
1.83011 0.0897664 0.176352
1.82953 0.0903119 0.177354
1.82896 0.0908616 0.178356
1.82838 0.0914159 0.179358
1.8278 0.0919753 0.18036
1.82723 0.0925405 0.181362
1.82666 0.0931118 0.182364
1.82609 0.093689 0.183366
1.82553 0.0942714 0.184368
1.82496 0.0948607 0.18537
1.8244 0.0954565 0.186372
1.82385 0.0960569 0.187374
1.8233 0.0966602 0.188376
1.82275 0.0972691 0.189378
1.82221 0.0978855 0.19038
1.82166 0.0985078 0.191382
1.82113 0.0991339 0.192384
1.8206 0.0997657 0.193386
1.82007 0.100404 0.194388
1.81955 0.101049 0.19539
1.81903 0.101699 0.196392
1.81852 0.102357 0.197394
1.81801 0.103021 0.198396
1.81751 0.103692 0.199398
1.81701 0.104368 0.2004
1.81652 0.10505 0.201402
1.81604 0.105741 0.202404
1.81556 0.106438 0.203406
1.81508 0.107141 0.204408
1.81462 0.10785 0.20541
1.81415 0.108566 0.206412
1.8137 0.109289 0.207414
1.81325 0.11002 0.208416
1.81281 0.110757 0.209418
1.81237 0.111501 0.21042
1.81195 0.112252 0.211422
1.81152 0.11301 0.212424
1.81111 0.113775 0.213426
1.8107 0.114546 0.214428
1.8103 0.115325 0.21543
1.80991 0.116111 0.216432
1.80953 0.116906 0.217434
1.80916 0.117707 0.218436
1.8088 0.118517 0.219438
1.80844 0.119335 0.22044
1.8081 0.120162 0.221442
1.80776 0.120997 0.222444
1.80743 0.121839 0.223446
1.80711 0.122688 0.224448
1.8068 0.123544 0.22545
1.80649 0.124409 0.226452
1.8062 0.125283 0.227454
1.80592 0.126166 0.228456
1.80564 0.127058 0.229458
1.80538 0.127959 0.23046
1.80512 0.128868 0.231462
1.80488 0.129784 0.232464
1.80465 0.130708 0.233466
1.80443 0.131642 0.234468
1.80422 0.132585 0.23547
1.80402 0.133536 0.236472
1.80383 0.134497 0.237474
1.80366 0.135469 0.238476
1.80349 0.13645 0.239478
1.80334 0.137439 0.24048
1.8032 0.138437 0.241482
1.80307 0.139446 0.242484
1.80296 0.140465 0.243486
1.80286 0.141493 0.244488
1.80277 0.14253 0.24549
1.80269 0.143577 0.246492
1.80263 0.144633 0.247494
1.80258 0.145698 0.248496
1.80255 0.146773 0.249498
1.80253 0.147861 0.2505
1.80252 0.14896 0.251502
1.80253 0.15007 0.252504
1.80255 0.151191 0.253506
1.80259 0.152323 0.254508
1.80264 0.153465 0.25551
1.8027 0.154618 0.256512
1.80278 0.155782 0.257514
1.80288 0.156957 0.258516
1.803 0.158141 0.259518
1.80313 0.159337 0.26052
1.80328 0.160545 0.261522
1.80344 0.161765 0.262524
1.80362 0.162997 0.263526
1.80382 0.164242 0.264528
1.80403 0.165497 0.26553
1.80426 0.166764 0.266532
1.80451 0.168043 0.267534
1.80478 0.169334 0.268536
1.80506 0.170637 0.269538
1.80536 0.171954 0.27054
1.80568 0.173283 0.271542
1.80602 0.174623 0.272544
1.80638 0.175977 0.273546
1.80676 0.177345 0.274548
1.80715 0.178726 0.27555
1.80757 0.180119 0.276552
1.808 0.181525 0.277554
1.80845 0.182945 0.278556
1.80893 0.184378 0.279558
1.80942 0.185827 0.28056
1.80993 0.187289 0.281562
1.81047 0.188764 0.282564
1.81102 0.190252 0.283566
1.81159 0.191756 0.284568
1.81219 0.193274 0.28557
1.8128 0.194809 0.286572
1.81344 0.196358 0.287574
1.8141 0.197922 0.288576
1.81478 0.199501 0.289578
1.81548 0.201095 0.29058
1.81621 0.202704 0.291582
1.81696 0.204328 0.292584
1.81773 0.205967 0.293586
1.81853 0.207622 0.294588
1.81935 0.209295 0.29559
1.82021 0.210987 0.296592
1.82111 0.212698 0.297594
1.82206 0.21443 0.298596
1.82309 0.216186 0.299598
1.82423 0.217973 0.3006
1.82554 0.2198 0.301602
1.82707 0.221681 0.302604
1.82894 0.223628 0.303606
1.83126 0.225663 0.304608
1.83418 0.227813 0.30561
1.8379 0.230104 0.306612
1.84258 0.232567 0.307614
1.84844 0.235228 0.308616
1.85564 0.238113 0.309618
1.86432 0.24124 0.31062
1.87457 0.244617 0.311622
1.88641 0.248239 0.312624
1.89978 0.252091 0.313626
1.91455 0.256144 0.314628
1.9305 0.260364 0.31563
1.94739 0.264707 0.316632
1.96491 0.269123 0.317634
1.98273 0.273562 0.318636
2.00053 0.277973 0.319638
2.01801 0.282311 0.32064
2.03489 0.286536 0.321642
2.05095 0.290615 0.322644
2.06601 0.294527 0.323646
2.07997 0.29826 0.324648
2.09276 0.301808 0.32565
2.10437 0.305177 0.326652
2.11485 0.308376 0.327654
2.12426 0.311421 0.328656
2.13269 0.314332 0.329658
2.14024 0.317127 0.33066
2.14701 0.319828 0.331662
2.15309 0.322453 0.332664
2.15857 0.325018 0.333666
2.1635 0.32754 0.334668
2.16796 0.330032 0.33567
2.17198 0.332508 0.336672
2.17558 0.334976 0.337674
2.17878 0.337444 0.338676
2.18157 0.33992 0.339678
2.18394 0.342411 0.34068
2.18587 0.344926 0.341682
2.18733 0.34747 0.342684
2.18827 0.350049 0.343686
2.18863 0.352668 0.344688
2.18836 0.355335 0.34569
2.18738 0.358054 0.346692
2.18563 0.36083 0.347694
2.18301 0.363672 0.348696
2.17945 0.366582 0.349698
2.17487 0.369563 0.3507
2.16919 0.372615 0.351702
2.16232 0.375737 0.352704
2.15422 0.378924 0.353706
2.14485 0.382164 0.354708
2.1342 0.385439 0.35571
2.12227 0.388725 0.356712
2.10914 0.39199 0.357714
2.09487 0.395197 0.358716
2.07956 0.398312 0.359718
2.06326 0.401308 0.36072
2.04597 0.404171 0.361722
2.02761 0.406905 0.362724
2.00797 0.409539 0.363726
1.98677 0.41212 0.364728
1.96364 0.414713 0.36573
1.9382 0.417383 0.366732
1.91009 0.420193 0.367734
1.87901 0.423188 0.368736
1.84476 0.426399 0.369738
1.80721 0.429838 0.37074
1.76632 0.433504 0.371742
1.72212 0.437383 0.372744
1.67472 0.441451 0.373746
1.62424 0.445681 0.374748
1.57089 0.450039 0.37575
1.51487 0.454491 0.376752
1.45643 0.459 0.377754
1.39585 0.463536 0.378756
1.33346 0.468061 0.379758
1.2696 0.47254 0.38076
1.20467 0.476933 0.381762
1.13911 0.481198 0.382764
1.07345 0.485287 0.383766
1.00828 0.489143 0.384768
0.944291 0.492698 0.38577
0.88235 0.495867 0.386772
0.823493 0.498545 0.387774
0.76901 0.500599 0.388776
0.720486 0.501861 0.389778
0.679849 0.502129 0.39078
0.649346 0.50117 0.391782
0.631368 0.49875 0.392784
0.628037 0.494678 0.393786
0.640435 0.488911 0.394788
0.66751 0.481668 0.39579
0.705137 0.473521 0.396792
0.746242 0.465342 0.397794
0.782639 0.458066 0.398796
0.807883 0.452364 0.399798
0.819828 0.44842 0.4008
0.818257 0.445991 0.401802
0.806874 0.444497 0.402804
0.728991 0.441696 0.403806
0.498075 0.43531 0.404808
0.241935 0.428249 0.40581
0.142826 0.424915 0.406812
0.140567 0.424533 0.407814
0.141601 0.424609 0.408816
0.141595 0.424601 0.409818
0.141497 0.424603 0.41082
0.141551 0.424604 0.411822
0.141528 0.424605 0.412824
0.141537 0.424605 0.413826
0.141533 0.424605 0.414828
0.141534 0.424604 0.41583
0.141534 0.424604 0.416832
0.141534 0.424604 0.417834
0.141534 0.424605 0.418836
0.141535 0.424605 0.419838
0.141534 0.424605 0.42084
0.141533 0.424605 0.421842
0.141533 0.424605 0.422844
0.141533 0.424604 0.423846
0.141533 0.424604 0.424848
0.141533 0.424604 0.42585
0.141534 0.424604 0.426852
0.141533 0.424605 0.427854
0.141532 0.424605 0.428856
0.141532 0.424606 0.429858
0.141532 0.424606 0.43086
0.141532 0.424605 0.431862
0.141531 0.424605 0.432864
0.14153 0.424604 0.433866
0.14153 0.424604 0.434868
0.14153 0.424604 0.43587
0.14153 0.424604 0.436872
0.141532 0.424604 0.437874
0.141532 0.424604 0.438876
0.141531 0.424604 0.439878
0.141531 0.424604 0.44088
0.141532 0.424604 0.441882
0.141531 0.424603 0.442884
0.141531 0.424603 0.443886
0.141531 0.424603 0.444888
0.141531 0.424603 0.44589
0.141532 0.424603 0.446892
0.141532 0.424604 0.447894
0.141531 0.424604 0.448896
0.141532 0.424605 0.449898
0.141532 0.424605 0.4509
0.141532 0.424606 0.451902
0.141531 0.424605 0.452904
0.141531 0.424605 0.453906
0.141532 0.424605 0.454908
0.141532 0.424605 0.45591
0.141532 0.424604 0.456912
0.141532 0.424603 0.457914
0.141532 0.424604 0.458916
0.141532 0.424604 0.459918
0.141532 0.424605 0.46092
0.141532 0.424605 0.461922
0.141531 0.424605 0.462924
0.141531 0.424605 0.463926
0.141531 0.424606 0.464928
0.141531 0.424606 0.46593
0.141531 0.424606 0.466932
0.141532 0.424606 0.467934
0.141532 0.424605 0.468936
0.141532 0.424605 0.469938
0.141532 0.424604 0.47094
0.141532 0.424604 0.471942
0.141532 0.424604 0.472944
0.141532 0.424604 0.473946
0.141531 0.424604 0.474948
0.141531 0.424604 0.47595
0.14153 0.424605 0.476952
0.14153 0.424604 0.477954
0.14153 0.424604 0.478956
0.14153 0.424604 0.479958
0.14153 0.424605 0.48096
0.141531 0.424604 0.481962
0.141531 0.424604 0.482964
0.141531 0.424604 0.483966
0.141531 0.424604 0.484968
0.141531 0.424604 0.48597
0.141531 0.424604 0.486972
0.14153 0.424604 0.487974
0.14153 0.424603 0.488976
0.14153 0.424603 0.489978
0.14153 0.424603 0.49098
0.14153 0.424603 0.491982
0.141529 0.424602 0.492984
0.141529 0.424602 0.493986
0.14153 0.424602 0.494988
0.14153 0.424601 0.49599
0.141529 0.424601 0.496992
0.141529 0.424601 0.497994
0.141529 0.424602 0.498996
0.14153 0.424602 0.499998
0.141529 0.424603 0.501
0.14153 0.424603 0.502002
0.14153 0.424603 0.503004
0.14153 0.424604 0.504006
0.14153 0.424603 0.505008
0.141531 0.424604 0.50601
0.141531 0.424604 0.507012
0.141531 0.424605 0.508014
0.141531 0.424605 0.509016
0.141531 0.424605 0.510018
0.141531 0.424605 0.51102
0.141531 0.424604 0.512022
0.141531 0.424604 0.513024
0.141532 0.424603 0.514026
0.141532 0.424603 0.515028
0.141532 0.424603 0.51603
0.141532 0.424602 0.517032
0.141532 0.424603 0.518034
0.141532 0.424603 0.519036
0.141531 0.424603 0.520038
0.141532 0.424603 0.52104
0.141531 0.424603 0.522042
0.141531 0.424603 0.523044
0.141532 0.424604 0.524046
0.141532 0.424603 0.525048
0.141532 0.424604 0.52605
0.141532 0.424604 0.527052
0.141532 0.424605 0.528054
0.141532 0.424605 0.529056
0.141532 0.424605 0.530058
0.141533 0.424605 0.53106
0.141532 0.424604 0.532062
0.141532 0.424604 0.533064
0.141532 0.424603 0.534066
0.141532 0.424603 0.535068
0.141532 0.424602 0.53607
0.141532 0.424603 0.537072
0.141532 0.424603 0.538074
0.141531 0.424603 0.539076
0.141531 0.424603 0.540078
0.141531 0.424603 0.54108
0.141531 0.424603 0.542082
0.141531 0.424603 0.543084
0.141531 0.424603 0.544086
0.14153 0.424602 0.545088
0.141529 0.424603 0.54609
0.141529 0.424603 0.547092
0.141529 0.424603 0.548094
0.141529 0.424603 0.549096
0.141529 0.424603 0.550098
0.141529 0.424602 0.5511
0.141529 0.424603 0.552102
0.141529 0.424604 0.553104
0.14153 0.424604 0.554106
0.14153 0.424604 0.555108
0.141531 0.424603 0.55611
0.141531 0.424603 0.557112
0.14153 0.424603 0.558114
0.14153 0.424603 0.559116
0.14153 0.424602 0.560118
0.14153 0.424602 0.56112
0.141531 0.424602 0.562122
0.141531 0.424602 0.563124
0.141531 0.424603 0.564126
0.141531 0.424603 0.565128
0.141531 0.424603 0.56613
0.141531 0.424603 0.567132
0.141532 0.424603 0.568134
0.141532 0.424603 0.569136
0.141532 0.424603 0.570138
0.141532 0.424603 0.57114
0.141531 0.424603 0.572142
0.141532 0.424603 0.573144
0.141531 0.424604 0.574146
0.141531 0.424604 0.575148
0.141531 0.424604 0.57615
0.141531 0.424605 0.577152
0.141531 0.424605 0.578154
0.141532 0.424605 0.579156
0.141532 0.424606 0.580158
0.141531 0.424606 0.58116
0.141532 0.424607 0.582162
0.141531 0.424607 0.583164
0.141531 0.424607 0.584166
0.141531 0.424607 0.585168
0.141532 0.424607 0.58617
0.14153 0.424607 0.587172
0.141534 0.424607 0.588174
0.141526 0.424607 0.589176
0.141549 0.424606 0.590178
0.141495 0.424605 0.59118
0.141594 0.424602 0.592182
0.1416 0.424609 0.593184
0.140567 0.424532 0.594186
0.142822 0.424914 0.595188
0.241931 0.428248 0.59619
0.498072 0.435311 0.597192
0.728992 0.441699 0.598194
0.806875 0.4445 0.599196
0.818256 0.445993 0.600198
0.819829 0.448422 0.6012
0.807885 0.452366 0.602202
0.782642 0.458069 0.603204
0.746245 0.465344 0.604206
0.70514 0.473523 0.605208
0.667513 0.48167 0.60621
0.640438 0.488913 0.607212
0.62804 0.49468 0.608214
0.631371 0.498751 0.609216
0.64935 0.501171 0.610218
0.679853 0.502129 0.61122
0.720489 0.50186 0.612222
0.769012 0.500598 0.613224
0.823497 0.498544 0.614226
0.882354 0.495865 0.615228
0.944295 0.492696 0.61623
1.00828 0.489142 0.617232
1.07345 0.485287 0.618234
1.13912 0.481199 0.619236
1.20467 0.476935 0.620238
1.2696 0.472545 0.62124
1.33346 0.468068 0.622242
1.39585 0.463543 0.623244
1.45643 0.459007 0.624246
1.51487 0.454497 0.625248
1.57089 0.450046 0.62625
1.62424 0.445688 0.627252
1.67472 0.441458 0.628254
1.72212 0.43739 0.629256
1.76632 0.433511 0.630258
1.80721 0.429844 0.63126
1.84476 0.426403 0.632262
1.87901 0.423192 0.633264
1.91009 0.420197 0.634266
1.9382 0.417388 0.635268
1.96364 0.414719 0.63627
1.98678 0.412127 0.637272
2.00798 0.409545 0.638274
2.02762 0.40691 0.639276
2.04599 0.404173 0.640278
2.06328 0.401308 0.64128
2.07958 0.39831 0.642282
2.09489 0.395194 0.643284
2.10916 0.391986 0.644286
2.12229 0.388722 0.645288
2.13421 0.385437 0.64629
2.14487 0.382162 0.647292
2.15424 0.378922 0.648294
2.16233 0.375735 0.649296
2.16919 0.372613 0.650298
2.17487 0.369563 0.6513
2.17946 0.366584 0.652302
2.18301 0.363675 0.653304
2.18563 0.360833 0.654306
2.18739 0.358055 0.655308
2.18837 0.355336 0.65631
2.18864 0.352668 0.657312
2.18828 0.350048 0.658314
2.18734 0.347469 0.659316
2.18588 0.344926 0.660318
2.18394 0.342412 0.66132
2.18157 0.339919 0.662322
2.17878 0.337442 0.663324
2.17559 0.334974 0.664326
2.17198 0.332507 0.665328
2.16796 0.330032 0.66633
2.16351 0.32754 0.667332
2.15857 0.325018 0.668334
2.15309 0.322452 0.669336
2.14701 0.319826 0.670338
2.14025 0.317125 0.67134
2.1327 0.31433 0.672342
2.12426 0.311419 0.673344
2.11485 0.308372 0.674346
2.10437 0.305172 0.675348
2.09275 0.301801 0.67635
2.07996 0.29825 0.677352
2.066 0.294516 0.678354
2.05094 0.290604 0.679356
2.03488 0.286525 0.680358
2.01799 0.282303 0.68136
2.00052 0.277967 0.682362
1.98272 0.273556 0.683364
1.9649 0.269119 0.684366
1.94739 0.264705 0.685368
1.9305 0.260364 0.68637
1.91455 0.256144 0.687372
1.89978 0.252089 0.688374
1.88642 0.24824 0.689376
1.87458 0.244621 0.690378
1.86433 0.241246 0.69138
1.85564 0.23812 0.692382
1.84845 0.235234 0.693384
1.84259 0.232571 0.694386
1.8379 0.230107 0.695388
1.83419 0.227813 0.69639
1.83126 0.225661 0.697392
1.82894 0.223623 0.698394
1.82707 0.221674 0.699396
1.82553 0.219793 0.700398
1.82423 0.217964 0.7014
1.82308 0.216177 0.702402
1.82205 0.214424 0.703404
1.8211 0.212695 0.704406
1.8202 0.210987 0.705408
1.81935 0.209296 0.70641
1.81852 0.207624 0.707412
1.81773 0.20597 0.708414
1.81695 0.204331 0.709416
1.81621 0.202708 0.710418
1.81548 0.201099 0.71142
1.81478 0.199505 0.712422
1.8141 0.197926 0.713424
1.81344 0.196362 0.714426
1.8128 0.194812 0.715428
1.81218 0.193279 0.71643
1.81159 0.191761 0.717432
1.81101 0.190255 0.718434
1.81046 0.188763 0.719436
1.80993 0.187286 0.720438
1.80942 0.185823 0.72144
1.80892 0.184375 0.722442
1.80845 0.182942 0.723444
1.808 0.181522 0.724446
1.80757 0.180114 0.725448
1.80715 0.17872 0.72645
1.80676 0.177339 0.727452
1.80638 0.17597 0.728454
1.80603 0.174614 0.729456
1.80569 0.173272 0.730458
1.80537 0.171943 0.73146
1.80507 0.170628 0.732462
1.80479 0.169326 0.733464
1.80452 0.168037 0.734466
1.80427 0.166759 0.735468
1.80404 0.165493 0.73647
1.80382 0.16424 0.737472
1.80362 0.162997 0.738474
1.80344 0.161766 0.739476
1.80328 0.160546 0.740478
1.80313 0.159337 0.74148
1.803 0.158141 0.742482
1.80289 0.156956 0.743484
1.80279 0.155783 0.744486
1.8027 0.154621 0.745488
1.80264 0.15347 0.74649
1.80259 0.15233 0.747492
1.80255 0.1512 0.748494
1.80253 0.15008 0.749496
1.80252 0.148969 0.750498
1.80253 0.147869 0.7515
1.80255 0.146781 0.752502
1.80258 0.145705 0.753504
1.80263 0.144639 0.754506
1.80269 0.143581 0.755508
1.80276 0.142533 0.75651
1.80285 0.141495 0.757512
1.80295 0.140467 0.758514
1.80307 0.139448 0.759516
1.8032 0.13844 0.760518
1.80334 0.137441 0.76152
1.80349 0.136451 0.762522
1.80365 0.13547 0.763524
1.80383 0.134498 0.764526
1.80402 0.133536 0.765528
1.80422 0.132584 0.76653
1.80443 0.131643 0.767532
1.80465 0.13071 0.768534
1.80488 0.129786 0.769536
1.80513 0.12887 0.770538
1.80538 0.127961 0.77154
1.80564 0.127062 0.772542
1.80592 0.126171 0.773544
1.8062 0.125288 0.774546
1.80649 0.124415 0.775548
1.80679 0.12355 0.77655
1.8071 0.122692 0.777552
1.80742 0.121843 0.778554
1.80775 0.121 0.779556
1.80809 0.120166 0.780558
1.80843 0.119341 0.78156
1.80879 0.118524 0.782562
1.80916 0.117713 0.783564
1.80954 0.116911 0.784566
1.80992 0.116116 0.785568
1.81031 0.115329 0.78657
1.81071 0.11455 0.787572
1.81111 0.113777 0.788574
1.81152 0.11301 0.789576
1.81194 0.11225 0.790578
1.81237 0.111498 0.79158
1.81281 0.110753 0.792582
1.81325 0.110015 0.793584
1.81369 0.109285 0.794586
1.81415 0.108561 0.795588
1.81461 0.107845 0.79659
1.81508 0.107137 0.797592
1.81556 0.106436 0.798594
1.81604 0.10574 0.799596
1.81653 0.105049 0.800598
1.81702 0.104368 0.8016
1.81751 0.103694 0.802602
1.81802 0.103024 0.803604
1.81853 0.102358 0.804606
1.81904 0.101699 0.805608
1.81956 0.101048 0.80661
1.82008 0.100402 0.807612
1.82061 0.0997618 0.808614
1.82114 0.0991278 0.809616
1.82167 0.0985009 0.810618
1.82221 0.097881 0.81162
1.82275 0.0972661 0.812622
1.82329 0.096656 0.813624
1.82384 0.0960508 0.814626
1.8244 0.0954505 0.815628
1.82496 0.0948559 0.81663
1.82553 0.0942676 0.817632
1.82609 0.0936862 0.818634
1.82666 0.09311 0.819636
1.82723 0.0925373 0.820638
1.8278 0.0919705 0.82164
1.82838 0.0914113 0.822642
1.82896 0.0908587 0.823644
1.82954 0.0903096 0.824646
1.83012 0.0897648 0.825648
1.83071 0.0892261 0.82665
1.83129 0.0886929 0.827652
1.83188 0.0881641 0.828654
1.83247 0.0876388 0.829656
1.83306 0.0871186 0.830658
1.83365 0.0866037 0.83166
1.83424 0.0860931 0.832662
1.83483 0.085586 0.833664
1.83542 0.0850829 0.834666
1.83601 0.0845844 0.835668
1.8366 0.0840918 0.83667
1.8372 0.0836049 0.837672
1.83779 0.0831227 0.838674
1.83839 0.0826435 0.839676
1.83898 0.0821669 0.840678
1.83957 0.0816941 0.84168
1.84017 0.081228 0.842682
1.84076 0.0807675 0.843684
1.84135 0.0803118 0.844686
1.84194 0.0798583 0.845688
1.84253 0.0794073 0.84669
1.84311 0.0789607 0.847692
1.84369 0.078518 0.848694
1.84427 0.0780816 0.849696
1.84485 0.0776505 0.850698
1.84542 0.077222 0.8517
1.84599 0.0767963 0.852702
1.84656 0.0763733 0.853704
1.84713 0.0759539 0.854706
1.84769 0.0755374 0.855708
1.84825 0.0751241 0.85671
1.84881 0.0747151 0.857712
1.84935 0.0743108 0.858714
1.8499 0.0739092 0.859716
1.85044 0.0735102 0.860718
1.85098 0.0731148 0.86172
1.85151 0.0727235 0.862722
1.85204 0.0723363 0.863724
1.85256 0.0719516 0.864726
1.85308 0.0715694 0.865728
1.85358 0.0711898 0.86673
1.85408 0.0708133 0.867732
1.85457 0.0704399 0.868734
1.85505 0.0700691 0.869736
1.85553 0.0697012 0.870738
1.856 0.069337 0.87174
1.85647 0.0689767 0.872742
1.85693 0.0686192 0.873744
1.85738 0.0682633 0.874746
1.85783 0.0679097 0.875748
1.85826 0.0675582 0.87675
1.85868 0.0672087 0.877752
1.85909 0.0668598 0.878754
1.85949 0.0665115 0.879756
1.85988 0.0661667 0.880758
1.86025 0.0658252 0.88176
1.86061 0.0654863 0.882762
1.86096 0.0651501 0.883764
1.8613 0.0648154 0.884766
1.86162 0.0644824 0.885768
1.86193 0.0641502 0.88677
1.86223 0.0638193 0.887772
1.86251 0.0634898 0.888774
1.86277 0.0631625 0.889776
1.86303 0.0628371 0.890778
1.86326 0.0625132 0.89178
1.86348 0.06219 0.892782
1.86367 0.0618687 0.893784
1.86385 0.0615484 0.894786
1.864 0.0612283 0.895788
1.86414 0.0609087 0.89679
1.86425 0.0605886 0.897792
1.86433 0.0602684 0.898794
1.86439 0.0599479 0.899796
1.86443 0.0596263 0.900798
1.86443 0.0593034 0.9018
1.86441 0.0589807 0.902802
1.86435 0.058658 0.903804
1.86427 0.0583347 0.904806
1.86413 0.0580077 0.905808
1.86399 0.0576832 0.90681
1.86381 0.0573563 0.907812
1.86351 0.0570219 0.908814
1.8633 0.0566975 0.909816
1.86308 0.0563677 0.910818
1.86239 0.056005 0.91182
1.86221 0.055696 0.912822
1.86232 0.0553774 0.913824
1.8603 0.054897 0.914826
1.86041 0.0546626 0.915828
1.86287 0.0544814 0.91683
1.85525 0.0534953 0.917832
1.8552 0.0534183 0.918834
1.86564 0.053299 0.919836
1.79489 0.0442236 0.920838
1.61961 0.024701 0.92184
1.47049 0.00757354 0.922842
1.4179 0.000681708 0.923844
1.41353 -0.000213596 0.924846
1.41515 -4.57539e-05 0.925848
1.41549 7.3373e-06 0.92685
1.41545 2.67276e-06 0.927852
1.41543 -2.24308e-06 0.928854
1.41543 -3.19575e-06 0.929856
1.41543 -4.05107e-06 0.930858
1.41543 -4.76988e-06 0.93186
1.41543 -4.56498e-06 0.932862
1.41543 -3.82365e-06 0.933864
1.41543 -2.99573e-06 0.934866
1.41542 -2.32931e-06 0.935868
1.41542 -2.89971e-06 0.93687
1.41542 -4.54853e-06 0.937872
1.41542 -7.30989e-06 0.938874
1.41542 -1.05009e-05 0.939876
1.41543 -1.33469e-05 0.940878
1.41544 -1.27989e-05 0.94188
1.41544 -8.57012e-06 0.942882
1.41543 -3.97177e-06 0.943884
1.41543 -7.99424e-07 0.944886
1.41543 1.46066e-08 0.945888
1.41543 2.38558e-06 0.94689
1.41543 9.51689e-06 0.947892
1.41543 1.73651e-05 0.948894
1.41543 1.99863e-05 0.949896
1.41543 1.52172e-05 0.950898
1.41543 5.83045e-06 0.9519
1.41543 -3.27245e-06 0.952902
1.41542 -8.59562e-06 0.953904
1.41543 -8.52286e-06 0.954906
1.41543 -5.78129e-06 0.955908
1.41543 -3.89927e-06 0.95691
1.41543 -2.50596e-06 0.957912
1.41543 -8.0561e-07 0.958914
1.41543 2.28514e-07 0.959916
1.41542 8.96307e-08 0.960918
1.41542 3.12826e-07 0.96192
1.41542 1.8614e-06 0.962922
1.41542 1.70333e-06 0.963924
1.41542 -1.90725e-06 0.964926
1.41542 -6.17025e-06 0.965928
1.41542 -8.95296e-06 0.96693
1.41542 -8.0382e-06 0.967932
1.41543 -5.32338e-06 0.968934
1.41542 -3.39558e-06 0.969936
1.41543 -1.41354e-06 0.970938
1.41543 2.21578e-06 0.97194
1.41543 7.26131e-06 0.972942
1.41543 8.08169e-06 0.973944
1.41543 2.8329e-06 0.974946
1.41543 -2.73278e-06 0.975948
1.41543 -3.38485e-06 0.97695
1.41543 9.61592e-07 0.977952
1.41543 6.46198e-06 0.978954
1.41542 6.51702e-06 0.979956
1.41542 -4.94406e-07 0.980958
1.41543 -6.92322e-06 0.98196
1.41543 -8.32432e-06 0.982962
1.41543 -6.57746e-06 0.983964
1.41543 -4.21924e-06 0.984966
1.41544 -2.9833e-06 0.985968
1.41544 -3.15806e-06 0.98697
1.41544 -1.86404e-06 0.987972
1.41544 2.0892e-06 0.988974
1.41544 3.36367e-06 0.989976
1.41543 -5.4491e-07 0.990978
1.41543 -4.39477e-06 0.99198
1.41543 -8.18019e-08 0.992982
1.41543 6.85766e-06 0.993984
1.41543 6.0116e-06 0.994986
1.41543 2.79999e-06 0.995988
1.41543 3.12661e-06 0.99699
1.41543 4.05004e-06 0.997992
1.41543 3.99161e-06 0.998994
1.41543 6.16525e-06 0.999996
1.41543 1.13303e-05 1.001
1.41543 1.47394e-05 1.002

==> MHD_rotor/N2000_D2Q5_CFL0_01_factor0_125_x_line.csv <==
MagneticField_0 MagneticField_1 arc_length
1.42037 1.1206e-05 0.002008
1.42036 3.65405e-06 0.003012
1.42036 -6.00893e-08 0.004016
1.42035 -1.41675e-06 0.00502
1.42035 7.06193e-06 0.006024
1.42035 5.34653e-06 0.007028
1.42035 -6.47803e-06 0.008032
1.42035 -9.30695e-06 0.009036
1.42035 -1.07688e-05 0.01004
1.42034 -6.76112e-06 0.011044
1.42034 -4.09797e-06 0.012048
1.42035 -3.17572e-06 0.013052
1.42035 -9.28067e-07 0.014056
1.42035 -2.54193e-06 0.01506
1.42035 -2.66889e-06 0.016064
1.42035 -4.17233e-06 0.017068
1.42035 -3.53634e-06 0.018072
1.42036 3.07854e-06 0.019076
1.42036 1.00127e-05 0.02008
1.42036 1.41479e-05 0.021084
1.42036 1.49548e-05 0.022088
1.42036 1.12103e-05 0.023092
1.42036 1.16147e-06 0.024096
1.42036 -5.11195e-06 0.0251
1.42036 3.34481e-06 0.026104
1.42035 1.48398e-05 0.027108
1.42035 1.63187e-05 0.028112
1.42035 9.23292e-06 0.029116
1.42035 2.3055e-06 0.03012
1.42035 1.83e-07 0.031124
1.42035 -4.85295e-06 0.032128
1.42035 -6.88922e-06 0.033132
1.42035 2.59673e-06 0.034136
1.42035 6.61265e-06 0.03514
1.42035 8.19288e-06 0.036144
1.42035 2.49974e-06 0.037148
1.42035 1.92115e-06 0.038152
1.42034 4.01609e-06 0.039156
1.42034 2.63891e-06 0.04016
1.42035 -5.62722e-07 0.041164
1.42035 -4.94578e-06 0.042168
1.42035 -1.96116e-06 0.043172
1.42035 1.41301e-06 0.044176
1.42035 9.01007e-06 0.04518
1.42035 1.0721e-05 0.046184
1.42035 1.00071e-05 0.047188
1.42036 1.0743e-05 0.048192
1.42035 1.19237e-05 0.049196
1.42035 1.01313e-05 0.0502
1.42034 6.37275e-06 0.051204
1.42034 4.4464e-06 0.052208
1.42034 -1.10562e-06 0.053212
1.42034 -5.56046e-06 0.054216
1.42034 -8.08795e-06 0.05522
1.42035 -3.94562e-06 0.056224
1.42035 -8.19627e-07 0.057228
1.42036 -1.38227e-05 0.058232
1.42036 -1.54864e-05 0.059236
1.42036 -3.72591e-06 0.06024
1.42036 7.78506e-06 0.061244
1.42036 1.33074e-05 0.062248
1.42036 1.49335e-05 0.063252
1.42036 1.11191e-05 0.064256
1.42036 1.04913e-05 0.06526
1.42037 5.19879e-06 0.066264
1.42036 -4.46879e-06 0.067268
1.42036 -1.0749e-05 0.068272
1.42037 -2.11783e-05 0.069276
1.42037 -1.88499e-05 0.07028
1.42036 -1.46854e-05 0.071284
1.42036 -1.54461e-05 0.072288
1.42036 -4.82578e-06 0.073292
1.42036 3.25591e-06 0.074296
1.42036 6.86974e-06 0.0753
1.42037 3.14951e-06 0.076304
1.42037 -8.54842e-06 0.077308
1.42036 -1.44834e-05 0.078312
1.42036 -7.34701e-06 0.079316
1.42037 -7.93626e-06 0.08032
1.42037 -1.02266e-05 0.081324
1.42037 -5.81021e-06 0.082328
1.42038 4.11615e-06 0.083332
1.42037 1.36135e-05 0.084336
1.42037 9.5905e-06 0.08534
1.42036 8.15904e-06 0.086344
1.42036 6.76145e-06 0.087348
1.42036 6.90308e-06 0.088352
1.42036 6.9094e-06 0.089356
1.42037 5.14259e-06 0.09036
1.42037 3.86713e-06 0.091364
1.42036 2.45206e-06 0.092368
1.42036 -3.81855e-06 0.093372
1.42036 -3.79604e-06 0.094376
1.42036 -5.22243e-06 0.09538
1.42036 -4.22239e-06 0.096384
1.42036 5.1112e-08 0.097388
1.42037 5.09878e-06 0.098392
1.42036 5.94061e-06 0.099396
1.42037 4.26997e-06 0.1004
1.42037 4.61884e-06 0.101404
1.42037 -4.76203e-06 0.102408
1.42036 -4.55545e-06 0.103412
1.42037 -3.99705e-07 0.104416
1.42038 -1.01865e-06 0.10542
1.42038 -5.63226e-06 0.106424
1.42038 -7.69128e-06 0.107428
1.42038 -5.53219e-06 0.108432
1.42039 2.13926e-08 0.109436
1.42039 6.76497e-07 0.11044
1.42039 -8.52347e-07 0.111444
1.42039 -3.92889e-06 0.112448
1.42038 -1.88618e-06 0.113452
1.42038 1.41906e-06 0.114456
1.42038 -2.53829e-06 0.11546
1.42038 2.25639e-06 0.116464
1.42038 6.59893e-06 0.117468
1.42037 7.56624e-06 0.118472
1.42037 1.20855e-05 0.119476
1.42037 1.2915e-05 0.12048
1.42038 1.42076e-05 0.121484
1.42038 1.41515e-05 0.122488
1.42037 1.14357e-05 0.123492
1.42038 6.39525e-06 0.124496
1.42037 3.4839e-06 0.1255
1.42037 8.53817e-06 0.126504
1.42038 8.02704e-06 0.127508
1.42038 1.43566e-06 0.128512
1.42039 -1.30346e-05 0.129516
1.42038 -1.91333e-05 0.13052
1.42037 -1.77166e-05 0.131524
1.42037 -2.00306e-05 0.132528
1.42037 -1.90688e-05 0.133532
1.42037 -1.25144e-05 0.134536
1.42037 -5.56689e-06 0.13554
1.42038 5.3807e-06 0.136544
1.42038 1.34555e-05 0.137548
1.42038 5.44853e-06 0.138552
1.42038 -6.78491e-07 0.139556
1.42038 -9.1719e-06 0.14056
1.42038 -2.37937e-05 0.141564
1.42038 -1.36847e-05 0.142568
1.42038 -4.81486e-06 0.143572
1.42038 3.69928e-06 0.144576
1.42039 4.04641e-05 0.14558
1.42051 0.000619507 0.146584
1.4219 0.0082234 0.147588
1.43193 0.0652158 0.148592
1.45884 0.223049 0.149596
1.47775 0.325334 0.1506
1.47983 0.32594 0.151604
1.47935 0.31407 0.152608
1.47854 0.300511 0.153612
1.47751 0.286129 0.154616
1.47475 0.268108 0.15562
1.43056 0.162207 0.156624
1.24336 -0.285205 0.157628
1.10665 -0.605334 0.158632
1.07926 -0.674164 0.159636
1.07243 -0.698599 0.16064
1.06979 -0.713453 0.161644
1.06836 -0.725447 0.162648
1.06751 -0.736059 0.163652
1.06698 -0.745875 0.164656
1.06669 -0.75517 0.16566
1.06659 -0.764082 0.166664
1.06663 -0.772704 0.167668
1.06679 -0.781103 0.168672
1.06705 -0.789313 0.169676
1.0674 -0.797348 0.17068
1.06782 -0.805217 0.171684
1.0683 -0.812912 0.172688
1.06884 -0.820429 0.173692
1.06942 -0.827761 0.174696
1.07004 -0.834907 0.1757
1.0707 -0.841858 0.176704
1.07138 -0.848617 0.177708
1.07209 -0.855172 0.178712
1.07282 -0.861523 0.179716
1.07357 -0.867667 0.18072
1.07435 -0.873609 0.181724
1.07514 -0.879345 0.182728
1.07594 -0.884881 0.183732
1.07676 -0.890224 0.184736
1.07758 -0.89538 0.18574
1.07842 -0.90036 0.186744
1.07927 -0.905159 0.187748
1.08013 -0.909787 0.188752
1.081 -0.91425 0.189756
1.08186 -0.918551 0.19076
1.08274 -0.922699 0.191764
1.08362 -0.926696 0.192768
1.0845 -0.930545 0.193772
1.08539 -0.934255 0.194776
1.08628 -0.937826 0.19578
1.08717 -0.941264 0.196784
1.08807 -0.944581 0.197788
1.08896 -0.947781 0.198792
1.08986 -0.95086 0.199796
1.09077 -0.953828 0.2008
1.09168 -0.956689 0.201804
1.09258 -0.959445 0.202808
1.09349 -0.9621 0.203812
1.0944 -0.964654 0.204816
1.09532 -0.96711 0.20582
1.09623 -0.969473 0.206824
1.09714 -0.971748 0.207828
1.09806 -0.973932 0.208832
1.09898 -0.976035 0.209836
1.0999 -0.978054 0.21084
1.10081 -0.979993 0.211844
1.10173 -0.981857 0.212848
1.10265 -0.983644 0.213852
1.10356 -0.985354 0.214856
1.10447 -0.986991 0.21586
1.10538 -0.988558 0.216864
1.10628 -0.990052 0.217868
1.10718 -0.991471 0.218872
1.10807 -0.992819 0.219876
1.10895 -0.994088 0.22088
1.10982 -0.995284 0.221884
1.11067 -0.996391 0.222888
1.1115 -0.997411 0.223892
1.11231 -0.99834 0.224896
1.11309 -0.999162 0.2259
1.11383 -0.999872 0.226904
1.11454 -1.00046 0.227908
1.1152 -1.0009 0.228912
1.11579 -1.00118 0.229916
1.11631 -1.00128 0.23092
1.11673 -1.00116 0.231924
1.11706 -1.00081 0.232928
1.11725 -1.00015 0.233932
1.11728 -0.999162 0.234936
1.11712 -0.997766 0.23594
1.11673 -0.995886 0.236944
1.11606 -0.993433 0.237948
1.11504 -0.990298 0.238952
1.11363 -0.986359 0.239956
1.11173 -0.981471 0.24096
1.10927 -0.975491 0.241964
1.10619 -0.968281 0.242968
1.10239 -0.959715 0.243972
1.09784 -0.949721 0.244976
1.09253 -0.938307 0.24598
1.08648 -0.92557 0.246984
1.07978 -0.911705 0.247988
1.07256 -0.896978 0.248992
1.06495 -0.881707 0.249996
1.05712 -0.866211 0.251
1.0492 -0.850771 0.252004
1.0413 -0.835615 0.253008
1.03351 -0.820893 0.254012
1.02588 -0.806705 0.255016
1.01845 -0.793097 0.25602
1.01122 -0.780079 0.257024
1.0042 -0.76763 0.258028
0.997369 -0.755725 0.259032
0.990721 -0.744335 0.260036
0.984241 -0.733411 0.26104
0.977921 -0.722927 0.262044
0.97174 -0.712846 0.263048
0.96569 -0.703133 0.264052
0.959759 -0.693766 0.265056
0.953936 -0.684715 0.26606
0.948212 -0.675962 0.267064
0.94258 -0.667486 0.268068
0.937029 -0.659271 0.269072
0.931556 -0.651306 0.270076
0.926154 -0.643568 0.27108
0.920825 -0.63605 0.272084
0.915557 -0.628737 0.273088
0.910344 -0.621615 0.274092
0.905176 -0.614666 0.275096
0.900035 -0.60785 0.2761
0.894891 -0.601097 0.277104
0.889691 -0.594301 0.278108
0.884346 -0.587286 0.279112
0.878731 -0.579787 0.280116
0.872666 -0.571417 0.28112
0.865905 -0.561669 0.282124
0.858141 -0.549912 0.283128
0.849022 -0.535422 0.284132
0.838171 -0.517436 0.285136
0.82523 -0.495232 0.28614
0.809882 -0.468205 0.287144
0.791918 -0.435962 0.288148
0.771253 -0.398376 0.289152
0.747946 -0.355623 0.290156
0.722203 -0.308179 0.29116
0.694341 -0.256752 0.292164
0.664779 -0.202221 0.293168
0.633992 -0.145563 0.294172
0.602489 -0.0877866 0.295176
0.570774 -0.0298706 0.29618
0.539337 0.0272755 0.297184
0.508619 0.0828504 0.298188
0.478998 0.136202 0.299192
0.450748 0.186881 0.300196
0.423981 0.234722 0.3012
0.398554 0.279981 0.302204
0.373934 0.323538 0.303208
0.348969 0.367266 0.304212
0.321515 0.414627 0.305216
0.287786 0.471689 0.30622
0.241534 0.548511 0.307224
0.174047 0.659255 0.308228
0.0791189 0.81443 0.309232
-0.0319341 0.99632 0.310236
-0.121753 1.14363 0.31124
-0.162326 1.20954 0.312244
-0.167928 1.21806 0.313248
-0.162095 1.20818 0.314252
-0.153902 1.19463 0.315256
-0.145267 1.1805 0.31626
-0.136534 1.16632 0.317264
-0.127767 1.15219 0.318268
-0.118973 1.13813 0.319272
-0.110157 1.12412 0.320276
-0.101315 1.11013 0.32128
-0.0924447 1.09615 0.322284
-0.0835334 1.08216 0.323288
-0.0745722 1.06812 0.324292
-0.0655513 1.05402 0.325296
-0.056454 1.03981 0.3263
-0.0472625 1.02547 0.327304
-0.0379591 1.01095 0.328308
-0.0285231 0.996208 0.329312
-0.0189327 0.981187 0.330316
-0.00917017 0.96584 0.33132
0.000783752 0.950112 0.332324
0.0109415 0.933946 0.333328
0.0212997 0.917304 0.334332
0.031838 0.900169 0.335336
0.0425109 0.88255 0.33634
0.0532457 0.8645 0.337344
0.0639426 0.846111 0.338348
0.0744769 0.82752 0.339352
0.0847106 0.808894 0.340356
0.094507 0.790417 0.34136
0.103731 0.772314 0.342364
0.112253 0.75485 0.343368
0.119958 0.738324 0.344372
0.126758 0.723057 0.345376
0.132608 0.709328 0.34638
0.137531 0.697332 0.347384
0.141598 0.687133 0.348388
0.144915 0.678671 0.349392
0.14761 0.671793 0.350396
0.149796 0.666276 0.3514
0.151565 0.661722 0.352404
0.152929 0.656728 0.353408
0.153506 0.643879 0.354412
0.151607 0.594429 0.355416
0.146454 0.496303 0.35642
0.142959 0.437918 0.357424
0.142199 0.427217 0.358428
0.142101 0.426059 0.359432
0.142086 0.425957 0.360436
0.14208 0.425963 0.36144
0.142076 0.425981 0.362444
0.142073 0.425998 0.363448
0.142073 0.426015 0.364452
0.14207 0.426025 0.365456
0.142068 0.426032 0.36646
0.142065 0.426038 0.367464
0.142062 0.426043 0.368468
0.14206 0.426048 0.369472
0.14206 0.426051 0.370476
0.142058 0.426053 0.37148
0.142056 0.426057 0.372484
0.142054 0.426059 0.373488
0.142052 0.42606 0.374492
0.14205 0.426062 0.375496
0.142049 0.426062 0.3765
0.142046 0.426061 0.377504
0.142045 0.426058 0.378508
0.142043 0.426058 0.379512
0.142041 0.426057 0.380516
0.142039 0.426058 0.38152
0.142036 0.426058 0.382524
0.142035 0.426057 0.383528
0.142036 0.426054 0.384532
0.142035 0.426053 0.385536
0.142035 0.426052 0.38654
0.142035 0.426053 0.387544
0.142035 0.426052 0.388548
0.142035 0.426051 0.389552
0.142035 0.426051 0.390556
0.142034 0.426051 0.39156
0.142032 0.426051 0.392564
0.142032 0.42605 0.393568
0.142034 0.42605 0.394572
0.142035 0.42605 0.395576
0.142035 0.426049 0.39658
0.142035 0.42605 0.397584
0.142036 0.426051 0.398588
0.142036 0.426052 0.399592
0.142036 0.426051 0.400596
0.142036 0.42605 0.4016
0.142035 0.426049 0.402604
0.142034 0.426049 0.403608
0.142034 0.42605 0.404612
0.142033 0.42605 0.405616
0.142033 0.426048 0.40662
0.142032 0.426047 0.407624
0.142031 0.426045 0.408628
0.142031 0.426046 0.409632
0.142031 0.426047 0.410636
0.142031 0.426047 0.41164
0.142031 0.426046 0.412644
0.14203 0.426046 0.413648
0.14203 0.426045 0.414652
0.14203 0.426045 0.415656
0.14203 0.426045 0.41666
0.142031 0.426045 0.417664
0.142032 0.426045 0.418668
0.142032 0.426045 0.419672
0.142032 0.426045 0.420676
0.142034 0.426046 0.42168
0.142035 0.426046 0.422684
0.142035 0.426045 0.423688
0.142034 0.426046 0.424692
0.142034 0.426046 0.425696
0.142034 0.426047 0.4267
0.142033 0.426047 0.427704
0.142033 0.426048 0.428708
0.142032 0.426047 0.429712
0.142033 0.426048 0.430716
0.142033 0.426047 0.43172
0.142032 0.426045 0.432724
0.142031 0.426044 0.433728
0.142029 0.426044 0.434732
0.142027 0.426043 0.435736
0.142026 0.426044 0.43674
0.142024 0.426045 0.437744
0.142024 0.426045 0.438748
0.142024 0.426045 0.439752
0.142024 0.426047 0.440756
0.142023 0.426049 0.44176
0.142024 0.426051 0.442764
0.142024 0.426051 0.443768
0.142024 0.426053 0.444772
0.142023 0.426053 0.445776
0.142022 0.426053 0.44678
0.142022 0.426052 0.447784
0.142021 0.42605 0.448788
0.142021 0.426052 0.449792
0.14202 0.426052 0.450796
0.14202 0.426052 0.4518
0.142019 0.426051 0.452804
0.142019 0.42605 0.453808
0.142019 0.42605 0.454812
0.142018 0.426049 0.455816
0.142018 0.426048 0.45682
0.142018 0.426049 0.457824
0.142018 0.426048 0.458828
0.142018 0.426049 0.459832
0.142018 0.42605 0.460836
0.142019 0.426049 0.46184
0.142018 0.426048 0.462844
0.142017 0.426048 0.463848
0.142016 0.426048 0.464852
0.142016 0.426048 0.465856
0.142016 0.426049 0.46686
0.142017 0.42605 0.467864
0.142017 0.42605 0.468868
0.142018 0.42605 0.469872
0.142017 0.42605 0.470876
0.142017 0.426052 0.47188
0.142018 0.426053 0.472884
0.142017 0.426053 0.473888
0.142016 0.426052 0.474892
0.142016 0.426051 0.475896
0.142015 0.426052 0.4769
0.142015 0.426051 0.477904
0.142015 0.426052 0.478908
0.142015 0.426052 0.479912
0.142014 0.426052 0.480916
0.142014 0.426051 0.48192
0.142015 0.426051 0.482924
0.142015 0.426051 0.483928
0.142014 0.426051 0.484932
0.142014 0.426051 0.485936
0.142014 0.42605 0.48694
0.142013 0.42605 0.487944
0.142013 0.426049 0.488948
0.142013 0.426049 0.489952
0.142012 0.42605 0.490956
0.142012 0.426049 0.49196
0.142012 0.426048 0.492964
0.142012 0.426048 0.493968
0.142012 0.426047 0.494972
0.142012 0.426047 0.495976
0.142013 0.426047 0.49698
0.142013 0.426047 0.497984
0.142013 0.426046 0.498988
0.142013 0.426045 0.499992
0.142014 0.426045 0.500996
0.142014 0.426045 0.502
0.142014 0.426045 0.503004
0.142014 0.426045 0.504008
0.142015 0.426045 0.505012
0.142015 0.426046 0.506016
0.142015 0.426046 0.50702
0.142016 0.426046 0.508024
0.142015 0.426046 0.509028
0.142014 0.426046 0.510032
0.142014 0.426047 0.511036
0.142013 0.426049 0.51204
0.142013 0.426049 0.513044
0.142014 0.426048 0.514048
0.142015 0.42605 0.515052
0.142015 0.42605 0.516056
0.142015 0.42605 0.51706
0.142016 0.42605 0.518064
0.142015 0.42605 0.519068
0.142016 0.42605 0.520072
0.142016 0.42605 0.521076
0.142016 0.42605 0.52208
0.142017 0.426052 0.523084
0.142017 0.426052 0.524088
0.142017 0.426053 0.525092
0.142017 0.426053 0.526096
0.142018 0.426054 0.5271
0.142018 0.426053 0.528104
0.142018 0.426053 0.529108
0.142018 0.426051 0.530112
0.142018 0.42605 0.531116
0.142018 0.426051 0.53212
0.142018 0.42605 0.533124
0.142018 0.426051 0.534128
0.142017 0.426051 0.535132
0.142016 0.426049 0.536136
0.142016 0.426048 0.53714
0.142016 0.426048 0.538144
0.142016 0.426048 0.539148
0.142017 0.426049 0.540152
0.142017 0.426051 0.541156
0.142018 0.426051 0.54216
0.142018 0.426051 0.543164
0.142018 0.426051 0.544168
0.142018 0.426052 0.545172
0.142018 0.426051 0.546176
0.142019 0.426051 0.54718
0.142019 0.42605 0.548184
0.14202 0.426051 0.549188
0.14202 0.426051 0.550192
0.142021 0.426052 0.551196
0.142022 0.426054 0.5522
0.142022 0.426053 0.553204
0.142023 0.426053 0.554208
0.142023 0.426053 0.555212
0.142023 0.426052 0.556216
0.142023 0.426052 0.55722
0.142023 0.42605 0.558224
0.142024 0.426049 0.559228
0.142024 0.426049 0.560232
0.142024 0.426049 0.561236
0.142025 0.42605 0.56224
0.142025 0.42605 0.563244
0.142025 0.426049 0.564248
0.142025 0.426048 0.565252
0.142025 0.426048 0.566256
0.142025 0.426049 0.56726
0.142025 0.426049 0.568264
0.142026 0.426051 0.569268
0.142026 0.42605 0.570272
0.142027 0.426051 0.571276
0.142028 0.42605 0.57228
0.142029 0.426049 0.573284
0.142029 0.426049 0.574288
0.14203 0.426049 0.575292
0.142031 0.426049 0.576296
0.142032 0.426049 0.5773
0.142033 0.426046 0.578304
0.142034 0.426045 0.579308
0.142035 0.426044 0.580312
0.142035 0.426043 0.581316
0.142035 0.426043 0.58232
0.142035 0.426043 0.583324
0.142035 0.426043 0.584328
0.142035 0.426043 0.585332
0.142035 0.426043 0.586336
0.142035 0.426043 0.58734
0.142034 0.426041 0.588344
0.142033 0.426043 0.589348
0.142032 0.426041 0.590352
0.142033 0.426041 0.591356
0.142034 0.426042 0.59236
0.142035 0.426042 0.593364
0.142035 0.426042 0.594368
0.142036 0.426042 0.595372
0.142037 0.426041 0.596376
0.142038 0.426043 0.59738
0.14204 0.426043 0.598384
0.142041 0.426046 0.599388
0.142041 0.426046 0.600392
0.142041 0.426047 0.601396
0.142041 0.426048 0.6024
0.142041 0.42605 0.603404
0.142041 0.426049 0.604408
0.14204 0.426049 0.605412
0.14204 0.426048 0.606416
0.142038 0.426047 0.60742
0.142036 0.426049 0.608424
0.142036 0.426049 0.609428
0.142035 0.42605 0.610432
0.142035 0.42605 0.611436
0.142034 0.426051 0.61244
0.142033 0.426053 0.613444
0.142033 0.426054 0.614448
0.142031 0.426053 0.615452
0.14203 0.426054 0.616456
0.142028 0.426054 0.61746
0.14203 0.426055 0.618464
0.14203 0.426056 0.619468
0.142031 0.426057 0.620472
0.142032 0.426057 0.621476
0.142033 0.426057 0.62248
0.142036 0.426059 0.623484
0.142038 0.426059 0.624488
0.142041 0.426059 0.625492
0.142043 0.42606 0.626496
0.142044 0.42606 0.6275
0.142047 0.42606 0.628504
0.142049 0.426062 0.629508
0.142051 0.426061 0.630512
0.142053 0.426057 0.631516
0.142051 0.426052 0.63252
0.142053 0.426051 0.633524
0.142057 0.426048 0.634528
0.142059 0.426042 0.635532
0.142062 0.426035 0.636536
0.142065 0.42603 0.63754
0.142067 0.42602 0.638544
0.142067 0.426012 0.639548
0.142069 0.425996 0.640552
0.142073 0.42598 0.641556
0.142076 0.425965 0.64256
0.142081 0.425961 0.643564
0.142098 0.426066 0.644568
0.142198 0.427221 0.645572
0.142958 0.437925 0.646576
0.146454 0.496304 0.64758
0.151603 0.594424 0.648584
0.153502 0.643879 0.649588
0.152926 0.656729 0.650592
0.151562 0.661725 0.651596
0.149793 0.666278 0.6526
0.147608 0.671791 0.653604
0.144914 0.678668 0.654608
0.141595 0.68713 0.655612
0.137529 0.697329 0.656616
0.132608 0.709325 0.65762
0.126757 0.723056 0.658624
0.119961 0.738326 0.659628
0.112257 0.754851 0.660632
0.103734 0.772316 0.661636
0.0945094 0.790414 0.66264
0.0847107 0.80889 0.663644
0.0744761 0.827521 0.664648
0.0639445 0.846115 0.665652
0.0532497 0.864504 0.666656
0.0425132 0.882559 0.66766
0.0318393 0.90018 0.668664
0.0213005 0.917314 0.669668
0.01094 0.933958 0.670672
0.000779039 0.950123 0.671676
-0.00917898 0.965852 0.67268
-0.0189436 0.981196 0.673684
-0.0285304 0.996212 0.674688
-0.0379647 1.01095 0.675692
-0.0472696 1.02547 0.676696
-0.0564605 1.03982 0.6777
-0.0655597 1.05402 0.678704
-0.0745836 1.06813 0.679708
-0.0835427 1.08216 0.680712
-0.0924532 1.09616 0.681716
-0.101326 1.11014 0.68272
-0.110167 1.12412 0.683724
-0.118981 1.13814 0.684728
-0.127773 1.1522 0.685732
-0.136542 1.16633 0.686736
-0.145276 1.1805 0.68774
-0.15391 1.19463 0.688744
-0.162104 1.20818 0.689748
-0.167933 1.21806 0.690752
-0.162325 1.20954 0.691756
-0.121738 1.1436 0.69276
-0.0319114 0.99627 0.693764
0.0791333 0.814393 0.694768
0.174059 0.659221 0.695772
0.241536 0.548491 0.696776
0.287787 0.471676 0.69778
0.321517 0.414616 0.698784
0.348967 0.367261 0.699788
0.373928 0.323532 0.700792
0.398549 0.279972 0.701796
0.423975 0.234714 0.7028
0.45074 0.186874 0.703804
0.478987 0.136192 0.704808
0.508605 0.0828422 0.705812
0.539323 0.0272725 0.706816
0.570767 -0.0298725 0.70782
0.602486 -0.087784 0.708824
0.633993 -0.145555 0.709828
0.664782 -0.202213 0.710832
0.694344 -0.256741 0.711836
0.722205 -0.308165 0.71284
0.74795 -0.355613 0.713844
0.771258 -0.39837 0.714848
0.791924 -0.435961 0.715852
0.809887 -0.468212 0.716856
0.825234 -0.49524 0.71786
0.838176 -0.517446 0.718864
0.849026 -0.53543 0.719868
0.858144 -0.549921 0.720872
0.86591 -0.561674 0.721876
0.872674 -0.57142 0.72288
0.878741 -0.57979 0.723884
0.884356 -0.587295 0.724888
0.8897 -0.594309 0.725892
0.894903 -0.601102 0.726896
0.900048 -0.607853 0.7279
0.905188 -0.614671 0.728904
0.910356 -0.621624 0.729908
0.91557 -0.628744 0.730912
0.920837 -0.636054 0.731916
0.926168 -0.643572 0.73292
0.931564 -0.651307 0.733924
0.937036 -0.659276 0.734928
0.942583 -0.66749 0.735932
0.948214 -0.675965 0.736936
0.953939 -0.684716 0.73794
0.959763 -0.693767 0.738944
0.965694 -0.703132 0.739948
0.97174 -0.712844 0.740952
0.977919 -0.722922 0.741956
0.984238 -0.733406 0.74296
0.990716 -0.744324 0.743964
0.997361 -0.755714 0.744968
1.00419 -0.767616 0.745972
1.01121 -0.780064 0.746976
1.01844 -0.793084 0.74798
1.02588 -0.8067 0.748984
1.03351 -0.820894 0.749988
1.0413 -0.83562 0.750992
1.0492 -0.850777 0.751996
1.05712 -0.866217 0.753
1.06495 -0.881713 0.754004
1.07256 -0.896976 0.755008
1.07979 -0.9117 0.756012
1.08648 -0.925568 0.757016
1.09253 -0.938304 0.75802
1.09784 -0.949717 0.759024
1.10239 -0.959709 0.760028
1.10618 -0.968275 0.761032
1.10927 -0.975492 0.762036
1.11172 -0.981472 0.76304
1.11362 -0.986363 0.764044
1.11504 -0.990307 0.765048
1.11605 -0.993439 0.766052
1.11673 -0.995892 0.767056
1.11712 -0.99777 0.76806
1.11728 -0.999166 0.769064
1.11725 -1.00016 0.770068
1.11705 -1.00081 0.771072
1.11673 -1.00117 0.772076
1.1163 -1.00128 0.77308
1.11578 -1.00118 0.774084
1.11519 -1.0009 0.775088
1.11453 -1.00046 0.776092
1.11383 -0.999874 0.777096
1.11308 -0.999164 0.7781
1.1123 -0.998343 0.779104
1.11149 -0.997415 0.780108
1.11066 -0.996399 0.781112
1.10981 -0.995293 0.782116
1.10894 -0.994098 0.78312
1.10807 -0.992829 0.784124
1.10718 -0.991479 0.785128
1.10629 -0.990057 0.786132
1.10539 -0.988566 0.787136
1.10448 -0.987004 0.78814
1.10357 -0.985365 0.789144
1.10266 -0.983656 0.790148
1.10174 -0.981871 0.791152
1.10083 -0.980008 0.792156
1.09991 -0.978067 0.79316
1.09899 -0.976045 0.794164
1.09808 -0.973941 0.795168
1.09716 -0.971753 0.796172
1.09624 -0.96948 0.797176
1.09532 -0.967119 0.79818
1.0944 -0.964657 0.799184
1.09349 -0.962101 0.800188
1.09259 -0.959444 0.801192
1.09168 -0.956685 0.802196
1.09078 -0.953825 0.8032
1.08987 -0.950853 0.804204
1.08897 -0.947769 0.805208
1.08807 -0.944574 0.806212
1.08718 -0.941263 0.807216
1.08628 -0.937822 0.80822
1.08539 -0.934255 0.809224
1.0845 -0.930548 0.810228
1.08362 -0.926697 0.811232
1.08274 -0.9227 0.812236
1.08187 -0.91855 0.81324
1.081 -0.914246 0.814244
1.08014 -0.909781 0.815248
1.07928 -0.905153 0.816252
1.07844 -0.900352 0.817256
1.0776 -0.895374 0.81826
1.07678 -0.890216 0.819264
1.07596 -0.884867 0.820268
1.07515 -0.879327 0.821272
1.07437 -0.873587 0.822276
1.07359 -0.867651 0.82328
1.07284 -0.861507 0.824284
1.07212 -0.855162 0.825288
1.07141 -0.848611 0.826292
1.07073 -0.841857 0.827296
1.07008 -0.834907 0.8283
1.06946 -0.827762 0.829304
1.06888 -0.820427 0.830308
1.06834 -0.812907 0.831312
1.06785 -0.805213 0.832316
1.06743 -0.797348 0.83332
1.06708 -0.789308 0.834324
1.0668 -0.781092 0.835328
1.06663 -0.772684 0.836332
1.06658 -0.764056 0.837336
1.06668 -0.75515 0.83834
1.06696 -0.745867 0.839344
1.06748 -0.736055 0.840348
1.06834 -0.725442 0.841352
1.06976 -0.713457 0.842356
1.07241 -0.698609 0.84336
1.07923 -0.674177 0.844364
1.10662 -0.605354 0.845368
1.24331 -0.285278 0.846372
1.43054 0.162196 0.847376
1.47475 0.268127 0.84838
1.47752 0.286154 0.849384
1.47855 0.300533 0.850388
1.47936 0.314083 0.851392
1.47985 0.325949 0.852396
1.47776 0.325328 0.8534
1.45884 0.222987 0.854404
1.43193 0.0651672 0.855408
1.42189 0.00820407 0.856412
1.42049 0.000602684 0.857416
1.42038 2.14036e-05 0.85842
1.42038 -6.01876e-06 0.859424
1.42038 -6.23656e-06 0.860428
1.42038 -1.0852e-05 0.861432
1.42038 -1.3942e-05 0.862436
1.42038 -2.3327e-06 0.86344
1.42038 2.77556e-06 0.864444
1.42037 -2.19635e-06 0.865448
1.42037 -2.51804e-06 0.866452
1.42037 1.7348e-06 0.867456
1.42037 3.66689e-06 0.86846
1.42037 3.13027e-06 0.869464
1.42037 3.45731e-06 0.870468
1.42037 6.23552e-06 0.871472
1.42036 3.85262e-06 0.872476
1.42036 1.02817e-05 0.87348
1.42036 2.90923e-05 0.874484
1.42037 3.02105e-05 0.875488
1.42036 1.42588e-05 0.876492
1.42036 1.307e-05 0.877496
1.42036 1.55551e-05 0.8785
1.42037 8.61791e-06 0.879504
1.42037 -1.45403e-06 0.880508
1.42037 1.46444e-06 0.881512
1.42037 6.73165e-07 0.882516
1.42037 -6.57505e-06 0.88352
1.42037 -1.41752e-05 0.884524
1.42038 -1.22223e-05 0.885528
1.42038 -7.5112e-06 0.886532
1.42037 -2.13813e-06 0.887536
1.42037 -4.81324e-06 0.88854
1.42037 -5.17988e-06 0.889544
1.42037 -3.67699e-06 0.890548
1.42038 -4.994e-06 0.891552
1.42038 -1.09655e-06 0.892556
1.42038 1.12286e-05 0.89356
1.42038 1.19979e-05 0.894564
1.42038 -4.13322e-06 0.895568
1.42038 -2.16736e-07 0.896572
1.42038 2.92955e-06 0.897576
1.42037 4.82656e-07 0.89858
1.42038 3.21281e-07 0.899584
1.42038 6.74256e-07 0.900588
1.42038 -2.15605e-06 0.901592
1.42038 -3.83709e-07 0.902596
1.42037 1.66355e-06 0.9036
1.42037 -6.42526e-06 0.904604
1.42037 -1.70805e-05 0.905608
1.42037 -6.66318e-06 0.906612
1.42037 6.2568e-06 0.907616
1.42037 7.92015e-06 0.90862
1.42037 5.89641e-06 0.909624
1.42037 1.25927e-05 0.910628
1.42037 2.13585e-05 0.911632
1.42037 1.46727e-05 0.912636
1.42035 1.1487e-06 0.91364
1.42035 -1.31074e-05 0.914644
1.42036 -2.58688e-05 0.915648
1.42037 -2.60474e-05 0.916652
1.42037 -1.72877e-05 0.917656
1.42037 -9.37332e-06 0.91866
1.42037 -8.49712e-06 0.919664
1.42037 -3.44902e-06 0.920668
1.42037 -2.38017e-06 0.921672
1.42037 6.95687e-07 0.922676
1.42037 1.58827e-06 0.92368
1.42037 -2.93698e-06 0.924684
1.42037 -6.09505e-06 0.925688
1.42037 -8.94818e-06 0.926692
1.42036 -1.06466e-05 0.927696
1.42036 -9.26401e-06 0.9287
1.42036 -6.30725e-06 0.929704
1.42036 3.59161e-06 0.930708
1.42035 8.63588e-06 0.931712
1.42036 3.78119e-06 0.932716
1.42036 -4.01452e-06 0.93372
1.42036 -6.9972e-06 0.934724
1.42037 5.03771e-06 0.935728
1.42036 1.15865e-05 0.936732
1.42036 5.52144e-06 0.937736
1.42035 -1.96486e-06 0.93874
1.42034 -1.02742e-06 0.939744
1.42035 -2.06658e-06 0.940748
1.42035 1.81353e-06 0.941752
1.42035 4.95637e-06 0.942756
1.42036 1.02835e-06 0.94376
1.42035 -5.49698e-06 0.944764
1.42035 -1.22011e-05 0.945768
1.42034 -1.0058e-05 0.946772
1.42035 -4.39443e-06 0.947776
1.42035 -3.78079e-06 0.94878
1.42035 -5.94983e-06 0.949784
1.42036 -2.88868e-06 0.950788
1.42036 8.81573e-06 0.951792
1.42036 7.48928e-06 0.952796
1.42036 4.42854e-06 0.9538
1.42036 2.90573e-06 0.954804
1.42036 1.60228e-06 0.955808
1.42035 4.97492e-06 0.956812
1.42035 4.67662e-06 0.957816
1.42035 5.4628e-06 0.95882
1.42035 8.49499e-06 0.959824
1.42035 6.08013e-06 0.960828
1.42035 -5.02175e-06 0.961832
1.42035 -1.2473e-05 0.962836
1.42035 -1.51489e-05 0.96384
1.42035 -7.44731e-06 0.964844
1.42035 -3.22184e-07 0.965848
1.42034 7.45923e-06 0.966852
1.42034 1.66506e-05 0.967856
1.42034 1.96904e-05 0.96886
1.42035 1.97563e-05 0.969864
1.42035 1.10505e-05 0.970868
1.42035 6.0233e-06 0.971872
1.42034 3.96223e-06 0.972876
1.42034 3.73938e-06 0.97388
1.42034 2.17474e-06 0.974884
1.42033 -1.42498e-06 0.975888
1.42033 -2.02164e-06 0.976892
1.42033 3.90183e-06 0.977896
1.42033 4.86433e-06 0.9789
1.42033 2.17533e-06 0.979904
1.42032 -1.47197e-06 0.980908
1.42033 -2.14628e-06 0.981912
1.42033 -1.97931e-06 0.982916
1.42034 -6.30404e-06 0.98392
1.42035 -8.50605e-06 0.984924
1.42034 -8.84145e-06 0.985928
1.42035 -6.15889e-06 0.986932
1.42035 -7.04383e-06 0.987936
1.42035 -3.49079e-06 0.98894
1.42035 2.06159e-06 0.989944
1.42035 6.86262e-06 0.990948
1.42035 -4.30724e-06 0.991952
1.42036 -5.06375e-06 0.992956
1.42036 -2.68972e-06 0.99396
1.42036 4.28442e-06 0.994964
1.42036 1.01823e-05 0.995968
1.42036 1.69659e-05 0.996972
1.42037 2.30518e-05 0.997976
1.42037 2.02264e-05 0.99898
1.42038 1.17807e-05 0.999984
1.42038 6.46747e-06 1.00099
1.42037 1.02975e-05 1.00199

==> MHD_rotor/N2000_D2Q5_CFL0_01_factor0_125_y_line.csv <==
MagneticField_0 MagneticField_1 arc_length
1.42042 4.01124e-06 0.002008
1.42041 1.20284e-05 0.003012
1.42042 8.5977e-06 0.004016
1.42042 -1.58735e-06 0.00502
1.42041 1.11254e-05 0.006024
1.42041 -1.39608e-07 0.007028
1.4204 1.40131e-07 0.008032
1.4204 1.0315e-06 0.009036
1.42039 -2.45895e-06 0.01004
1.42039 -1.31851e-06 0.011044
1.42039 -9.53252e-07 0.012048
1.42039 -4.21103e-06 0.013052
1.42039 -5.44256e-07 0.014056
1.42039 -4.77218e-07 0.01506
1.4204 4.0922e-07 0.016064
1.4204 2.15224e-06 0.017068
1.4204 -3.19269e-06 0.018072
1.4204 -5.5777e-06 0.019076
1.42041 -5.63257e-06 0.02008
1.42041 -4.29908e-06 0.021084
1.42041 -4.58116e-07 0.022088
1.4204 1.92096e-06 0.023092
1.4204 -1.68413e-06 0.024096
1.42041 -6.55117e-06 0.0251
1.42041 -6.83249e-06 0.026104
1.4204 -9.28588e-06 0.027108
1.42041 -8.5618e-06 0.028112
1.42041 -9.39344e-06 0.029116
1.42041 2.65822e-06 0.03012
1.42041 5.89382e-06 0.031124
1.4204 -4.31469e-06 0.032128
1.4204 -7.23486e-06 0.033132
1.42041 -6.92991e-06 0.034136
1.42041 4.42275e-06 0.03514
1.42041 2.07696e-05 0.036144
1.4204 1.7193e-05 0.037148
1.42039 -5.58959e-06 0.038152
1.4204 -3.93555e-06 0.039156
1.42041 -3.08859e-06 0.04016
1.42042 -5.98419e-06 0.041164
1.42042 -1.08858e-05 0.042168
1.42041 -9.12487e-06 0.043172
1.42041 -6.83965e-06 0.044176
1.42042 -3.85895e-06 0.04518
1.42043 -1.68945e-06 0.046184
1.42043 -1.05445e-06 0.047188
1.42042 -1.39498e-06 0.048192
1.42041 -2.00132e-06 0.049196
1.42041 1.99305e-06 0.0502
1.42042 6.73406e-06 0.051204
1.4204 8.10311e-06 0.052208
1.42041 8.20577e-06 0.053212
1.42041 2.37973e-06 0.054216
1.42041 5.55999e-06 0.05522
1.42041 6.42168e-07 0.056224
1.4204 -8.91076e-06 0.057228
1.4204 7.16346e-06 0.058232
1.42041 3.60428e-06 0.059236
1.42042 -2.41163e-06 0.06024
1.42042 6.30634e-06 0.061244
1.42041 3.98191e-06 0.062248
1.42041 4.47861e-06 0.063252
1.42041 2.76378e-06 0.064256
1.42041 -4.95191e-07 0.06526
1.4204 4.8477e-06 0.066264
1.4204 1.03114e-05 0.067268
1.42039 1.03114e-05 0.068272
1.42041 8.7646e-07 0.069276
1.42041 -8.64295e-06 0.07028
1.42041 -8.3883e-06 0.071284
1.42041 -4.16749e-07 0.072288
1.42041 -7.14485e-06 0.073292
1.42041 -1.27561e-05 0.074296
1.42041 3.39131e-06 0.0753
1.42041 1.43479e-05 0.076304
1.4204 1.64833e-05 0.077308
1.42047 1.16778e-05 0.078312
1.41898 -0.000199299 0.079316
1.44996 0.00442506 0.08032
1.74561 0.0380485 0.081324
1.86562 0.0533631 0.082328
1.8672 0.0537732 0.083332
1.86603 0.0540406 0.084336
1.86773 0.054477 0.08534
1.86818 0.0547934 0.086344
1.86865 0.0551319 0.087348
1.86918 0.0554796 0.088352
1.8696 0.0558169 0.089356
1.86997 0.056147 0.09036
1.87031 0.0564719 0.091364
1.8706 0.0567933 0.092368
1.87085 0.0571159 0.093372
1.87105 0.0574388 0.094376
1.87123 0.0577589 0.09538
1.87137 0.0580778 0.096384
1.87147 0.0583942 0.097388
1.87154 0.0587092 0.098392
1.87159 0.0590291 0.099396
1.8716 0.0593501 0.1004
1.87158 0.0596678 0.101404
1.87153 0.0599837 0.102408
1.87148 0.0603003 0.103412
1.87139 0.0606184 0.104416
1.87128 0.0609349 0.10542
1.87115 0.061251 0.106424
1.871 0.0615697 0.107428
1.87082 0.0618896 0.108432
1.87064 0.0622114 0.109436
1.87043 0.0625366 0.11044
1.8702 0.0628611 0.111444
1.86995 0.0631907 0.112448
1.86969 0.0635244 0.113452
1.86941 0.0638556 0.114456
1.86912 0.064183 0.11546
1.86881 0.0645199 0.116464
1.86849 0.0648544 0.117468
1.86815 0.0651917 0.118472
1.8678 0.0655262 0.119476
1.86744 0.0658656 0.12048
1.86707 0.0662091 0.121484
1.86668 0.0665535 0.122488
1.86629 0.0669006 0.123492
1.86588 0.0672507 0.124496
1.86546 0.0676002 0.1255
1.86503 0.0679544 0.126504
1.86459 0.0683099 0.127508
1.86414 0.0686705 0.128512
1.86368 0.0690297 0.129516
1.86322 0.0693985 0.13052
1.86274 0.0697716 0.131524
1.86226 0.0701466 0.132528
1.86177 0.0705244 0.133532
1.86128 0.0709022 0.134536
1.86077 0.0712865 0.13554
1.86027 0.0716729 0.136544
1.85975 0.0720615 0.137548
1.85924 0.0724554 0.138552
1.85872 0.0728502 0.139556
1.85818 0.0732447 0.14056
1.85765 0.0736419 0.141564
1.8571 0.074045 0.142568
1.85656 0.074454 0.143572
1.85601 0.0748656 0.144576
1.85545 0.0752797 0.14558
1.85489 0.0756972 0.146584
1.85432 0.0761167 0.147588
1.85376 0.0765399 0.148592
1.85319 0.0769679 0.149596
1.85262 0.0773966 0.1506
1.85204 0.0778325 0.151604
1.85146 0.0782734 0.152608
1.85088 0.0787181 0.153612
1.8503 0.0791665 0.154616
1.84971 0.0796198 0.15562
1.84912 0.0800739 0.156624
1.84853 0.0805334 0.157628
1.84794 0.0810005 0.158632
1.84735 0.0814698 0.159636
1.84676 0.0819408 0.16064
1.84616 0.0824183 0.161644
1.84557 0.0829011 0.162648
1.84497 0.0833867 0.163652
1.84437 0.0838734 0.164656
1.84377 0.0843653 0.16566
1.84318 0.0848624 0.166664
1.84258 0.085366 0.167668
1.84198 0.0858753 0.168672
1.84139 0.086389 0.169676
1.84079 0.086906 0.17068
1.8402 0.087428 0.171684
1.8396 0.087956 0.172688
1.83901 0.088487 0.173692
1.83842 0.0890206 0.174696
1.83783 0.0895606 0.1757
1.83724 0.0901099 0.176704
1.83666 0.0906612 0.177708
1.83608 0.0912155 0.178712
1.8355 0.0917789 0.179716
1.83492 0.0923446 0.18072
1.83435 0.0929126 0.181724
1.83377 0.0934915 0.182728
1.8332 0.0940748 0.183732
1.83262 0.0946572 0.184736
1.83206 0.0952444 0.18574
1.83149 0.0958449 0.186744
1.83093 0.0964506 0.187748
1.83038 0.0970611 0.188752
1.82982 0.0976754 0.189756
1.82928 0.0982983 0.19076
1.82873 0.0989266 0.191764
1.8282 0.0995599 0.192768
1.82767 0.100203 0.193772
1.82714 0.100847 0.194776
1.82661 0.101497 0.19578
1.82609 0.102154 0.196784
1.82558 0.102818 0.197788
1.82508 0.103488 0.198792
1.82457 0.104165 0.199796
1.82407 0.104846 0.2008
1.82358 0.105533 0.201804
1.8231 0.106231 0.202808
1.82262 0.106934 0.203812
1.82215 0.10764 0.204816
1.82169 0.108352 0.20582
1.82122 0.109074 0.206824
1.82077 0.109804 0.207828
1.82032 0.110536 0.208832
1.81988 0.111276 0.209836
1.81945 0.112028 0.21084
1.81903 0.112788 0.211844
1.8186 0.113551 0.212848
1.81819 0.114319 0.213852
1.81779 0.115094 0.214856
1.8174 0.115878 0.21586
1.81701 0.116674 0.216864
1.81664 0.117475 0.217868
1.81627 0.118284 0.218872
1.8159 0.119102 0.219876
1.81555 0.119926 0.22088
1.8152 0.120752 0.221884
1.81487 0.121593 0.222888
1.81454 0.12244 0.223892
1.81422 0.123295 0.224896
1.81391 0.124157 0.2259
1.81361 0.125028 0.226904
1.81333 0.125906 0.227908
1.81305 0.126794 0.228912
1.81278 0.127691 0.229916
1.81252 0.128598 0.23092
1.81227 0.129515 0.231924
1.81203 0.130438 0.232928
1.8118 0.131369 0.233932
1.81158 0.132303 0.234936
1.81138 0.133248 0.23594
1.81118 0.134204 0.236944
1.811 0.13517 0.237948
1.81082 0.136145 0.238952
1.81066 0.137127 0.239956
1.8105 0.138119 0.24096
1.81037 0.139125 0.241964
1.81024 0.140136 0.242968
1.81013 0.141159 0.243972
1.81003 0.142196 0.244976
1.80994 0.14324 0.24598
1.80987 0.144294 0.246984
1.8098 0.145358 0.247988
1.80976 0.146427 0.248992
1.80972 0.147507 0.249996
1.8097 0.148599 0.251
1.8097 0.149701 0.252004
1.80971 0.150814 0.253008
1.80974 0.151936 0.254012
1.80978 0.153067 0.255016
1.80984 0.154215 0.25602
1.8099 0.155376 0.257024
1.80999 0.156541 0.258028
1.81009 0.157718 0.259032
1.81021 0.158906 0.260036
1.81034 0.160105 0.26104
1.81048 0.161314 0.262044
1.81066 0.162537 0.263048
1.81084 0.163769 0.264052
1.81104 0.165011 0.265056
1.81126 0.166267 0.26606
1.81149 0.167536 0.267064
1.81175 0.168811 0.268068
1.81201 0.170099 0.269072
1.81231 0.1714 0.270076
1.81262 0.172717 0.27108
1.81294 0.174042 0.272084
1.81329 0.175378 0.273088
1.81366 0.176729 0.274092
1.81405 0.17809 0.275096
1.81446 0.179461 0.2761
1.81489 0.180847 0.277104
1.81535 0.182251 0.278108
1.81582 0.18367 0.279112
1.81631 0.185096 0.280116
1.81682 0.186532 0.28112
1.81735 0.187985 0.282124
1.81791 0.189449 0.283128
1.81848 0.19093 0.284132
1.81907 0.192426 0.285136
1.81968 0.193934 0.28614
1.82032 0.195454 0.287144
1.82097 0.196988 0.288148
1.82165 0.198539 0.289152
1.82234 0.200104 0.290156
1.82305 0.201684 0.29116
1.82379 0.203282 0.292164
1.82455 0.204894 0.293168
1.82533 0.206521 0.294172
1.82613 0.208166 0.295176
1.82695 0.209826 0.29618
1.82779 0.211501 0.297184
1.82866 0.213193 0.298188
1.82954 0.214902 0.299192
1.83045 0.216622 0.300196
1.83137 0.218358 0.3012
1.83232 0.220114 0.302204
1.8333 0.221887 0.303208
1.83432 0.223677 0.304212
1.83539 0.225485 0.305216
1.83654 0.22732 0.30622
1.83784 0.229193 0.307224
1.83938 0.23112 0.308228
1.84135 0.233125 0.309232
1.84399 0.235254 0.310236
1.84766 0.237557 0.31124
1.85276 0.240103 0.312244
1.85975 0.242959 0.313248
1.86908 0.246189 0.314252
1.88105 0.249836 0.315256
1.89582 0.253917 0.31626
1.91335 0.258419 0.317264
1.93333 0.263288 0.318268
1.95526 0.268437 0.319272
1.97844 0.273757 0.320276
2.00209 0.279125 0.32128
2.02537 0.284409 0.322284
2.04754 0.28948 0.323288
2.06795 0.294246 0.324292
2.08623 0.298646 0.325296
2.10222 0.302662 0.3263
2.11596 0.306314 0.327304
2.12769 0.30964 0.328308
2.13771 0.312697 0.329312
2.14634 0.315543 0.330316
2.15387 0.318227 0.33132
2.16056 0.320795 0.332324
2.1666 0.323287 0.333328
2.17212 0.325722 0.334332
2.17722 0.328121 0.335336
2.18199 0.330495 0.33634
2.18646 0.332862 0.337344
2.19065 0.335228 0.338348
2.1946 0.337604 0.339352
2.19827 0.339992 0.340356
2.20167 0.342397 0.34136
2.20476 0.344827 0.342364
2.20752 0.347291 0.343368
2.20987 0.349791 0.344372
2.21178 0.352335 0.345376
2.21315 0.354931 0.34638
2.21389 0.357594 0.347384
2.21387 0.360328 0.348388
2.21296 0.36315 0.349392
2.21101 0.366071 0.350396
2.20785 0.369105 0.3514
2.20331 0.372266 0.352404
2.19724 0.375562 0.353408
2.18949 0.379004 0.354412
2.17995 0.382588 0.355416
2.16853 0.38631 0.35642
2.1552 0.390144 0.357424
2.13996 0.394066 0.358428
2.1229 0.398021 0.359432
2.10422 0.401945 0.360436
2.08425 0.405735 0.36144
2.06354 0.409263 0.362444
2.04277 0.412378 0.363448
2.02261 0.414948 0.364452
2.00337 0.416927 0.365456
1.98463 0.418424 0.36646
1.96515 0.419707 0.367464
1.94325 0.421119 0.368468
1.91742 0.42296 0.369472
1.88674 0.425393 0.370476
1.851 0.428433 0.37148
1.81041 0.432009 0.372484
1.76539 0.436012 0.373488
1.71637 0.440339 0.374492
1.66374 0.444906 0.375496
1.60787 0.449643 0.3765
1.54907 0.4545 0.377504
1.48762 0.459432 0.378508
1.42381 0.464404 0.379512
1.3579 0.469385 0.380516
1.29018 0.474342 0.38152
1.221 0.47925 0.382524
1.15068 0.484082 0.383528
1.07963 0.488813 0.384532
1.00825 0.493412 0.385536
0.936994 0.497855 0.38654
0.86639 0.502102 0.387544
0.797069 0.506099 0.388548
0.729911 0.509762 0.389552
0.666236 0.51294 0.390556
0.608239 0.515363 0.39156
0.559644 0.516573 0.392564
0.52675 0.515794 0.393568
0.519423 0.511823 0.394572
0.550079 0.503208 0.395576
0.625496 0.489331 0.39658
0.72908 0.472546 0.397584
0.818183 0.458232 0.398588
0.863025 0.449892 0.399592
0.871045 0.446378 0.400596
0.861305 0.445146 0.4016
0.844837 0.444724 0.402604
0.825692 0.444566 0.403608
0.792493 0.443994 0.404612
0.443086 0.434709 0.405616
0.134346 0.425999 0.40662
0.142227 0.426071 0.407624
0.141989 0.426052 0.408628
0.142002 0.426049 0.409632
0.142011 0.426048 0.410636
0.142013 0.426048 0.41164
0.142013 0.426049 0.412644
0.142012 0.426049 0.413648
0.142012 0.42605 0.414652
0.14201 0.42605 0.415656
0.142009 0.426051 0.41666
0.14201 0.426052 0.417664
0.14201 0.426053 0.418668
0.14201 0.426052 0.419672
0.142012 0.426051 0.420676
0.142012 0.426052 0.42168
0.142012 0.426051 0.422684
0.142013 0.42605 0.423688
0.142014 0.42605 0.424692
0.142016 0.426051 0.425696
0.142017 0.426053 0.4267
0.142016 0.426053 0.427704
0.142015 0.426053 0.428708
0.142015 0.426051 0.429712
0.142015 0.426052 0.430716
0.142015 0.426051 0.43172
0.142015 0.426053 0.432724
0.142015 0.426054 0.433728
0.142014 0.426053 0.434732
0.142013 0.426053 0.435736
0.142013 0.426053 0.43674
0.142013 0.426053 0.437744
0.142013 0.426053 0.438748
0.142013 0.426052 0.439752
0.142014 0.426052 0.440756
0.142014 0.426051 0.44176
0.142014 0.426052 0.442764
0.142014 0.426052 0.443768
0.142013 0.426052 0.444772
0.142013 0.426051 0.445776
0.142012 0.426052 0.44678
0.142011 0.426052 0.447784
0.14201 0.426051 0.448788
0.14201 0.42605 0.449792
0.142011 0.42605 0.450796
0.142012 0.42605 0.4518
0.142013 0.42605 0.452804
0.142013 0.426049 0.453808
0.142014 0.426049 0.454812
0.142014 0.426048 0.455816
0.142014 0.426048 0.45682
0.142015 0.42605 0.457824
0.142015 0.42605 0.458828
0.142016 0.426049 0.459832
0.142017 0.42605 0.460836
0.142017 0.426049 0.46184
0.142018 0.426049 0.462844
0.142018 0.426049 0.463848
0.142018 0.426048 0.464852
0.142018 0.426049 0.465856
0.142017 0.42605 0.46686
0.142017 0.42605 0.467864
0.142018 0.42605 0.468868
0.142018 0.426048 0.469872
0.142018 0.426047 0.470876
0.142018 0.426048 0.47188
0.142018 0.426049 0.472884
0.142017 0.426049 0.473888
0.142018 0.426049 0.474892
0.142017 0.42605 0.475896
0.142017 0.426049 0.4769
0.142017 0.42605 0.477904
0.142017 0.426051 0.478908
0.142017 0.426051 0.479912
0.142017 0.426052 0.480916
0.142017 0.426051 0.48192
0.142017 0.426051 0.482924
0.142017 0.426052 0.483928
0.142016 0.426051 0.484932
0.142016 0.426051 0.485936
0.142016 0.42605 0.48694
0.142015 0.426051 0.487944
0.142015 0.426051 0.488948
0.142014 0.42605 0.489952
0.142014 0.42605 0.490956
0.142013 0.426049 0.49196
0.142012 0.426049 0.492964
0.142012 0.426049 0.493968
0.142011 0.426049 0.494972
0.142012 0.426049 0.495976
0.142012 0.42605 0.49698
0.142012 0.426049 0.497984
0.142013 0.426048 0.498988
0.142013 0.426046 0.499992
0.142014 0.426046 0.500996
0.142014 0.426045 0.502
0.142014 0.426046 0.503004
0.142012 0.426047 0.504008
0.142012 0.426046 0.505012
0.142011 0.426047 0.506016
0.142012 0.426046 0.50702
0.142012 0.426047 0.508024
0.142012 0.426047 0.509028
0.142012 0.426048 0.510032
0.142012 0.426047 0.511036
0.142012 0.426047 0.51204
0.142013 0.426047 0.513044
0.142013 0.426047 0.514048
0.142014 0.426048 0.515052
0.142014 0.426047 0.516056
0.142015 0.426048 0.51706
0.142016 0.426048 0.518064
0.142016 0.426049 0.519068
0.142017 0.42605 0.520072
0.142017 0.426049 0.521076
0.142017 0.426049 0.52208
0.142017 0.426049 0.523084
0.142017 0.426049 0.524088
0.142017 0.426049 0.525092
0.142017 0.426049 0.526096
0.142016 0.426049 0.5271
0.142016 0.426049 0.528104
0.142016 0.426048 0.529108
0.142016 0.426047 0.530112
0.142015 0.426048 0.531116
0.142016 0.426048 0.53212
0.142016 0.426049 0.533124
0.142016 0.426049 0.534128
0.142016 0.426049 0.535132
0.142016 0.426049 0.536136
0.142016 0.426049 0.53714
0.142017 0.426048 0.538144
0.142017 0.426047 0.539148
0.142017 0.426048 0.540152
0.142017 0.426049 0.541156
0.142016 0.426049 0.54216
0.142016 0.426048 0.543164
0.142016 0.426048 0.544168
0.142015 0.426048 0.545172
0.142015 0.426049 0.546176
0.142014 0.426049 0.54718
0.142014 0.426048 0.548184
0.142013 0.426049 0.549188
0.142013 0.426049 0.550192
0.142013 0.42605 0.551196
0.142012 0.426051 0.5522
0.142012 0.426052 0.553204
0.142013 0.426053 0.554208
0.142012 0.426053 0.555212
0.142012 0.426052 0.556216
0.142012 0.426052 0.55722
0.142011 0.426053 0.558224
0.142011 0.426054 0.559228
0.142012 0.426055 0.560232
0.142012 0.426056 0.561236
0.142013 0.426056 0.56224
0.142014 0.426055 0.563244
0.142015 0.426055 0.564248
0.142015 0.426055 0.565252
0.142015 0.426054 0.566256
0.142016 0.426055 0.56726
0.142017 0.426054 0.568264
0.142018 0.426054 0.569268
0.142017 0.426053 0.570272
0.142017 0.426054 0.571276
0.142017 0.426054 0.57228
0.142018 0.426052 0.573284
0.142017 0.426051 0.574288
0.142017 0.426051 0.575292
0.142017 0.426049 0.576296
0.142017 0.426049 0.5773
0.142017 0.426049 0.578304
0.142017 0.42605 0.579308
0.142016 0.426049 0.580312
0.142014 0.426051 0.581316
0.142013 0.426051 0.58232
0.142013 0.42605 0.583324
0.142013 0.42605 0.584328
0.142013 0.42605 0.585332
0.142013 0.426049 0.586336
0.142011 0.42605 0.58734
0.142011 0.42605 0.588344
0.14201 0.426051 0.589348
0.142011 0.426052 0.590352
0.142012 0.42605 0.591356
0.142012 0.42605 0.59236
0.142011 0.42605 0.593364
0.142002 0.426051 0.594368
0.141988 0.426054 0.595372
0.142224 0.426074 0.596376
0.134347 0.426003 0.59738
0.443208 0.434714 0.598384
0.792507 0.443997 0.599388
0.825688 0.444569 0.600392
0.844837 0.444725 0.601396
0.861308 0.445144 0.6024
0.871049 0.446375 0.603404
0.863023 0.449889 0.604408
0.818171 0.458228 0.605412
0.729058 0.472545 0.606416
0.625473 0.489331 0.60742
0.550062 0.503209 0.608424
0.519413 0.511824 0.609428
0.526743 0.515793 0.610432
0.559638 0.516572 0.611436
0.608236 0.515359 0.61244
0.666229 0.512934 0.613444
0.729902 0.509757 0.614448
0.797065 0.506094 0.615452
0.866381 0.502093 0.616456
0.936982 0.497844 0.61746
1.00824 0.493402 0.618464
1.07961 0.488803 0.619468
1.15066 0.484074 0.620472
1.22098 0.479244 0.621476
1.29017 0.474338 0.62248
1.35789 0.469383 0.623484
1.4238 0.464407 0.624488
1.48762 0.459436 0.625492
1.54906 0.454503 0.626496
1.60786 0.449644 0.6275
1.66373 0.444905 0.628504
1.71635 0.440339 0.629508
1.76538 0.436014 0.630512
1.81039 0.432011 0.631516
1.85098 0.428435 0.63252
1.88673 0.425393 0.633524
1.91741 0.422961 0.634528
1.94325 0.421117 0.635532
1.96514 0.419702 0.636536
1.98463 0.41842 0.63754
2.00337 0.416922 0.638544
2.02261 0.41494 0.639548
2.04278 0.41237 0.640552
2.06355 0.409256 0.641556
2.08426 0.405727 0.64256
2.10423 0.401937 0.643564
2.12291 0.398015 0.644568
2.13997 0.394056 0.645572
2.1552 0.390135 0.646576
2.16853 0.386298 0.64758
2.17995 0.382574 0.648584
2.18949 0.378985 0.649588
2.19723 0.375544 0.650592
2.2033 0.372249 0.651596
2.20784 0.369087 0.6526
2.211 0.366052 0.653604
2.21295 0.363135 0.654608
2.21385 0.360316 0.655612
2.21387 0.357583 0.656616
2.21313 0.354924 0.65762
2.21177 0.352329 0.658624
2.20986 0.349787 0.659628
2.2075 0.34729 0.660632
2.20475 0.344829 0.661636
2.20166 0.342398 0.66264
2.19826 0.339993 0.663644
2.19459 0.337606 0.664648
2.19065 0.335234 0.665652
2.18645 0.332868 0.666656
2.18198 0.330499 0.66766
2.17722 0.328118 0.668664
2.17211 0.325721 0.669668
2.16659 0.323288 0.670672
2.16055 0.320792 0.671676
2.15386 0.318219 0.67268
2.14633 0.315537 0.673684
2.1377 0.312696 0.674688
2.12768 0.309639 0.675692
2.11595 0.306308 0.676696
2.10221 0.302662 0.6777
2.08623 0.298651 0.678704
2.06796 0.294256 0.679708
2.04754 0.289492 0.680712
2.02538 0.284417 0.681716
2.00209 0.279132 0.68272
1.97844 0.273767 0.683724
1.95526 0.268449 0.684728
1.93334 0.263299 0.685732
1.91336 0.258427 0.686736
1.89583 0.253921 0.68774
1.88105 0.249836 0.688744
1.86908 0.246192 0.689748
1.85976 0.242964 0.690752
1.85276 0.240105 0.691756
1.84765 0.237557 0.69276
1.84399 0.23525 0.693764
1.84134 0.233119 0.694768
1.83937 0.231116 0.695772
1.83783 0.229195 0.696776
1.83654 0.227322 0.69778
1.83538 0.225488 0.698784
1.83432 0.22368 0.699788
1.8333 0.221891 0.700792
1.83232 0.22012 0.701796
1.83138 0.218362 0.7028
1.83045 0.216621 0.703804
1.82954 0.2149 0.704808
1.82866 0.213194 0.705812
1.82779 0.211505 0.706816
1.82695 0.20983 0.70782
1.82613 0.208172 0.708824
1.82533 0.206525 0.709828
1.82455 0.204895 0.710832
1.8238 0.203283 0.711836
1.82306 0.201688 0.71284
1.82234 0.200105 0.713844
1.82165 0.19854 0.714848
1.82097 0.196988 0.715852
1.82032 0.195453 0.716856
1.81968 0.193934 0.71786
1.81906 0.192428 0.718864
1.81847 0.190932 0.719868
1.8179 0.189454 0.720872
1.81735 0.187989 0.721876
1.81682 0.186535 0.72288
1.81631 0.185095 0.723884
1.81582 0.183669 0.724888
1.81535 0.182253 0.725892
1.8149 0.180851 0.726896
1.81447 0.179465 0.7279
1.81406 0.178092 0.728904
1.81366 0.176728 0.729908
1.81329 0.17538 0.730912
1.81294 0.174041 0.731916
1.81262 0.172715 0.73292
1.81231 0.1714 0.733924
1.81201 0.170095 0.734928
1.81175 0.168806 0.735932
1.81149 0.167532 0.736936
1.81125 0.166265 0.73794
1.81103 0.165006 0.738944
1.81083 0.163763 0.739948
1.81065 0.162529 0.740952
1.81048 0.161306 0.741956
1.81033 0.160097 0.74296
1.8102 0.1589 0.743964
1.81008 0.157712 0.744968
1.80997 0.156535 0.745972
1.80989 0.155367 0.746976
1.80982 0.15421 0.74798
1.80976 0.153065 0.748984
1.80972 0.15193 0.749988
1.8097 0.150808 0.750992
1.80969 0.149696 0.751996
1.8097 0.148593 0.753
1.80972 0.147501 0.754004
1.80975 0.14642 0.755008
1.8098 0.145349 0.756012
1.80987 0.144288 0.757016
1.80994 0.143234 0.75802
1.81003 0.142193 0.759024
1.81013 0.141163 0.760028
1.81025 0.140143 0.761032
1.81037 0.139133 0.762036
1.81051 0.138127 0.76304
1.81066 0.137133 0.764044
1.81082 0.136149 0.765048
1.81099 0.135175 0.766052
1.81118 0.134207 0.767056
1.81137 0.133249 0.76806
1.81158 0.132301 0.769064
1.8118 0.131363 0.770068
1.81202 0.130431 0.771072
1.81226 0.129509 0.772076
1.81251 0.128596 0.77308
1.81277 0.127694 0.774084
1.81305 0.126799 0.775088
1.81332 0.12591 0.776092
1.81361 0.125027 0.777096
1.81391 0.124159 0.7781
1.81422 0.123297 0.779104
1.81454 0.122443 0.780108
1.81487 0.121596 0.781112
1.8152 0.120755 0.782116
1.81555 0.119923 0.78312
1.8159 0.1191 0.784124
1.81627 0.118282 0.785128
1.81664 0.117473 0.786132
1.81701 0.116673 0.787136
1.81739 0.115882 0.78814
1.81779 0.115098 0.789144
1.81819 0.114321 0.790148
1.8186 0.11355 0.791152
1.81902 0.112785 0.792156
1.81945 0.112032 0.79316
1.81987 0.111285 0.794164
1.82031 0.110543 0.795168
1.82077 0.109807 0.796172
1.82123 0.109078 0.797176
1.82169 0.108356 0.79818
1.82215 0.10764 0.799184
1.82263 0.106933 0.800188
1.8231 0.106229 0.801192
1.82359 0.105533 0.802196
1.82408 0.104844 0.8032
1.82457 0.104159 0.804204
1.82508 0.103482 0.805208
1.82559 0.102812 0.806212
1.8261 0.102151 0.807216
1.82662 0.101493 0.80822
1.82714 0.100841 0.809224
1.82767 0.100196 0.810228
1.8282 0.0995534 0.811232
1.82874 0.0989194 0.812236
1.82928 0.0982954 0.81324
1.82983 0.0976766 0.814244
1.83038 0.0970618 0.815248
1.83094 0.0964538 0.816252
1.8315 0.0958544 0.817256
1.83206 0.0952605 0.81826
1.83262 0.09467 0.819264
1.83318 0.0940821 0.820268
1.83376 0.0935044 0.821272
1.83433 0.09293 0.822276
1.83491 0.09236 0.82328
1.83549 0.0917962 0.824284
1.83607 0.0912319 0.825288
1.83665 0.0906698 0.826292
1.83724 0.090115 0.827296
1.83782 0.0895705 0.8283
1.83842 0.0890304 0.829304
1.839 0.0884924 0.830308
1.8396 0.0879607 0.831312
1.8402 0.0874321 0.832316
1.84079 0.0869101 0.83332
1.84139 0.0863953 0.834324
1.84199 0.0858838 0.835328
1.84259 0.0853743 0.836332
1.84318 0.0848657 0.837336
1.84378 0.0843652 0.83834
1.84437 0.0838739 0.839344
1.84497 0.0833861 0.840348
1.84556 0.0829051 0.841352
1.84616 0.0824262 0.842356
1.84675 0.0819499 0.84336
1.84734 0.0814755 0.844364
1.84793 0.0810042 0.845368
1.84852 0.0805385 0.846372
1.84911 0.0800761 0.847376
1.8497 0.0796183 0.84838
1.85029 0.0791654 0.849384
1.85088 0.0787205 0.850388
1.85146 0.0782786 0.851392
1.85204 0.0778363 0.852396
1.85261 0.077399 0.8534
1.85319 0.0769671 0.854404
1.85376 0.0765389 0.855408
1.85433 0.0761149 0.856412
1.85489 0.0756936 0.857416
1.85545 0.0752773 0.85842
1.85601 0.0748624 0.859424
1.85656 0.0744481 0.860428
1.8571 0.0740378 0.861432
1.85764 0.0736306 0.862436
1.85817 0.0732279 0.86344
1.8587 0.0728284 0.864444
1.85923 0.0724329 0.865448
1.85975 0.0720455 0.866452
1.86027 0.0716628 0.867456
1.86078 0.0712826 0.86846
1.86129 0.0709056 0.869464
1.86178 0.070529 0.870468
1.86226 0.0701506 0.871472
1.86274 0.0697762 0.872476
1.86321 0.0694051 0.87348
1.86367 0.0690363 0.874484
1.86413 0.0686691 0.875488
1.86459 0.0683086 0.876492
1.86503 0.0679554 0.877496
1.86546 0.0676014 0.8785
1.86588 0.0672523 0.879504
1.86628 0.0669046 0.880508
1.86668 0.0665575 0.881512
1.86707 0.0662147 0.882516
1.86744 0.065873 0.88352
1.86779 0.0655336 0.884524
1.86814 0.0651929 0.885528
1.86847 0.0648544 0.886532
1.8688 0.0645193 0.887536
1.86911 0.0641828 0.88854
1.86941 0.0638501 0.889544
1.86969 0.0635182 0.890548
1.86995 0.0631898 0.891552
1.87019 0.0628688 0.892556
1.87042 0.062547 0.89356
1.87063 0.0622207 0.894564
1.87082 0.061895 0.895568
1.87099 0.0615721 0.896572
1.87114 0.0612497 0.897576
1.87127 0.0609285 0.89858
1.87139 0.060614 0.899584
1.87148 0.0603019 0.900588
1.87154 0.0599877 0.901592
1.87158 0.0596704 0.902596
1.87159 0.0593512 0.9036
1.87157 0.0590296 0.904604
1.87153 0.0587081 0.905608
1.87145 0.0583882 0.906612
1.87135 0.0580714 0.907616
1.8712 0.0577631 0.90862
1.87103 0.0574476 0.909624
1.87082 0.0571254 0.910628
1.87058 0.0567976 0.911632
1.87029 0.0564713 0.912636
1.86995 0.0561448 0.91364
1.86957 0.0558146 0.914644
1.86916 0.0554867 0.915648
1.86863 0.0551493 0.916652
1.86817 0.0548066 0.917656
1.86771 0.0544759 0.91866
1.866 0.0540328 0.919664
1.86718 0.0537737 0.920668
1.86562 0.0533709 0.921672
1.74557 0.0380523 0.922676
1.44993 0.00443574 0.92368
1.41898 -0.000186382 0.924684
1.42047 1.35109e-05 0.925688
1.42042 4.32731e-08 0.926692
1.42042 -2.74786e-06 0.927696
1.42041 -1.21175e-06 0.9287
1.4204 -2.43244e-06 0.929704
1.42039 8.89376e-07 0.930708
1.4204 1.09127e-06 0.931712
1.4204 1.94728e-06 0.932716
1.4204 -3.68355e-06 0.93372
1.4204 1.88009e-06 0.934724
1.4204 8.21955e-06 0.935728
1.4204 8.32579e-06 0.936732
1.42039 7.53602e-06 0.937736
1.42039 5.34139e-06 0.93874
1.4204 5.64318e-06 0.939744
1.4204 4.57193e-06 0.940748
1.42041 6.58836e-06 0.941752
1.42041 7.77719e-06 0.942756
1.42041 9.30526e-06 0.94376
1.42041 6.30054e-06 0.944764
1.42041 -1.99599e-06 0.945768
1.42042 -1.46194e-05 0.946772
1.42041 -2.03407e-05 0.947776
1.42039 -1.92273e-05 0.94878
1.42039 -1.70267e-05 0.949784
1.4204 -1.28313e-05 0.950788
1.42041 -7.38711e-06 0.951792
1.4204 5.26218e-06 0.952796
1.4204 1.90309e-05 0.9538
1.4204 1.04034e-05 0.954804
1.42041 -1.13777e-05 0.955808
1.4204 -2.19625e-05 0.956812
1.42041 -2.45324e-06 0.957816
1.42039 5.35169e-06 0.95882
1.4204 -4.6802e-06 0.959824
1.42039 -6.49266e-06 0.960828
1.4204 -2.51865e-06 0.961832
1.42039 2.58999e-06 0.962836
1.4204 4.14299e-06 0.96384
1.4204 3.44635e-06 0.964844
1.42041 -6.84408e-06 0.965848
1.42041 -1.092e-05 0.966852
1.42039 -9.7888e-06 0.967856
1.42041 -3.95286e-06 0.96886
1.42042 1.55087e-06 0.969864
1.4204 2.68438e-06 0.970868
1.42039 -2.38379e-07 0.971872
1.4204 -4.67577e-06 0.972876
1.4204 -5.63922e-06 0.97388
1.4204 -4.66386e-06 0.974884
1.4204 -4.86229e-06 0.975888
1.4204 -1.6738e-07 0.976892
1.42039 8.32578e-06 0.977896
1.4204 1.0101e-05 0.9789
1.4204 6.23954e-06 0.979904
1.42041 1.58104e-06 0.980908
1.42041 -9.83972e-07 0.981912
1.4204 -2.28018e-06 0.982916
1.4204 -3.30508e-06 0.98392
1.42041 -3.79552e-06 0.984924
1.42041 2.08753e-06 0.985928
1.42041 1.04151e-05 0.986932
1.42041 2.06722e-06 0.987936
1.4204 -8.54303e-06 0.98894
1.42038 -6.69091e-06 0.989944
1.4204 1.86086e-06 0.990948
1.42041 3.85373e-06 0.991952
1.4204 -1.72625e-06 0.992956
1.4204 -4.23699e-06 0.99396
1.4204 6.27867e-07 0.994964
1.42041 1.08298e-06 0.995968
1.42042 -7.27548e-06 0.996972
1.42042 -2.43873e-06 0.997976
1.42041 1.32141e-05 0.99898
1.42041 1.33848e-05 0.999984
1.42042 3.14309e-06 1.00099
1.42042 2.83567e-06 1.00199

==> MHD_rotor/N500_D2Q5_CFL0_01_factor0_5_x_line.csv <==
MagneticField_0 MagneticField_1 arc_length
1.41295 -6.33613e-06 0
1.41295 -7.49088e-06 0.001004
1.41295 -8.64767e-06 0.002008
1.41295 -1.0058e-05 0.003012
1.41295 -1.14662e-05 0.004016
1.41295 -1.27443e-05 0.00502
1.41295 -1.40059e-05 0.006024
1.41295 -1.4589e-05 0.007028
1.41295 -1.51243e-05 0.008032
1.41295 -1.42063e-05 0.009036
1.41294 -1.3257e-05 0.01004
1.41295 -1.15549e-05 0.011044
1.41295 -9.80762e-06 0.012048
1.41295 -7.16168e-06 0.013052
1.41295 -4.54081e-06 0.014056
1.41295 -2.34409e-06 0.01506
1.41295 -1.61785e-07 0.016064
1.41296 1.80877e-06 0.017068
1.41296 3.75973e-06 0.018072
1.41296 5.45707e-06 0.019076
1.41296 6.98526e-06 0.02008
1.41296 6.55982e-06 0.021084
1.41296 6.00001e-06 0.022088
1.41295 4.04151e-06 0.023092
1.41295 2.05375e-06 0.024096
1.41295 -2.1069e-07 0.0251
1.41295 -2.41689e-06 0.026104
1.41295 -4.11911e-06 0.027108
1.41295 -5.65968e-06 0.028112
1.41295 -5.91274e-06 0.029116
1.41295 -6.09415e-06 0.03012
1.41295 -5.74776e-06 0.031124
1.41295 -5.48265e-06 0.032128
1.41296 -5.77374e-06 0.033132
1.41296 -6.01599e-06 0.034136
1.41296 -5.94657e-06 0.03514
1.41296 -5.63304e-06 0.036144
1.41296 -3.86168e-06 0.037148
1.41296 -2.13918e-06 0.038152
1.41295 -6.90561e-07 0.039156
1.41295 4.06697e-07 0.04016
1.41295 -3.4949e-07 0.041164
1.41295 -1.24109e-06 0.042168
1.41295 -2.80657e-06 0.043172
1.41295 -4.35727e-06 0.044176
1.41295 -5.83847e-06 0.04518
1.41295 -7.04783e-06 0.046184
1.41295 -7.04569e-06 0.047188
1.41295 -6.81017e-06 0.048192
1.41295 -5.5877e-06 0.049196
1.41295 -4.09596e-06 0.0502
1.41295 -1.52181e-06 0.051204
1.41295 1.17924e-06 0.052208
1.41295 4.36592e-06 0.053212
1.41295 7.55173e-06 0.054216
1.41295 1.07344e-05 0.05522
1.41295 1.36741e-05 0.056224
1.41295 1.57679e-05 0.057228
1.41295 1.71451e-05 0.058232
1.41295 1.61373e-05 0.059236
1.41295 1.48681e-05 0.06024
1.41295 1.27665e-05 0.061244
1.41295 1.08888e-05 0.062248
1.41295 9.69409e-06 0.063252
1.41295 8.77059e-06 0.064256
1.41295 8.63967e-06 0.06526
1.41295 8.28941e-06 0.066264
1.41295 7.32434e-06 0.067268
1.41295 6.19852e-06 0.068272
1.41295 4.64009e-06 0.069276
1.41295 3.23788e-06 0.07028
1.41295 2.23956e-06 0.071284
1.41295 1.35853e-06 0.072288
1.41295 7.69073e-07 0.073292
1.41295 5.46446e-07 0.074296
1.41295 1.20124e-06 0.0753
1.41295 1.86172e-06 0.076304
1.41295 2.53529e-06 0.077308
1.41295 2.96507e-06 0.078312
1.41295 2.85414e-06 0.079316
1.41295 2.75039e-06 0.08032
1.41296 2.66201e-06 0.081324
1.41296 2.67365e-06 0.082328
1.41296 2.89147e-06 0.083332
1.41296 3.73406e-06 0.084336
1.41296 5.81876e-06 0.08534
1.41296 7.7959e-06 0.086344
1.41296 9.56666e-06 0.087348
1.41296 1.04658e-05 0.088352
1.41296 9.75039e-06 0.089356
1.41296 8.73052e-06 0.09036
1.41296 7.16595e-06 0.091364
1.41296 5.91287e-06 0.092368
1.41296 5.19809e-06 0.093372
1.41296 4.72892e-06 0.094376
1.41296 4.66995e-06 0.09538
1.41296 4.4132e-06 0.096384
1.41296 3.83711e-06 0.097388
1.41296 3.42268e-06 0.098392
1.41296 3.2606e-06 0.099396
1.41295 3.00274e-06 0.1004
1.41295 2.60024e-06 0.101404
1.41296 2.28153e-06 0.102408
1.41296 2.08524e-06 0.103412
1.41296 1.93963e-06 0.104416
1.41296 1.86567e-06 0.10542
1.41296 1.52008e-06 0.106424
1.41296 8.02924e-07 0.107428
1.41296 -1.47193e-07 0.108432
1.41296 -1.40579e-06 0.109436
1.41296 -2.95024e-06 0.11044
1.41296 -4.86113e-06 0.111444
1.41296 -6.87311e-06 0.112448
1.41296 -9.01054e-06 0.113452
1.41296 -1.1263e-05 0.114456
1.41296 -1.36537e-05 0.11546
1.41296 -1.55426e-05 0.116464
1.41296 -1.68475e-05 0.117468
1.41296 -1.70623e-05 0.118472
1.41296 -1.60484e-05 0.119476
1.41296 -1.47138e-05 0.12048
1.41296 -1.30293e-05 0.121484
1.41295 -1.13701e-05 0.122488
1.41296 -9.73758e-06 0.123492
1.41296 -8.09303e-06 0.124496
1.41296 -6.43613e-06 0.1255
1.41296 -4.04078e-06 0.126504
1.41296 -9.12872e-07 0.127508
1.41296 2.75043e-06 0.128512
1.41296 6.92812e-06 0.129516
1.41296 1.05709e-05 0.13052
1.41296 1.3716e-05 0.131524
1.41296 1.57591e-05 0.132528
1.41296 1.6809e-05 0.133532
1.41296 1.52888e-05 0.134536
1.41296 1.15243e-05 0.13554
1.41296 1.13753e-06 0.136544
1.41296 -1.48491e-05 0.137548
1.41295 -4.35061e-05 0.138552
1.41295 -8.25374e-05 0.139556
1.41294 -0.000103183 0.14056
1.41293 -0.000109251 0.141564
1.41296 0.000131332 0.142568
1.41302 0.000561243 0.143572
1.41328 0.00213247 0.144576
1.4137 0.00455181 0.14558
1.4148 0.0104424 0.146584
1.41639 0.0188294 0.147588
1.41945 0.0342548 0.148592
1.42353 0.0545781 0.149596
1.42913 0.0821923 0.1506
1.43575 0.114716 0.151604
1.43955 0.140695 0.152608
1.44152 0.162411 0.153612
1.42991 0.145962 0.154616
1.40976 0.105472 0.15562
1.37119 0.013288 0.156624
1.3214 -0.110375 0.157628
1.26768 -0.24446 0.158632
1.21163 -0.384674 0.159636
1.16898 -0.489865 0.16064
1.13394 -0.575136 0.161644
1.11212 -0.629954 0.162648
1.09757 -0.66804 0.163652
1.08855 -0.694947 0.164656
1.08248 -0.715925 0.16566
1.07851 -0.732142 0.166664
1.07563 -0.745922 0.167668
1.07365 -0.757858 0.168672
1.07212 -0.768883 0.169676
1.07108 -0.778801 0.17068
1.07026 -0.788191 0.171684
1.06983 -0.796641 0.172688
1.06958 -0.804658 0.173692
1.06952 -0.812274 0.174696
1.06954 -0.819713 0.1757
1.06972 -0.826725 0.176704
1.06995 -0.833557 0.177708
1.07031 -0.840033 0.178712
1.07072 -0.846363 0.179716
1.07121 -0.852428 0.18072
1.07172 -0.858387 0.181724
1.07231 -0.864069 0.182728
1.07292 -0.869645 0.183732
1.07358 -0.874972 0.184736
1.07427 -0.880209 0.18574
1.07499 -0.88521 0.186744
1.07572 -0.89013 0.187748
1.07649 -0.894816 0.188752
1.07727 -0.899423 0.189756
1.07807 -0.903808 0.19076
1.07889 -0.90812 0.191764
1.07972 -0.912215 0.192768
1.08056 -0.916244 0.193772
1.0814 -0.92006 0.194776
1.08226 -0.923814 0.19578
1.08312 -0.927361 0.196784
1.08398 -0.930851 0.197788
1.08485 -0.934137 0.198792
1.08571 -0.937369 0.199796
1.08657 -0.9404 0.2008
1.08744 -0.943381 0.201804
1.08829 -0.946164 0.202808
1.08915 -0.9489 0.203812
1.08999 -0.951439 0.204816
1.09083 -0.953933 0.20582
1.09165 -0.956229 0.206824
1.09246 -0.958482 0.207828
1.09325 -0.960533 0.208832
1.09404 -0.962542 0.209836
1.09479 -0.964342 0.21084
1.09554 -0.9661 0.211844
1.09624 -0.967639 0.212848
1.09693 -0.969136 0.213852
1.09757 -0.970397 0.214856
1.0982 -0.971616 0.21586
1.09875 -0.972579 0.216864
1.0993 -0.973501 0.217868
1.09975 -0.974137 0.218872
1.10019 -0.974729 0.219876
1.10052 -0.974999 0.22088
1.10083 -0.975224 0.221884
1.10099 -0.975076 0.222888
1.10114 -0.97488 0.223892
1.10111 -0.974256 0.224896
1.10105 -0.973579 0.2259
1.10078 -0.972404 0.226904
1.10048 -0.971173 0.227908
1.09992 -0.969362 0.228912
1.09933 -0.967492 0.229916
1.09841 -0.964948 0.23092
1.09747 -0.962343 0.231924
1.09614 -0.958968 0.232928
1.09478 -0.95553 0.233932
1.09298 -0.95123 0.234936
1.09114 -0.946868 0.23594
1.08881 -0.941565 0.236944
1.08645 -0.936201 0.237948
1.08355 -0.929846 0.238952
1.08062 -0.923437 0.239956
1.07712 -0.916031 0.24096
1.0736 -0.90858 0.241964
1.06953 -0.900187 0.242968
1.06543 -0.89176 0.243972
1.06081 -0.882505 0.244976
1.05617 -0.873226 0.24598
1.05108 -0.863287 0.246984
1.04598 -0.853334 0.247988
1.0405 -0.842925 0.248992
1.03503 -0.83251 0.249996
1.02928 -0.821862 0.251
1.02353 -0.811213 0.252004
1.01761 -0.800543 0.253008
1.01169 -0.789875 0.254012
1.0057 -0.779363 0.255016
0.999706 -0.768858 0.25602
0.993715 -0.758643 0.257024
0.987725 -0.748439 0.258028
0.981798 -0.738616 0.259032
0.975874 -0.728809 0.260036
0.970052 -0.719434 0.26104
0.964237 -0.710079 0.262044
0.958546 -0.701173 0.263048
0.952863 -0.692289 0.264052
0.947315 -0.683832 0.265056
0.941774 -0.675397 0.26606
0.936354 -0.667322 0.267064
0.930939 -0.659264 0.268068
0.925602 -0.651443 0.269072
0.920265 -0.643625 0.270076
0.914925 -0.635843 0.27108
0.909573 -0.628037 0.272084
0.904089 -0.619966 0.273088
0.898573 -0.611826 0.274092
0.892738 -0.603004 0.275096
0.88684 -0.594047 0.2761
0.880374 -0.583874 0.277104
0.873803 -0.573479 0.278108
0.866361 -0.561243 0.279112
0.858763 -0.548681 0.280116
0.849968 -0.533614 0.28112
0.84096 -0.518108 0.282124
0.830442 -0.499482 0.283128
0.819654 -0.48031 0.284132
0.807095 -0.457532 0.285136
0.794222 -0.434124 0.28614
0.779403 -0.406823 0.287144
0.764236 -0.37884 0.288148
0.747052 -0.346906 0.289152
0.729502 -0.314273 0.290156
0.709961 -0.277836 0.29116
0.690051 -0.240715 0.292164
0.668242 -0.200083 0.293168
0.646064 -0.158797 0.294172
0.622101 -0.114353 0.295176
0.597764 -0.0692833 0.29618
0.571725 -0.0213574 0.297184
0.545293 0.0271888 0.298188
0.517163 0.0784215 0.299192
0.488599 0.130306 0.300196
0.458244 0.184883 0.3012
0.427392 0.240181 0.302204
0.394598 0.298304 0.303208
0.36126 0.357202 0.304212
0.325897 0.418987 0.305216
0.290042 0.481452 0.30622
0.252432 0.546348 0.307224
0.214608 0.611476 0.308228
0.176061 0.677392 0.309232
0.137935 0.742517 0.310236
0.101184 0.80506 0.31124
0.0658246 0.865226 0.312244
0.0347965 0.917996 0.313248
0.00613755 0.966765 0.314252
-0.0154511 1.00359 0.315256
-0.0342049 1.03563 0.31626
-0.0448449 1.05396 0.317264
-0.0529939 1.06809 0.318268
-0.0543008 1.07068 0.319272
-0.0539888 1.07057 0.320276
-0.0494059 1.06332 0.32128
-0.0440214 1.05475 0.322284
-0.0366047 1.04282 0.323288
-0.0288542 1.03032 0.324292
-0.0202903 1.01644 0.325296
-0.0115946 1.00231 0.3263
-0.00258882 0.987579 0.327304
0.0064647 0.972709 0.328308
0.0156258 0.957525 0.329312
0.0247832 0.942256 0.330316
0.033932 0.926806 0.33132
0.0430241 0.911334 0.332324
0.0519981 0.895814 0.333328
0.0608512 0.880357 0.334332
0.0694601 0.865031 0.335336
0.0778758 0.849883 0.33634
0.0859136 0.835087 0.337344
0.093689 0.820597 0.338348
0.100969 0.806684 0.339352
0.107935 0.793181 0.340356
0.114329 0.780424 0.34136
0.120386 0.768117 0.342364
0.125851 0.756601 0.343368
0.130983 0.745463 0.344372
0.135549 0.734967 0.345376
0.139798 0.724602 0.34638
0.143528 0.714448 0.347384
0.146942 0.703886 0.348388
0.149852 0.692678 0.349392
0.152392 0.680132 0.350396
0.154363 0.665533 0.3514
0.155845 0.648538 0.352404
0.1566 0.627983 0.353408
0.15678 0.604996 0.354412
0.156134 0.578512 0.355416
0.155042 0.551746 0.35642
0.153327 0.524591 0.357424
0.151512 0.500211 0.358428
0.149563 0.479568 0.359432
0.147814 0.462805 0.360436
0.146327 0.451094 0.36144
0.145104 0.442136 0.362444
0.144214 0.436651 0.363448
0.143506 0.432528 0.364452
0.143021 0.430069 0.365456
0.142636 0.428211 0.36646
0.14237 0.427067 0.367464
0.142156 0.426191 0.368468
0.142003 0.425623 0.369472
0.141879 0.425182 0.370476
0.141786 0.424883 0.37148
0.14171 0.424648 0.372484
0.14165 0.424482 0.373488
0.141601 0.424352 0.374492
0.141563 0.424258 0.375496
0.14153 0.424183 0.3765
0.141504 0.424127 0.377504
0.141481 0.424084 0.378508
0.141462 0.424051 0.379512
0.141446 0.424025 0.380516
0.141433 0.424006 0.38152
0.141421 0.423991 0.382524
0.141412 0.423981 0.383528
0.141404 0.423973 0.384532
0.141398 0.423968 0.385536
0.141392 0.423963 0.38654
0.141388 0.42396 0.387544
0.141384 0.423958 0.388548
0.14138 0.423956 0.389552
0.141377 0.423955 0.390556
0.141375 0.423954 0.39156
0.141373 0.423954 0.392564
0.141371 0.423954 0.393568
0.14137 0.423955 0.394572
0.141369 0.423956 0.395576
0.141368 0.423957 0.39658
0.141368 0.423958 0.397584
0.141367 0.423959 0.398588
0.141366 0.42396 0.399592
0.141366 0.42396 0.400596
0.141366 0.423961 0.4016
0.141365 0.423961 0.402604
0.141365 0.423962 0.403608
0.141365 0.423962 0.404612
0.141365 0.423961 0.405616
0.141365 0.423962 0.40662
0.141365 0.423962 0.407624
0.141365 0.423963 0.408628
0.141365 0.423963 0.409632
0.141364 0.423963 0.410636
0.141364 0.423963 0.41164
0.141364 0.423963 0.412644
0.141364 0.423963 0.413648
0.141364 0.423963 0.414652
0.141364 0.423963 0.415656
0.141364 0.423963 0.41666
0.141364 0.423963 0.417664
0.141364 0.423964 0.418668
0.141364 0.423964 0.419672
0.141364 0.423964 0.420676
0.141363 0.423964 0.42168
0.141363 0.423963 0.422684
0.141363 0.423963 0.423688
0.141363 0.423963 0.424692
0.141363 0.423963 0.425696
0.141362 0.423963 0.4267
0.141362 0.423963 0.427704
0.141362 0.423963 0.428708
0.141362 0.423962 0.429712
0.141361 0.423962 0.430716
0.14136 0.423962 0.43172
0.141361 0.423961 0.432724
0.141361 0.423961 0.433728
0.141361 0.423961 0.434732
0.141361 0.423962 0.435736
0.141361 0.423962 0.43674
0.141361 0.423963 0.437744
0.141361 0.423963 0.438748
0.141361 0.423963 0.439752
0.141361 0.423963 0.440756
0.141361 0.423963 0.44176
0.141361 0.423963 0.442764
0.141361 0.423963 0.443768
0.141362 0.423963 0.444772
0.141362 0.423963 0.445776
0.141362 0.423963 0.44678
0.141362 0.423963 0.447784
0.141362 0.423963 0.448788
0.141362 0.423964 0.449792
0.141362 0.423964 0.450796
0.141362 0.423964 0.4518
0.141362 0.423964 0.452804
0.141362 0.423964 0.453808
0.141362 0.423964 0.454812
0.141362 0.423964 0.455816
0.141362 0.423964 0.45682
0.141362 0.423965 0.457824
0.141362 0.423964 0.458828
0.141362 0.423964 0.459832
0.141362 0.423964 0.460836
0.141362 0.423964 0.46184
0.141362 0.423964 0.462844
0.141362 0.423963 0.463848
0.141362 0.423963 0.464852
0.141362 0.423963 0.465856
0.141362 0.423962 0.46686
0.141362 0.423962 0.467864
0.141362 0.423961 0.468868
0.141362 0.423961 0.469872
0.141362 0.423961 0.470876
0.141362 0.423961 0.47188
0.141362 0.423961 0.472884
0.141362 0.423962 0.473888
0.141362 0.423962 0.474892
0.141362 0.423961 0.475896
0.141362 0.423962 0.4769
0.141362 0.423962 0.477904
0.141362 0.423963 0.478908
0.141362 0.423963 0.479912
0.141362 0.423963 0.480916
0.141362 0.423963 0.48192
0.141362 0.423962 0.482924
0.141362 0.423961 0.483928
0.141362 0.423961 0.484932
0.141362 0.423961 0.485936
0.141362 0.423961 0.48694
0.141362 0.423961 0.487944
0.141362 0.423962 0.488948
0.141362 0.423962 0.489952
0.141362 0.423962 0.490956
0.141362 0.423962 0.49196
0.141362 0.423963 0.492964
0.141362 0.423963 0.493968
0.141361 0.423963 0.494972
0.141361 0.423963 0.495976
0.141361 0.423963 0.49698
0.141361 0.423964 0.497984
0.141361 0.423964 0.498988
0.141361 0.423964 0.499992
0.141362 0.423964 0.500996
0.141362 0.423963 0.502
0.141362 0.423963 0.503004
0.141361 0.423963 0.504008
0.141362 0.423963 0.505012
0.141362 0.423963 0.506016
0.141362 0.423963 0.50702
0.141363 0.423963 0.508024
0.141363 0.423963 0.509028
0.141363 0.423963 0.510032
0.141363 0.423962 0.511036
0.141363 0.423961 0.51204
0.141363 0.423961 0.513044
0.141363 0.423961 0.514048
0.141363 0.423961 0.515052
0.141364 0.423961 0.516056
0.141363 0.423961 0.51706
0.141363 0.423961 0.518064
0.141363 0.423961 0.519068
0.141364 0.423962 0.520072
0.141364 0.423962 0.521076
0.141364 0.423962 0.52208
0.141364 0.423963 0.523084
0.141364 0.423963 0.524088
0.141363 0.423963 0.525092
0.141363 0.423963 0.526096
0.141363 0.423963 0.5271
0.141364 0.423962 0.528104
0.141363 0.423963 0.529108
0.141362 0.423963 0.530112
0.141362 0.423962 0.531116
0.141363 0.423962 0.53212
0.141363 0.423962 0.533124
0.141363 0.423962 0.534128
0.141363 0.423962 0.535132
0.141363 0.423963 0.536136
0.141363 0.423962 0.53714
0.141363 0.423962 0.538144
0.141363 0.423962 0.539148
0.141363 0.423962 0.540152
0.141363 0.423962 0.541156
0.141363 0.423961 0.54216
0.141363 0.423962 0.543164
0.141363 0.423962 0.544168
0.141363 0.423962 0.545172
0.141363 0.423963 0.546176
0.141363 0.423963 0.54718
0.141363 0.423963 0.548184
0.141363 0.423963 0.549188
0.141364 0.423963 0.550192
0.141363 0.423963 0.551196
0.141363 0.423963 0.5522
0.141364 0.423963 0.553204
0.141364 0.423963 0.554208
0.141364 0.423963 0.555212
0.141363 0.423963 0.556216
0.141363 0.423963 0.55722
0.141363 0.423963 0.558224
0.141363 0.423964 0.559228
0.141364 0.423964 0.560232
0.141363 0.423964 0.561236
0.141363 0.423964 0.56224
0.141363 0.423964 0.563244
0.141364 0.423964 0.564248
0.141363 0.423964 0.565252
0.141363 0.423964 0.566256
0.141363 0.423964 0.56726
0.141363 0.423964 0.568264
0.141363 0.423964 0.569268
0.141364 0.423964 0.570272
0.141364 0.423964 0.571276
0.141364 0.423964 0.57228
0.141364 0.423964 0.573284
0.141364 0.423964 0.574288
0.141364 0.423964 0.575292
0.141363 0.423964 0.576296
0.141363 0.423964 0.5773
0.141363 0.423965 0.578304
0.141362 0.423965 0.579308
0.141362 0.423965 0.580312
0.141362 0.423965 0.581316
0.141363 0.423965 0.58232
0.141363 0.423965 0.583324
0.141363 0.423965 0.584328
0.141364 0.423964 0.585332
0.141364 0.423964 0.586336
0.141365 0.423964 0.58734
0.141365 0.423964 0.588344
0.141365 0.423963 0.589348
0.141365 0.423963 0.590352
0.141365 0.423963 0.591356
0.141364 0.423962 0.59236
0.141364 0.423962 0.593364
0.141364 0.423961 0.594368
0.141363 0.423961 0.595372
0.141363 0.423961 0.596376
0.141363 0.423961 0.59738
0.141363 0.423961 0.598384
0.141363 0.423961 0.599388
0.141363 0.423961 0.600392
0.141364 0.42396 0.601396
0.141365 0.42396 0.6024
0.141366 0.42396 0.603404
0.141366 0.42396 0.604408
0.141367 0.42396 0.605412
0.141368 0.423959 0.606416
0.141369 0.423959 0.60742
0.14137 0.423958 0.608424
0.141371 0.423958 0.609428
0.141372 0.423957 0.610432
0.141373 0.423957 0.611436
0.141375 0.423957 0.61244
0.141378 0.423957 0.613444
0.141381 0.423958 0.614448
0.141384 0.42396 0.615452
0.141388 0.423962 0.616456
0.141393 0.423964 0.61746
0.141398 0.423968 0.618464
0.141405 0.423974 0.619468
0.141413 0.423981 0.620472
0.141422 0.423992 0.621476
0.141433 0.424007 0.62248
0.141446 0.424026 0.623484
0.141462 0.424052 0.624488
0.14148 0.424085 0.625492
0.141503 0.424129 0.626496
0.141531 0.424184 0.6275
0.141564 0.424259 0.628504
0.141603 0.424353 0.629508
0.141652 0.424483 0.630512
0.14171 0.424648 0.631516
0.141787 0.424883 0.63252
0.14188 0.425183 0.633524
0.142004 0.425624 0.634528
0.142158 0.426193 0.635532
0.142371 0.427069 0.636536
0.142637 0.428214 0.63754
0.143022 0.430071 0.638544
0.143507 0.432531 0.639548
0.144214 0.436653 0.640552
0.145104 0.442136 0.641556
0.146328 0.451094 0.64256
0.147815 0.462806 0.643564
0.149564 0.479571 0.644568
0.151513 0.500214 0.645572
0.153328 0.524596 0.646576
0.155042 0.551753 0.64758
0.156135 0.578518 0.648584
0.156781 0.605003 0.649588
0.156601 0.627991 0.650592
0.155847 0.648545 0.651596
0.154367 0.66554 0.6526
0.152397 0.680138 0.653604
0.149858 0.692682 0.654608
0.146947 0.70389 0.655612
0.143534 0.714451 0.656616
0.139805 0.724604 0.65762
0.135555 0.73497 0.658624
0.13099 0.745466 0.659628
0.125857 0.756603 0.660632
0.120391 0.768119 0.661636
0.114333 0.780425 0.66264
0.107939 0.793181 0.663644
0.100972 0.806685 0.664648
0.0936921 0.820598 0.665652
0.0859159 0.835087 0.666656
0.0778762 0.849884 0.66766
0.0694604 0.865031 0.668664
0.0608519 0.880358 0.669668
0.0519981 0.895815 0.670672
0.0430239 0.911335 0.671676
0.0339318 0.926808 0.67268
0.0247828 0.942258 0.673684
0.015626 0.957528 0.674688
0.00646521 0.972714 0.675692
-0.00258873 0.987584 0.676696
-0.0115946 1.00231 0.6777
-0.0202908 1.01644 0.678704
-0.0288556 1.03032 0.679708
-0.036607 1.04282 0.680712
-0.0440251 1.05475 0.681716
-0.0494101 1.06332 0.68272
-0.0539934 1.07057 0.683724
-0.0543044 1.07068 0.684728
-0.0529957 1.06809 0.685732
-0.0448454 1.05396 0.686736
-0.0342043 1.03562 0.68774
-0.0154504 1.00359 0.688744
0.00614007 0.966756 0.689748
0.0347997 0.917988 0.690752
0.0658286 0.86522 0.691756
0.101191 0.80505 0.69276
0.137942 0.742508 0.693764
0.176068 0.677386 0.694768
0.21462 0.611466 0.695772
0.252443 0.54634 0.696776
0.290053 0.481447 0.69778
0.32591 0.418978 0.698784
0.361272 0.357195 0.699788
0.394607 0.298299 0.700792
0.427402 0.240172 0.701796
0.458252 0.184875 0.7028
0.488606 0.130299 0.703804
0.517171 0.0784109 0.704808
0.545301 0.0271787 0.705812
0.571732 -0.021367 0.706816
0.597773 -0.0692966 0.70782
0.622108 -0.114366 0.708824
0.646072 -0.158811 0.709828
0.66825 -0.200098 0.710832
0.690058 -0.240729 0.711836
0.709968 -0.27785 0.71284
0.729508 -0.314288 0.713844
0.747056 -0.34692 0.714848
0.764238 -0.378853 0.715852
0.779405 -0.406836 0.716856
0.794223 -0.434134 0.71786
0.807095 -0.457541 0.718864
0.819651 -0.480318 0.719868
0.830438 -0.49949 0.720872
0.840957 -0.518115 0.721876
0.849965 -0.53362 0.72288
0.85876 -0.548686 0.723884
0.866358 -0.561247 0.724888
0.8738 -0.573482 0.725892
0.880371 -0.583875 0.726896
0.886837 -0.594047 0.7279
0.892735 -0.603004 0.728904
0.89857 -0.611827 0.729908
0.904086 -0.619967 0.730912
0.90957 -0.628038 0.731916
0.914922 -0.635844 0.73292
0.920262 -0.643626 0.733924
0.9256 -0.651443 0.734928
0.930938 -0.659264 0.735932
0.936354 -0.667322 0.736936
0.941774 -0.675397 0.73794
0.947316 -0.683833 0.738944
0.952864 -0.692292 0.739948
0.958546 -0.701176 0.740952
0.964234 -0.710083 0.741956
0.970051 -0.719436 0.74296
0.975873 -0.72881 0.743964
0.981798 -0.738617 0.744968
0.987726 -0.748439 0.745972
0.993715 -0.758644 0.746976
0.999706 -0.76886 0.74798
1.0057 -0.779367 0.748984
1.01169 -0.78988 0.749988
1.01761 -0.80055 0.750992
1.02353 -0.81122 0.751996
1.02928 -0.821869 0.753
1.03503 -0.832516 0.754004
1.04051 -0.842931 0.755008
1.04598 -0.85334 0.756012
1.05108 -0.863293 0.757016
1.05617 -0.873232 0.75802
1.06081 -0.88251 0.759024
1.06543 -0.891764 0.760028
1.06953 -0.900191 0.761032
1.0736 -0.908583 0.762036
1.07712 -0.916032 0.76304
1.08062 -0.923436 0.764044
1.08355 -0.929844 0.765048
1.08645 -0.936198 0.766052
1.08881 -0.941561 0.767056
1.09114 -0.946864 0.76806
1.09298 -0.951227 0.769064
1.09478 -0.955528 0.770068
1.09614 -0.958966 0.771072
1.09747 -0.962341 0.772076
1.09841 -0.964945 0.77308
1.09933 -0.967489 0.774084
1.09992 -0.96936 0.775088
1.10049 -0.971172 0.776092
1.10079 -0.972402 0.777096
1.10106 -0.973577 0.7781
1.10111 -0.974253 0.779104
1.10114 -0.974878 0.780108
1.101 -0.975074 0.781112
1.10083 -0.975221 0.782116
1.10052 -0.974997 0.78312
1.10019 -0.974728 0.784124
1.09975 -0.974136 0.785128
1.0993 -0.9735 0.786132
1.09876 -0.972579 0.787136
1.0982 -0.971616 0.78814
1.09757 -0.970397 0.789144
1.09693 -0.969137 0.790148
1.09624 -0.96764 0.791152
1.09554 -0.966103 0.792156
1.09479 -0.964345 0.79316
1.09404 -0.962547 0.794164
1.09325 -0.960539 0.795168
1.09246 -0.95849 0.796172
1.09164 -0.956237 0.797176
1.09082 -0.953942 0.79818
1.08998 -0.951449 0.799184
1.08915 -0.948911 0.800188
1.08829 -0.946175 0.801192
1.08744 -0.943392 0.802196
1.08657 -0.94041 0.8032
1.08571 -0.937377 0.804204
1.08485 -0.934144 0.805208
1.08398 -0.930857 0.806212
1.08312 -0.927367 0.807216
1.08226 -0.923819 0.80822
1.08141 -0.920064 0.809224
1.08056 -0.916248 0.810228
1.07973 -0.91222 0.811232
1.0789 -0.908125 0.812236
1.07809 -0.903811 0.81324
1.07728 -0.899426 0.814244
1.0765 -0.894818 0.815248
1.07573 -0.890132 0.816252
1.075 -0.885213 0.817256
1.07427 -0.880211 0.81826
1.07359 -0.874971 0.819264
1.07292 -0.869641 0.820268
1.07231 -0.864064 0.821272
1.07172 -0.85838 0.822276
1.07121 -0.852419 0.82328
1.07072 -0.846354 0.824284
1.07031 -0.840024 0.825288
1.06995 -0.833548 0.826292
1.06972 -0.826719 0.827296
1.06955 -0.819707 0.8283
1.06953 -0.812272 0.829304
1.06959 -0.804658 0.830308
1.06984 -0.796642 0.831312
1.07027 -0.788194 0.832316
1.07109 -0.778803 0.83332
1.07214 -0.768883 0.834324
1.07367 -0.757855 0.835328
1.07564 -0.745916 0.836332
1.07853 -0.732134 0.837336
1.08249 -0.715915 0.83834
1.08857 -0.694937 0.839344
1.09758 -0.668029 0.840348
1.11214 -0.629939 0.841352
1.13396 -0.575118 0.842356
1.169 -0.489842 0.84336
1.21166 -0.38464 0.844364
1.2677 -0.244423 0.845368
1.32142 -0.110342 0.846372
1.37121 0.0133209 0.847376
1.40977 0.105495 0.84838
1.42992 0.145974 0.849384
1.44151 0.162417 0.850388
1.43955 0.140696 0.851392
1.43575 0.114716 0.852396
1.42912 0.0821923 0.8534
1.42352 0.0545805 0.854404
1.41944 0.03426 0.855408
1.41638 0.0188358 0.856412
1.41479 0.0104494 0.857416
1.41369 0.00455882 0.85842
1.41327 0.00213848 0.859424
1.41301 0.000565655 0.860428
1.41295 0.000133171 0.861432
1.41293 -0.000109964 0.862436
1.41293 -0.000106398 0.86344
1.41294 -8.85797e-05 0.864444
1.41295 -5.27848e-05 0.865448
1.41296 -2.66509e-05 0.866452
1.41296 -1.23121e-05 0.867456
1.41296 -3.41125e-06 0.86846
1.41296 -9.42495e-07 0.869464
1.41296 -1.12029e-07 0.870468
1.41296 -1.15798e-06 0.871472
1.41296 -2.19853e-06 0.872476
1.41296 -3.23316e-06 0.87348
1.41296 -4.04599e-06 0.874484
1.41296 -4.62043e-06 0.875488
1.41296 -5.34362e-06 0.876492
1.41296 -6.2216e-06 0.877496
1.41296 -6.92761e-06 0.8785
1.41296 -7.46018e-06 0.879504
1.41296 -7.13041e-06 0.880508
1.41296 -5.95855e-06 0.881512
1.41296 -4.13616e-06 0.882516
1.41296 -1.6985e-06 0.88352
1.41296 6.04347e-07 0.884524
1.41296 2.78343e-06 0.885528
1.41296 4.26051e-06 0.886532
1.41296 5.11479e-06 0.887536
1.41296 5.57256e-06 0.88854
1.41296 5.68968e-06 0.889544
1.41296 4.98226e-06 0.890548
1.41296 3.58879e-06 0.891552
1.41296 1.89881e-06 0.892556
1.41296 -3.02257e-08 0.89356
1.41296 -1.54372e-06 0.894564
1.41296 -2.73314e-06 0.895568
1.41296 -3.34272e-06 0.896572
1.41296 -3.51431e-06 0.897576
1.41296 -3.57707e-06 0.89858
1.41296 -3.56026e-06 0.899584
1.41296 -3.90754e-06 0.900588
1.41296 -4.51239e-06 0.901592
1.41296 -5.21686e-06 0.902596
1.41296 -5.98948e-06 0.9036
1.41296 -5.98489e-06 0.904604
1.41296 -5.46557e-06 0.905608
1.41296 -3.68525e-06 0.906612
1.41296 -1.09726e-06 0.907616
1.41296 1.02293e-06 0.90862
1.41296 2.85319e-06 0.909624
1.41296 3.86365e-06 0.910628
1.41296 4.38332e-06 0.911632
1.41296 4.83258e-06 0.912636
1.41296 5.24112e-06 0.91364
1.41296 6.57969e-06 0.914644
1.41296 8.43802e-06 0.915648
1.41296 1.06862e-05 0.916652
1.41296 1.31448e-05 0.917656
1.41296 1.41359e-05 0.91866
1.41296 1.43619e-05 0.919664
1.41296 1.34842e-05 0.920668
1.41296 1.20511e-05 0.921672
1.41296 9.694e-06 0.922676
1.41296 6.88846e-06 0.92368
1.41296 3.82018e-06 0.924684
1.41296 6.2925e-07 0.925688
1.41296 -2.38138e-06 0.926692
1.41296 -5.31087e-06 0.927696
1.41296 -7.33681e-06 0.9287
1.41296 -8.97043e-06 0.929704
1.41296 -9.95387e-06 0.930708
1.41296 -1.06654e-05 0.931712
1.41296 -1.05511e-05 0.932716
1.41296 -1.01046e-05 0.93372
1.41296 -7.62606e-06 0.934724
1.41296 -4.36165e-06 0.935728
1.41296 -7.63901e-07 0.936732
1.41296 2.95742e-06 0.937736
1.41296 5.20724e-06 0.93874
1.41296 6.93218e-06 0.939744
1.41296 6.80611e-06 0.940748
1.41296 6.04664e-06 0.941752
1.41296 4.77721e-06 0.942756
1.41295 3.34058e-06 0.94376
1.41295 2.01981e-06 0.944764
1.41295 7.35376e-07 0.945768
1.41295 -3.64137e-07 0.946772
1.41295 -1.40811e-06 0.947776
1.41295 -1.76368e-06 0.94878
1.41295 -1.92153e-06 0.949784
1.41295 -2.07957e-06 0.950788
1.41295 -2.23766e-06 0.951792
1.41295 -2.64541e-06 0.952796
1.41295 -3.11838e-06 0.9538
1.41295 -3.0145e-06 0.954804
1.41295 -2.76714e-06 0.955808
1.41295 -1.85423e-06 0.956812
1.41295 -7.83951e-07 0.957816
1.41295 -3.03751e-07 0.95882
1.41295 4.39879e-08 0.959824
1.41295 -2.94294e-07 0.960828
1.41295 -7.78436e-07 0.961832
1.41295 -9.01113e-07 0.962836
1.41295 -9.51161e-07 0.96384
1.41295 -1.64416e-06 0.964844
1.41295 -2.45902e-06 0.965848
1.41295 -4.69316e-06 0.966852
1.41295 -7.18066e-06 0.967856
1.41295 -9.15368e-06 0.96886
1.41295 -1.10406e-05 0.969864
1.41295 -1.08793e-05 0.970868
1.41295 -1.03971e-05 0.971872
1.41295 -8.78624e-06 0.972876
1.41295 -7.01034e-06 0.97388
1.41295 -5.49456e-06 0.974884
1.41295 -4.01408e-06 0.975888
1.41295 -2.71375e-06 0.976892
1.41295 -1.43614e-06 0.977896
1.41295 1.7345e-07 0.9789
1.41295 1.8215e-06 0.979904
1.41295 3.00348e-06 0.980908
1.41295 4.13621e-06 0.981912
1.41295 5.79672e-06 0.982916
1.41295 7.50783e-06 0.98392
1.41295 1.04975e-05 0.984924
1.41295 1.3598e-05 0.985928
1.41296 1.59131e-05 0.986932
1.41296 1.81677e-05 0.987936
1.41296 1.84173e-05 0.98894
1.41296 1.85303e-05 0.989944
1.41296 1.66702e-05 0.990948
1.41296 1.46933e-05 0.991952
1.41296 1.18021e-05 0.992956
1.41295 8.86496e-06 0.99396
1.41295 5.57259e-06 0.994964
1.41296 2.26567e-06 0.995968
1.41295 2.85597e-07 0.996972
1.41295 -1.65081e-06 0.997976
1.41295 -2.71966e-06 0.99898
1.41295 -3.76718e-06 0.999984
1.41295 -4.98105e-06 1.00099
1.41295 -6.19769e-06 1.00199
1.41295 -7.50196e-06 1.003
1.41295 -8.80694e-06 1.004

==> MHD_rotor/N500_D2Q5_CFL0_01_factor0_5_y_line.csv <==
MagneticField_0 MagneticField_1 arc_length
1.41296 -4.76058e-06 0
1.41296 -8.12165e-06 0.001004
1.41296 -1.14478e-05 0.002008
1.41296 -1.04265e-05 0.003012
1.41296 -9.33978e-06 0.004016
1.41296 -4.2069e-06 0.00502
1.41296 9.04098e-07 0.006024
1.41296 5.12157e-06 0.007028
1.41296 9.23309e-06 0.008032
1.41296 1.01265e-05 0.009036
1.41296 1.09213e-05 0.01004
1.41295 9.33929e-06 0.011044
1.41295 7.66717e-06 0.012048
1.41295 4.19968e-06 0.013052
1.41295 7.12773e-07 0.014056
1.41295 -3.10294e-06 0.01506
1.41295 -6.85113e-06 0.016064
1.41296 -9.60742e-06 0.017068
1.41296 -1.22234e-05 0.018072
1.41296 -1.30232e-05 0.019076
1.41295 -1.34996e-05 0.02008
1.41295 -1.02413e-05 0.021084
1.41295 -6.75567e-06 0.022088
1.41295 -9.0334e-07 0.023092
1.41295 4.68014e-06 0.024096
1.41295 7.72066e-06 0.0251
1.41295 1.02155e-05 0.026104
1.41296 7.98832e-06 0.027108
1.41296 5.60001e-06 0.028112
1.41296 1.92861e-06 0.029116
1.41296 -1.42065e-06 0.03012
1.41296 -2.39685e-06 0.031124
1.41296 -3.07351e-06 0.032128
1.41296 -1.7002e-06 0.033132
1.41296 -2.74713e-07 0.034136
1.41296 1.4838e-06 0.03514
1.41296 3.08981e-06 0.036144
1.41296 3.78505e-06 0.037148
1.41296 4.36071e-06 0.038152
1.41296 4.26605e-06 0.039156
1.41296 4.02836e-06 0.04016
1.41296 3.03623e-06 0.041164
1.41295 2.0293e-06 0.042168
1.41295 9.48691e-07 0.043172
1.41295 1.17718e-08 0.044176
1.41295 -2.49201e-07 0.04518
1.41295 -4.35655e-07 0.046184
1.41295 -2.90014e-07 0.047188
1.41295 -1.74248e-07 0.048192
1.41295 -1.8483e-07 0.049196
1.41295 -2.73746e-07 0.0502
1.41295 -6.77564e-07 0.051204
1.41295 -1.09451e-06 0.052208
1.41295 -1.56172e-06 0.053212
1.41295 -2.20287e-06 0.054216
1.41295 -3.47857e-06 0.05522
1.41295 -4.60196e-06 0.056224
1.41296 -5.19498e-06 0.057228
1.41296 -5.29397e-06 0.058232
1.41296 -3.74904e-06 0.059236
1.41296 -2.24694e-06 0.06024
1.41296 -8.8117e-07 0.061244
1.41296 7.00697e-08 0.062248
1.41295 -2.4235e-07 0.063252
1.41295 -5.04664e-07 0.064256
1.41295 -6.20581e-07 0.06526
1.41295 -3.51482e-07 0.066264
1.41295 9.96834e-07 0.067268
1.41296 2.77447e-06 0.068272
1.41297 5.70752e-06 0.069276
1.41299 8.02416e-06 0.07028
1.41302 8.74698e-06 0.071284
1.41295 -4.46058e-06 0.072288
1.41265 -5.22999e-05 0.073292
1.41202 -0.000130966 0.074296
1.4106 -0.000283363 0.0753
1.41086 -0.000151709 0.076304
1.41499 0.000634018 0.077308
1.43056 0.00276698 0.078312
1.47151 0.00788811 0.079316
1.52872 0.0146774 0.08032
1.6207 0.0250326 0.081324
1.70788 0.0349104 0.082328
1.78517 0.0438044 0.083332
1.84069 0.0505086 0.084336
1.85292 0.0528595 0.08534
1.85841 0.0543002 0.086344
1.85094 0.0539947 0.087348
1.84782 0.0540156 0.088352
1.85273 0.054641 0.089356
1.8565 0.0552387 0.09036
1.85823 0.0557869 0.091364
1.8587 0.0561957 0.092368
1.857 0.0563635 0.093372
1.85634 0.0566104 0.094376
1.8574 0.0569896 0.09538
1.85829 0.0573727 0.096384
1.85888 0.0577622 0.097388
1.85912 0.0581149 0.098392
1.85879 0.0584102 0.099396
1.85868 0.0587207 0.1004
1.85889 0.0590543 0.101404
1.85906 0.05939 0.102408
1.85918 0.0597291 0.103412
1.85918 0.0600586 0.104416
1.85903 0.0603743 0.10542
1.85891 0.0606929 0.106424
1.85882 0.0610154 0.107428
1.85872 0.061339 0.108432
1.8586 0.061664 0.109436
1.85844 0.0619863 0.11044
1.85822 0.0623053 0.111444
1.858 0.0626255 0.112448
1.85777 0.0629471 0.113452
1.85752 0.0632706 0.114456
1.85726 0.0635962 0.11546
1.85698 0.063923 0.116464
1.85668 0.0642513 0.117468
1.85637 0.0645815 0.118472
1.85604 0.0649139 0.119476
1.85571 0.0652481 0.12048
1.85536 0.0655844 0.121484
1.855 0.0659226 0.122488
1.85462 0.0662629 0.123492
1.85424 0.0666056 0.124496
1.85385 0.0669507 0.1255
1.85345 0.0672982 0.126504
1.85303 0.067648 0.127508
1.85261 0.0680004 0.128512
1.85218 0.0683553 0.129516
1.85174 0.0687123 0.13052
1.85129 0.0690714 0.131524
1.85083 0.0694328 0.132528
1.85036 0.0697963 0.133532
1.84989 0.0701624 0.134536
1.8494 0.0705307 0.13554
1.84891 0.0709015 0.136544
1.84841 0.0712743 0.137548
1.8479 0.0716499 0.138552
1.84739 0.0720278 0.139556
1.84687 0.0724088 0.14056
1.84634 0.0727923 0.141564
1.84581 0.0731797 0.142568
1.84527 0.07357 0.143572
1.84473 0.073964 0.144576
1.84418 0.0743609 0.14558
1.84363 0.0747615 0.146584
1.84307 0.0751647 0.147588
1.84251 0.0755718 0.148592
1.84195 0.0759816 0.149596
1.84138 0.0763962 0.1506
1.84081 0.076814 0.151604
1.84024 0.0772361 0.152608
1.83966 0.077661 0.153612
1.83908 0.0780903 0.154616
1.8385 0.0785226 0.15562
1.83791 0.0789598 0.156624
1.83732 0.0793999 0.157628
1.83673 0.0798454 0.158632
1.83614 0.0802941 0.159636
1.83555 0.0807481 0.16064
1.83496 0.0812051 0.161644
1.83437 0.0816679 0.162648
1.83377 0.0821339 0.163652
1.83318 0.0826051 0.164656
1.83258 0.0830793 0.16566
1.83198 0.0835592 0.166664
1.83139 0.0840421 0.167668
1.83079 0.084532 0.168672
1.83019 0.0850254 0.169676
1.8296 0.0855249 0.17068
1.829 0.0860273 0.171684
1.82841 0.0865355 0.172688
1.82781 0.0870463 0.173692
1.82722 0.0875634 0.174696
1.82663 0.0880833 0.1757
1.82604 0.0886101 0.176704
1.82545 0.0891397 0.177708
1.82487 0.0896769 0.178712
1.82429 0.090217 0.179716
1.8237 0.0907643 0.18072
1.82312 0.0913145 0.181724
1.82254 0.0918727 0.182728
1.82197 0.0924339 0.183732
1.8214 0.0930035 0.184736
1.82083 0.0935762 0.18574
1.82026 0.0941569 0.186744
1.8197 0.0947405 0.187748
1.81914 0.0953321 0.188752
1.81858 0.0959264 0.189756
1.81802 0.0965296 0.19076
1.81747 0.0971356 0.191764
1.81693 0.0977507 0.192768
1.81638 0.0983687 0.193772
1.81585 0.098996 0.194776
1.81531 0.0996261 0.19578
1.81478 0.100265 0.196784
1.81425 0.100907 0.197788
1.81373 0.101559 0.198792
1.81322 0.102214 0.199796
1.81271 0.102879 0.2008
1.8122 0.103546 0.201804
1.8117 0.104225 0.202808
1.8112 0.104906 0.203812
1.81072 0.105597 0.204816
1.81023 0.10629 0.20582
1.80976 0.106995 0.206824
1.80928 0.107702 0.207828
1.80882 0.108421 0.208832
1.80836 0.109142 0.209836
1.80791 0.109876 0.21084
1.80746 0.110612 0.211844
1.80702 0.111359 0.212848
1.80659 0.112109 0.213852
1.80617 0.112871 0.214856
1.80575 0.113636 0.21586
1.80534 0.114414 0.216864
1.80493 0.115194 0.217868
1.80454 0.115988 0.218872
1.80415 0.116783 0.219876
1.80378 0.117592 0.22088
1.80341 0.118402 0.221884
1.80305 0.119226 0.222888
1.80269 0.120051 0.223892
1.80235 0.120892 0.224896
1.80201 0.121734 0.2259
1.80168 0.122592 0.226904
1.80136 0.123451 0.227908
1.80106 0.124326 0.228912
1.80075 0.125203 0.229916
1.80047 0.126096 0.23092
1.80019 0.12699 0.231924
1.79992 0.1279 0.232928
1.79965 0.128812 0.233932
1.79941 0.12974 0.234936
1.79917 0.13067 0.23594
1.79895 0.131616 0.236944
1.79873 0.132564 0.237948
1.79853 0.13353 0.238952
1.79833 0.134498 0.239956
1.79816 0.135483 0.24096
1.79798 0.13647 0.241964
1.79783 0.137476 0.242968
1.79768 0.138483 0.243972
1.79755 0.139509 0.244976
1.79742 0.140535 0.24598
1.79732 0.141582 0.246984
1.79721 0.142629 0.247988
1.79713 0.143696 0.248992
1.79706 0.144764 0.249996
1.79701 0.145852 0.251
1.79696 0.14694 0.252004
1.79694 0.148049 0.253008
1.79692 0.149157 0.254012
1.79692 0.150288 0.255016
1.79693 0.151419 0.25602
1.79696 0.152573 0.257024
1.797 0.153728 0.258028
1.79706 0.154907 0.259032
1.79713 0.156086 0.260036
1.79722 0.157287 0.26104
1.79732 0.15849 0.262044
1.79745 0.159716 0.263048
1.79757 0.160943 0.264052
1.79773 0.162192 0.265056
1.7979 0.163443 0.26606
1.79809 0.164717 0.267064
1.79828 0.165993 0.268068
1.79851 0.167292 0.269072
1.79874 0.168593 0.270076
1.79901 0.169919 0.27108
1.79927 0.171247 0.272084
1.79957 0.172601 0.273088
1.79987 0.173957 0.274092
1.80021 0.175339 0.275096
1.80055 0.176723 0.2761
1.80093 0.178131 0.277104
1.8013 0.179543 0.278108
1.80172 0.18098 0.279112
1.80213 0.18242 0.280116
1.80259 0.183885 0.28112
1.80304 0.185355 0.282124
1.80354 0.186851 0.283128
1.80404 0.18835 0.284132
1.80458 0.189877 0.285136
1.80512 0.191408 0.28614
1.80572 0.192966 0.287144
1.80632 0.19453 0.288148
1.80698 0.196125 0.289152
1.80765 0.197725 0.290156
1.8084 0.19936 0.29116
1.80918 0.201004 0.292164
1.81008 0.202692 0.293168
1.81102 0.204392 0.294172
1.81217 0.206149 0.295176
1.81339 0.207924 0.29618
1.81493 0.209777 0.297184
1.81659 0.211655 0.298188
1.81874 0.21364 0.299192
1.82106 0.215659 0.300196
1.82411 0.217819 0.3012
1.82739 0.220025 0.302204
1.83163 0.222407 0.303208
1.83618 0.224845 0.304212
1.84191 0.227489 0.305216
1.848 0.230193 0.30622
1.85542 0.233117 0.307224
1.86324 0.236104 0.308228
1.87242 0.239305 0.309232
1.88198 0.242562 0.310236
1.89281 0.246006 0.31124
1.90395 0.249495 0.312244
1.91613 0.253123 0.313248
1.92853 0.256779 0.314252
1.94161 0.260516 0.315256
1.9548 0.264259 0.31626
1.96829 0.268022 0.317264
1.98174 0.271772 0.318268
1.99511 0.275484 0.319272
2.00832 0.279165 0.320276
2.02111 0.282766 0.32128
2.03363 0.286323 0.322284
2.04548 0.28977 0.323288
2.05698 0.293166 0.324292
2.06766 0.296439 0.325296
2.07794 0.29966 0.3263
2.08732 0.302758 0.327304
2.09629 0.305806 0.328308
2.10434 0.308743 0.329312
2.11198 0.311637 0.330316
2.11875 0.314437 0.33132
2.12512 0.317201 0.332324
2.13068 0.319892 0.333328
2.13586 0.322557 0.334332
2.1403 0.325169 0.335336
2.14438 0.327765 0.33634
2.14776 0.330329 0.337344
2.15079 0.332885 0.338348
2.15316 0.335426 0.339352
2.15518 0.337967 0.340356
2.15655 0.340507 0.34136
2.15755 0.343053 0.342364
2.15789 0.345609 0.343368
2.15783 0.348177 0.344372
2.15707 0.350764 0.345376
2.15587 0.353366 0.34638
2.15394 0.355993 0.347384
2.1515 0.358637 0.348388
2.14828 0.361307 0.349392
2.14448 0.363993 0.350396
2.13982 0.366704 0.3514
2.13451 0.36943 0.352404
2.12825 0.372176 0.353408
2.12124 0.374936 0.354412
2.11317 0.377715 0.355416
2.10422 0.380508 0.35642
2.09406 0.383319 0.357424
2.08286 0.386151 0.358428
2.07026 0.389009 0.359432
2.0564 0.391899 0.360436
2.0409 0.39483 0.36144
2.02392 0.397809 0.362444
2.00505 0.400848 0.363448
1.98443 0.403952 0.364452
1.96169 0.407137 0.365456
1.93696 0.410401 0.36646
1.90989 0.413759 0.367464
1.88065 0.417205 0.368468
1.84892 0.420751 0.369472
1.81489 0.424383 0.370476
1.77833 0.428111 0.37148
1.73943 0.431911 0.372484
1.69803 0.43579 0.373488
1.65438 0.439719 0.374492
1.60839 0.443699 0.375496
1.56036 0.447692 0.3765
1.51028 0.451698 0.377504
1.45853 0.455668 0.378508
1.40514 0.459601 0.379512
1.35064 0.463432 0.380516
1.29507 0.467167 0.38152
1.23915 0.47072 0.382524
1.18289 0.474104 0.383528
1.12727 0.477207 0.384532
1.0722 0.480061 0.385536
1.01901 0.482518 0.38654
0.967417 0.484634 0.387544
0.919174 0.486223 0.388548
0.873718 0.487374 0.389552
0.83323 0.487866 0.390556
0.796748 0.487827 0.39156
0.766792 0.487024 0.392564
0.741926 0.485625 0.393568
0.724579 0.48344 0.394572
0.712911 0.48066 0.395576
0.708529 0.477231 0.39658
0.709473 0.473326 0.397584
0.715239 0.469102 0.398588
0.724415 0.464653 0.399592
0.734199 0.460354 0.400596
0.744398 0.456159 0.4016
0.745155 0.452274 0.402604
0.73966 0.448594 0.403608
0.69001 0.444643 0.404612
0.612078 0.440518 0.405616
0.49624 0.436165 0.40662
0.356919 0.431671 0.407624
0.254702 0.428313 0.408628
0.174702 0.425636 0.409632
0.142499 0.424376 0.410636
0.137952 0.423936 0.41164
0.138361 0.423844 0.412644
0.141538 0.423946 0.413648
0.142145 0.423976 0.414652
0.141364 0.423967 0.415656
0.141204 0.423964 0.41666
0.141368 0.423965 0.417664
0.141399 0.423964 0.418668
0.141361 0.423963 0.419672
0.141354 0.423963 0.420676
0.141362 0.423964 0.42168
0.141364 0.423965 0.422684
0.141365 0.423965 0.423688
0.141364 0.423965 0.424692
0.141362 0.423964 0.425696
0.141363 0.423964 0.4267
0.141364 0.423964 0.427704
0.141364 0.423964 0.428708
0.141364 0.423964 0.429712
0.141363 0.423964 0.430716
0.141363 0.423964 0.43172
0.141363 0.423964 0.432724
0.141364 0.423964 0.433728
0.141363 0.423964 0.434732
0.141363 0.423964 0.435736
0.141363 0.423964 0.43674
0.141362 0.423963 0.437744
0.141362 0.423963 0.438748
0.141363 0.423964 0.439752
0.141363 0.423963 0.440756
0.141362 0.423963 0.44176
0.141362 0.423963 0.442764
0.141363 0.423963 0.443768
0.141363 0.423963 0.444772
0.141363 0.423963 0.445776
0.141362 0.423962 0.44678
0.141362 0.423962 0.447784
0.141362 0.423962 0.448788
0.141362 0.423962 0.449792
0.141362 0.423962 0.450796
0.141362 0.423962 0.4518
0.141362 0.423962 0.452804
0.141362 0.423962 0.453808
0.141362 0.423962 0.454812
0.141362 0.423962 0.455816
0.141363 0.423962 0.45682
0.141363 0.423962 0.457824
0.141363 0.423962 0.458828
0.141363 0.423962 0.459832
0.141364 0.423962 0.460836
0.141364 0.423963 0.46184
0.141363 0.423963 0.462844
0.141363 0.423963 0.463848
0.141363 0.423963 0.464852
0.141364 0.423962 0.465856
0.141364 0.423962 0.46686
0.141363 0.423962 0.467864
0.141363 0.423962 0.468868
0.141363 0.423962 0.469872
0.141363 0.423962 0.470876
0.141363 0.423962 0.47188
0.141362 0.423962 0.472884
0.141362 0.423962 0.473888
0.141362 0.423962 0.474892
0.141363 0.423962 0.475896
0.141363 0.423962 0.4769
0.141363 0.423962 0.477904
0.141363 0.423962 0.478908
0.141363 0.423962 0.479912
0.141363 0.423962 0.480916
0.141363 0.423962 0.48192
0.141363 0.423963 0.482924
0.141363 0.423963 0.483928
0.141363 0.423964 0.484932
0.141363 0.423964 0.485936
0.141363 0.423964 0.48694
0.141363 0.423964 0.487944
0.141363 0.423964 0.488948
0.141363 0.423965 0.489952
0.141363 0.423964 0.490956
0.141362 0.423964 0.49196
0.141362 0.423963 0.492964
0.141362 0.423963 0.493968
0.141362 0.423963 0.494972
0.141362 0.423963 0.495976
0.141362 0.423964 0.49698
0.141362 0.423964 0.497984
0.141362 0.423964 0.498988
0.141363 0.423964 0.499992
0.141362 0.423964 0.500996
0.141362 0.423963 0.502
0.141362 0.423964 0.503004
0.141362 0.423964 0.504008
0.141362 0.423963 0.505012
0.141363 0.423962 0.506016
0.141362 0.423962 0.50702
0.141362 0.423962 0.508024
0.141362 0.423962 0.509028
0.141363 0.423962 0.510032
0.141362 0.423962 0.511036
0.141362 0.423962 0.51204
0.141362 0.423962 0.513044
0.141362 0.423963 0.514048
0.141362 0.423962 0.515052
0.141361 0.423962 0.516056
0.141362 0.423962 0.51706
0.141362 0.423962 0.518064
0.141362 0.423962 0.519068
0.141362 0.423962 0.520072
0.141361 0.423962 0.521076
0.141361 0.423962 0.52208
0.141361 0.423962 0.523084
0.141361 0.423962 0.524088
0.141362 0.423962 0.525092
0.141362 0.423961 0.526096
0.141362 0.423962 0.5271
0.141362 0.423962 0.528104
0.141362 0.423962 0.529108
0.141362 0.423962 0.530112
0.141362 0.423962 0.531116
0.141362 0.423962 0.53212
0.141363 0.423962 0.533124
0.141363 0.423962 0.534128
0.141363 0.423962 0.535132
0.141362 0.423963 0.536136
0.141362 0.423962 0.53714
0.141362 0.423962 0.538144
0.141362 0.423963 0.539148
0.141362 0.423963 0.540152
0.141362 0.423963 0.541156
0.141362 0.423963 0.54216
0.141362 0.423963 0.543164
0.141362 0.423964 0.544168
0.141362 0.423964 0.545172
0.141363 0.423965 0.546176
0.141363 0.423964 0.54718
0.141363 0.423964 0.548184
0.141363 0.423964 0.549188
0.141363 0.423965 0.550192
0.141363 0.423964 0.551196
0.141363 0.423964 0.5522
0.141362 0.423964 0.553204
0.141362 0.423964 0.554208
0.141362 0.423964 0.555212
0.141363 0.423964 0.556216
0.141363 0.423964 0.55722
0.141362 0.423964 0.558224
0.141362 0.423964 0.559228
0.141362 0.423964 0.560232
0.141363 0.423964 0.561236
0.141363 0.423964 0.56224
0.141363 0.423964 0.563244
0.141364 0.423964 0.564248
0.141364 0.423964 0.565252
0.141363 0.423964 0.566256
0.141364 0.423964 0.56726
0.141364 0.423963 0.568264
0.141364 0.423963 0.569268
0.141364 0.423963 0.570272
0.141364 0.423964 0.571276
0.141363 0.423964 0.57228
0.141364 0.423964 0.573284
0.141364 0.423964 0.574288
0.141365 0.423964 0.575292
0.141366 0.423964 0.576296
0.141364 0.423964 0.5773
0.141364 0.423964 0.578304
0.141365 0.423964 0.579308
0.141366 0.423964 0.580312
0.141365 0.423964 0.581316
0.141362 0.423964 0.58232
0.141355 0.423963 0.583324
0.141362 0.423963 0.584328
0.141399 0.423963 0.585332
0.141369 0.423964 0.586336
0.141205 0.423964 0.58734
0.141364 0.423967 0.588344
0.142145 0.423976 0.589348
0.141538 0.423947 0.590352
0.138361 0.423845 0.591356
0.137953 0.423937 0.59236
0.142501 0.424377 0.593364
0.174706 0.425637 0.594368
0.254708 0.428314 0.595372
0.35693 0.431672 0.596376
0.496247 0.436167 0.59738
0.612084 0.440519 0.598384
0.690016 0.444644 0.599388
0.739662 0.448594 0.600392
0.745157 0.452275 0.601396
0.744399 0.45616 0.6024
0.734198 0.460355 0.603404
0.724414 0.464654 0.604408
0.715238 0.469103 0.605412
0.709472 0.473327 0.606416
0.708528 0.477232 0.60742
0.712909 0.480662 0.608424
0.724578 0.483441 0.609428
0.741924 0.485627 0.610432
0.76679 0.487027 0.611436
0.796748 0.48783 0.61244
0.833229 0.487869 0.613444
0.873716 0.487377 0.614448
0.919177 0.486226 0.615452
0.96742 0.484637 0.616456
1.01901 0.482521 0.61746
1.07221 0.480064 0.618464
1.12727 0.47721 0.619468
1.1829 0.474107 0.620472
1.23915 0.470721 0.621476
1.29508 0.467169 0.62248
1.35064 0.463434 0.623484
1.40515 0.459602 0.624488
1.45853 0.455669 0.625492
1.51028 0.4517 0.626496
1.56037 0.447694 0.6275
1.60839 0.443701 0.628504
1.65438 0.439721 0.629508
1.69803 0.435792 0.630512
1.73943 0.431912 0.631516
1.77833 0.428112 0.63252
1.8149 0.424385 0.633524
1.84892 0.420753 0.634528
1.88065 0.417207 0.635532
1.90989 0.413762 0.636536
1.93696 0.410404 0.63754
1.96169 0.40714 0.638544
1.98444 0.403956 0.639548
2.00506 0.400852 0.640552
2.02393 0.397812 0.641556
2.04091 0.394833 0.64256
2.05641 0.391902 0.643564
2.07027 0.389012 0.644568
2.08287 0.386153 0.645572
2.09407 0.383322 0.646576
2.10423 0.38051 0.64758
2.11318 0.377717 0.648584
2.12125 0.374939 0.649588
2.12825 0.372179 0.650592
2.13451 0.369432 0.651596
2.13982 0.366706 0.6526
2.14448 0.363996 0.653604
2.14828 0.361309 0.654608
2.15151 0.358639 0.655612
2.15394 0.355996 0.656616
2.15588 0.353369 0.65762
2.15707 0.350767 0.658624
2.15783 0.348179 0.659628
2.15789 0.345611 0.660632
2.15755 0.343054 0.661636
2.15656 0.340508 0.66264
2.15519 0.337968 0.663644
2.15317 0.335428 0.664648
2.1508 0.332887 0.665652
2.14776 0.330332 0.666656
2.14438 0.327768 0.66766
2.1403 0.325172 0.668664
2.13586 0.32256 0.669668
2.13068 0.319895 0.670672
2.12512 0.317205 0.671676
2.11874 0.31444 0.67268
2.11198 0.31164 0.673684
2.10433 0.308746 0.674688
2.09628 0.305808 0.675692
2.08731 0.302759 0.676696
2.07794 0.299661 0.6777
2.06765 0.29644 0.678704
2.05698 0.293166 0.679708
2.04547 0.28977 0.680712
2.03362 0.286323 0.681716
2.0211 0.282766 0.68272
2.00831 0.279166 0.683724
1.9951 0.275485 0.684728
1.98174 0.271774 0.685732
1.96829 0.268024 0.686736
1.9548 0.264261 0.68774
1.94162 0.260517 0.688744
1.92853 0.25678 0.689748
1.91613 0.253123 0.690752
1.90396 0.249494 0.691756
1.8928 0.246004 0.69276
1.88198 0.242559 0.693764
1.87242 0.2393 0.694768
1.86324 0.236097 0.695772
1.85542 0.233109 0.696776
1.848 0.230184 0.69778
1.84191 0.22748 0.698784
1.83618 0.224837 0.699788
1.83163 0.2224 0.700792
1.8274 0.220018 0.701796
1.82411 0.217813 0.7028
1.82107 0.215653 0.703804
1.81874 0.213635 0.704808
1.81658 0.211651 0.705812
1.81493 0.209774 0.706816
1.81338 0.207922 0.70782
1.81217 0.206148 0.708824
1.81102 0.204391 0.709828
1.81008 0.202691 0.710832
1.80918 0.201004 0.711836
1.8084 0.19936 0.71284
1.80765 0.197725 0.713844
1.80698 0.196125 0.714848
1.80632 0.194531 0.715852
1.80572 0.192967 0.716856
1.80513 0.191408 0.71786
1.80458 0.189876 0.718864
1.80404 0.18835 0.719868
1.80354 0.18685 0.720872
1.80305 0.185354 0.721876
1.80259 0.183884 0.72288
1.80214 0.182417 0.723884
1.80172 0.180977 0.724888
1.8013 0.17954 0.725892
1.80093 0.178128 0.726896
1.80055 0.17672 0.7279
1.80021 0.175336 0.728904
1.79988 0.173956 0.729908
1.79958 0.1726 0.730912
1.79928 0.171247 0.731916
1.79901 0.169917 0.73292
1.79875 0.168591 0.733924
1.79852 0.167288 0.734928
1.79829 0.165988 0.735932
1.79809 0.164712 0.736936
1.7979 0.163438 0.73794
1.79774 0.162186 0.738944
1.79758 0.160937 0.739948
1.79745 0.15971 0.740952
1.79732 0.158485 0.741956
1.79723 0.157282 0.74296
1.79713 0.156081 0.743964
1.79707 0.154903 0.744968
1.797 0.153725 0.745972
1.79697 0.152571 0.746976
1.79694 0.151417 0.74798
1.79693 0.150286 0.748984
1.79692 0.149155 0.749988
1.79695 0.148046 0.750992
1.79697 0.146937 0.751996
1.79702 0.145848 0.753
1.79706 0.14476 0.754004
1.79714 0.143693 0.755008
1.79721 0.142625 0.756012
1.79732 0.141579 0.757016
1.79742 0.140533 0.75802
1.79755 0.139508 0.759024
1.79768 0.138483 0.760028
1.79783 0.137477 0.761032
1.79798 0.136472 0.762036
1.79816 0.135485 0.76304
1.79833 0.134499 0.764044
1.79853 0.133532 0.765048
1.79873 0.132565 0.766052
1.79895 0.131618 0.767056
1.79917 0.130671 0.76806
1.79942 0.129742 0.769064
1.79966 0.128814 0.770068
1.79992 0.127903 0.771072
1.80019 0.126993 0.772076
1.80047 0.1261 0.77308
1.80076 0.125208 0.774084
1.80106 0.124332 0.775088
1.80136 0.123457 0.776092
1.80169 0.122598 0.777096
1.80201 0.121741 0.7781
1.80235 0.120898 0.779104
1.80269 0.120058 0.780108
1.80305 0.119231 0.781112
1.80341 0.118406 0.782116
1.80379 0.117595 0.78312
1.80416 0.116786 0.784124
1.80455 0.11599 0.785128
1.80494 0.115196 0.786132
1.80535 0.114415 0.787136
1.80575 0.113637 0.78814
1.80617 0.112872 0.789144
1.8066 0.112109 0.790148
1.80703 0.11136 0.791152
1.80746 0.110613 0.792156
1.80791 0.109878 0.79316
1.80836 0.109145 0.794164
1.80882 0.108424 0.795168
1.80928 0.107705 0.796172
1.80976 0.106998 0.797176
1.81023 0.106293 0.79818
1.81072 0.105598 0.799184
1.81121 0.104906 0.800188
1.8117 0.104225 0.801192
1.8122 0.103547 0.802196
1.81271 0.10288 0.8032
1.81322 0.102215 0.804204
1.81374 0.10156 0.805208
1.81426 0.100908 0.806212
1.81478 0.100266 0.807216
1.81531 0.0996257 0.80822
1.81585 0.0989948 0.809224
1.81638 0.0983667 0.810228
1.81693 0.0977479 0.811232
1.81747 0.097132 0.812236
1.81802 0.0965255 0.81324
1.81858 0.095922 0.814244
1.81914 0.0953282 0.815248
1.8197 0.0947375 0.816252
1.82026 0.0941559 0.817256
1.82083 0.0935772 0.81826
1.8214 0.0930068 0.819264
1.82198 0.092439 0.820268
1.82255 0.0918786 0.821272
1.82313 0.0913208 0.822276
1.82371 0.0907703 0.82328
1.82429 0.0902224 0.824284
1.82488 0.089681 0.825288
1.82547 0.0891427 0.826292
1.82605 0.0886122 0.827296
1.82664 0.0880847 0.8283
1.82723 0.087564 0.829304
1.82783 0.0870461 0.830308
1.82842 0.0865343 0.831312
1.82901 0.0860256 0.832316
1.82961 0.0855236 0.83332
1.8302 0.0850247 0.834324
1.8308 0.0845325 0.835328
1.83139 0.0840435 0.836332
1.83199 0.0835609 0.837336
1.83259 0.0830813 0.83834
1.83318 0.0826077 0.839344
1.83377 0.0821369 0.840348
1.83437 0.0816714 0.841352
1.83496 0.081209 0.842356
1.83555 0.080752 0.84336
1.83614 0.0802979 0.844364
1.83673 0.079849 0.845368
1.83732 0.0794031 0.846372
1.8379 0.0789623 0.847376
1.83849 0.0785245 0.84838
1.83907 0.0780917 0.849384
1.83965 0.0776618 0.850388
1.84023 0.0772368 0.851392
1.8408 0.0768146 0.852396
1.84138 0.0763969 0.8534
1.84195 0.0759823 0.854404
1.84251 0.0755724 0.855408
1.84307 0.0751652 0.856412
1.84363 0.0747622 0.857416
1.84418 0.0743617 0.85842
1.84473 0.0739649 0.859424
1.84527 0.0735708 0.860428
1.84581 0.0731805 0.861432
1.84634 0.0727927 0.862436
1.84687 0.0724081 0.86344
1.84739 0.0720261 0.864444
1.8479 0.0716472 0.865448
1.84841 0.0712708 0.866452
1.8489 0.0708973 0.867456
1.8494 0.0705259 0.86846
1.84988 0.0701573 0.869464
1.85036 0.0697911 0.870468
1.85083 0.0694278 0.871472
1.85129 0.0690666 0.872476
1.85174 0.0687078 0.87348
1.85218 0.0683514 0.874484
1.85262 0.0679977 0.875488
1.85304 0.0676461 0.876492
1.85345 0.0672969 0.877496
1.85385 0.0669497 0.8785
1.85425 0.0666046 0.879504
1.85463 0.0662617 0.880508
1.855 0.0659209 0.881512
1.85536 0.0655823 0.882516
1.85571 0.0652457 0.88352
1.85604 0.0649117 0.884524
1.85637 0.06458 0.885528
1.85668 0.0642505 0.886532
1.85698 0.0639229 0.887536
1.85726 0.0635966 0.88854
1.85752 0.0632714 0.889544
1.85777 0.0629477 0.890548
1.858 0.0626253 0.891552
1.85822 0.0623043 0.892556
1.85844 0.0619844 0.89356
1.8586 0.0616615 0.894564
1.85872 0.0613363 0.895568
1.85882 0.0610124 0.896572
1.85891 0.0606895 0.897576
1.85903 0.0603711 0.89858
1.85918 0.0600558 0.899584
1.85917 0.0597266 0.900588
1.85906 0.0593877 0.901592
1.85889 0.059052 0.902596
1.85868 0.0587185 0.9036
1.85879 0.0584078 0.904604
1.85911 0.0581124 0.905608
1.85887 0.0577595 0.906612
1.85828 0.05737 0.907616
1.85739 0.0569872 0.90862
1.85633 0.0566087 0.909624
1.857 0.0563627 0.910628
1.8587 0.0561961 0.911632
1.85823 0.0557885 0.912636
1.8565 0.0552413 0.91364
1.85273 0.054644 0.914644
1.84781 0.0540187 0.915648
1.85094 0.0539971 0.916652
1.8584 0.0543014 0.917656
1.85292 0.052859 0.91866
1.84069 0.0505063 0.919664
1.78517 0.0438009 0.920668
1.70787 0.0349056 0.921672
1.62069 0.0250279 0.922676
1.52871 0.0146733 0.92368
1.4715 0.00788445 0.924684
1.43055 0.0027645 0.925688
1.41499 0.000632386 0.926692
1.41086 -0.000152581 0.927696
1.4106 -0.00028451 0.9287
1.41202 -0.000132867 0.929704
1.41265 -5.46848e-05 0.930708
1.41295 -7.2235e-06 0.931712
1.41301 5.73574e-06 0.932716
1.41299 4.81643e-06 0.93372
1.41297 2.87808e-06 0.934724
1.41295 5.45631e-07 0.935728
1.41294 -2.89146e-07 0.936732
1.41295 -5.67315e-07 0.937736
1.41295 -3.18894e-07 0.93874
1.41295 1.17422e-07 0.939744
1.41295 3.90144e-07 0.940748
1.41295 6.0689e-07 0.941752
1.41295 6.17864e-07 0.942756
1.41295 5.61332e-07 0.94376
1.41295 4.66093e-07 0.944764
1.41295 3.58689e-07 0.945768
1.41295 -1.11787e-07 0.946772
1.41295 -6.91362e-07 0.947776
1.41295 -9.27749e-07 0.94878
1.41295 -1.06556e-06 0.949784
1.41295 -8.9854e-07 0.950788
1.41295 -6.47951e-07 0.951792
1.41295 -5.87856e-07 0.952796
1.41295 -5.77528e-07 0.9538
1.41295 -7.81082e-07 0.954804
1.41295 -1.03783e-06 0.955808
1.41295 -1.2379e-06 0.956812
1.41296 -1.42458e-06 0.957816
1.41296 -1.11354e-06 0.95882
1.41296 -6.90827e-07 0.959824
1.41296 -4.88744e-07 0.960828
1.41296 -3.33553e-07 0.961832
1.41296 -4.02339e-07 0.962836
1.41296 -5.1613e-07 0.96384
1.41296 -1.29877e-06 0.964844
1.41296 -2.20817e-06 0.965848
1.41296 -2.79341e-06 0.966852
1.41296 -3.32085e-06 0.967856
1.41296 -3.2285e-06 0.96886
1.41296 -3.0324e-06 0.969864
1.41296 -2.86818e-06 0.970868
1.41296 -2.70896e-06 0.971872
1.41296 -2.3933e-06 0.972876
1.41296 -2.05475e-06 0.97388
1.41296 -1.9273e-06 0.974884
1.41295 -1.82849e-06 0.975888
1.41295 -1.88188e-06 0.976892
1.41296 -1.95437e-06 0.977896
1.41295 -1.42175e-06 0.9789
1.41295 -8.19158e-07 0.979904
1.41296 -3.78072e-07 0.980908
1.41296 4.59467e-08 0.981912
1.41296 -1.1234e-06 0.982916
1.41296 -2.44577e-06 0.98392
1.41296 -4.06724e-06 0.984924
1.41296 -5.71469e-06 0.985928
1.41296 -5.50686e-06 0.986932
1.41296 -5.15575e-06 0.987936
1.41296 -3.68451e-06 0.98894
1.41296 -2.13709e-06 0.989944
1.41296 -1.33243e-06 0.990948
1.41296 -5.71602e-07 0.991952
1.41296 -4.54117e-08 0.992956
1.41296 4.69007e-07 0.99396
1.41296 1.41851e-06 0.994964
1.41296 2.38601e-06 0.995968
1.41296 3.29465e-06 0.996972
1.41296 4.20135e-06 0.997976
1.41296 3.10317e-06 0.99898
1.41296 1.9559e-06 0.999984
1.41296 -1.47542e-06 1.00099
1.41296 -4.94395e-06 1.00199
1.41296 -8.16434e-06 1.003
1.41296 -1.13827e-05 1.004

==> brio_wu_shock_tube/B_y_ref.csv <==
x y
-0.9684638569758243 1
-0.7090539036015893 1.0012041031113639
-0.4984740590977985 1.0012041031113639
-0.42014245716347465 1.0036122817745694
-0.3784333437459426 1.002408178663205
-0.3530010574666138 0.9783263093525845
-0.3194303576181834 0.9205298009594765
-0.27060024874773925 0.8133654508337631
-0.2207527217611055 0.709813354923096
-0.17802637649946673 0.6183022350070235
-0.16073250378923987 0.5785671354867619
-0.14140379484663368 0.5761589292640339
-0.1230925040202171 0.5845875683650135
-0.09664298589678177 0.5833834928131723
-0.07121051334537021 0.5689343657148953
-0.06612416785275399 0.5123419328736285
-0.06408951789245787 0.4413004280531305
-0.06205486793216197 0.2775436175266275
-0.056968522439545755 0.07405170747986256
-0.04984734071455088 -0.26429864865875996
-0.0478128770263373 -0.3124624423990471
-0.046795458910147913 -0.3534015623521044
-0.04272634526163843 -0.4051776378669607
-0.035605349808726205 -0.44852501916179166
-0.029501586199921048 -0.49066826978573586
-0.02034594078671259 -0.5183625035494943
-0.005086531764698976 -0.5316076102149757
0.04170911341753225 -0.5340156510805669
0.17090538104655506 -0.5328116306477713
0.24821965800073076 -0.5340156510805669
0.27873847604475843 -0.5340156510805669
0.28789412145796645 -0.5701384688262594
0.2909460032623694 -0.6279349772193673
0.29501530318296165 -0.739915712231014
0.2939978850667724 -0.8434678632607266
0.29908441683147124 -0.8916315467629226
0.3306204667196053 -0.9024683920866303
0.49440485231324804 -0.904876653428404
0.5910478382100302 -0.9036726329956084
0.6327567653554789 -0.9024683920866303
0.6632755833995068 -0.9193257805266809
0.6998981650523397 -0.956652618705169
0.7273651012919649 -0.9867551138107011
0.7527975738433759 -0.9987959795672045
0.776195210162409 -1
0.959308118426575 -1

==> brio_wu_shock_tube/N2000_D2Q5.csv <==
Density MagneticField_0 MagneticField_1 Points_0 Points_1 Points_2 Velocity_0 Velocity_1
0.00396459 0.00297919 0.00400767 8e-06 0.124 0 -1.90497e-05 -4.03764e-05
0.985961 0.744517 1.00694 0.004016 0.124 0 -0.00377688 -0.0070784
0.992711 0.747637 1.00538 0.008024 0.124 0 -0.00419268 -0.00833341
0.995022 0.749265 1.00508 0.012032 0.124 0 -0.00421701 -0.00834563
0.995556 0.749926 1.00509 0.01604 0.124 0 -0.00416132 -0.0081362
0.99567 0.750125 1.00517 0.020048 0.124 0 -0.00410144 -0.00793953
0.995639 0.750162 1.00524 0.024056 0.124 0 -0.0040557 -0.00780111
0.995578 0.750167 1.0053 0.028064 0.124 0 -0.0040199 -0.00770359
0.995544 0.750166 1.00534 0.032072 0.124 0 -0.00399401 -0.00763701
0.995525 0.750164 1.00537 0.03608 0.124 0 -0.00397354 -0.0075923
0.99552 0.750167 1.00538 0.040088 0.124 0 -0.00395989 -0.00756261
0.995514 0.750166 1.00539 0.044096 0.124 0 -0.00394961 -0.00754069
0.995508 0.750167 1.00539 0.048104 0.124 0 -0.0039383 -0.00752535
0.9955 0.750166 1.00539 0.052112 0.124 0 -0.00393144 -0.00751471
0.995505 0.750165 1.00539 0.05612 0.124 0 -0.00392399 -0.00750583
0.995506 0.750164 1.00538 0.060128 0.124 0 -0.00391647 -0.0074972
0.99551 0.750163 1.00538 0.064136 0.124 0 -0.00391211 -0.00749003
0.995514 0.750164 1.00537 0.068144 0.124 0 -0.00390646 -0.00747769
0.995525 0.750165 1.00536 0.072152 0.124 0 -0.00390079 -0.00746785
0.995529 0.750164 1.00535 0.07616 0.124 0 -0.00389266 -0.00745191
0.995533 0.750164 1.00534 0.080168 0.124 0 -0.00388667 -0.00743757
0.995546 0.750165 1.00533 0.084176 0.124 0 -0.00387921 -0.00742017
0.995557 0.750166 1.00531 0.088184 0.124 0 -0.00387038 -0.00739901
0.995569 0.750167 1.00528 0.092192 0.124 0 -0.00385742 -0.00736509
0.995591 0.750168 1.00524 0.0962 0.124 0 -0.00384187 -0.00731539
0.995642 0.750166 1.00517 0.100208 0.124 0 -0.00381291 -0.007223
0.995741 0.750166 1.00502 0.104216 0.124 0 -0.00375527 -0.00702269
0.995955 0.750165 1.00467 0.108224 0.124 0 -0.00363029 -0.00658501
0.996364 0.750166 1.00402 0.112232 0.124 0 -0.00339218 -0.00574758
0.996994 0.750165 1.00299 0.11624 0.124 0 -0.00301657 -0.0044373
0.997761 0.750166 1.00173 0.120248 0.124 0 -0.00256113 -0.00284083
0.998472 0.750165 1.00056 0.124256 0.124 0 -0.00213736 -0.00135373
0.998968 0.750164 0.999737 0.128264 0.124 0 -0.00183979 -0.000311455
0.999218 0.750164 0.999321 0.132272 0.124 0 -0.00168743 0.000217909
0.999309 0.750163 0.999174 0.13628 0.124 0 -0.00163365 0.000406667
0.999337 0.750164 0.999139 0.140288 0.124 0 -0.00162136 0.000447682
0.999334 0.750163 0.999133 0.144296 0.124 0 -0.00161602 0.000453025
0.999337 0.750163 0.999135 0.148304 0.124 0 -0.0016158 0.000452101
0.99933 0.750162 0.999135 0.152312 0.124 0 -0.00161461 0.000450218
0.99933 0.750161 0.999137 0.15632 0.124 0 -0.00160983 0.00045094
0.999334 0.750162 0.999138 0.160328 0.124 0 -0.00160741 0.000453006
0.999333 0.750161 0.999141 0.164336 0.124 0 -0.00160373 0.000451763
0.999335 0.750162 0.999143 0.168344 0.124 0 -0.00160407 0.000451588
0.999335 0.750161 0.999143 0.172352 0.124 0 -0.00160231 0.000448832
0.999334 0.750161 0.999144 0.17636 0.124 0 -0.00160176 0.000447385
0.999335 0.750161 0.999144 0.180368 0.124 0 -0.00159989 0.000446594
0.999341 0.750161 0.999145 0.184376 0.124 0 -0.00160005 0.000446463
0.999341 0.750158 0.999145 0.188384 0.124 0 -0.0015974 0.000446511
0.999339 0.75016 0.999147 0.192392 0.124 0 -0.00159524 0.000447909
0.999337 0.750161 0.999151 0.1964 0.124 0 -0.00159424 0.000447169
0.999336 0.75016 0.999151 0.200408 0.124 0 -0.00159497 0.000445506
0.999339 0.750158 0.999151 0.204416 0.124 0 -0.00159384 0.000447186
0.999341 0.750159 0.99915 0.208424 0.124 0 -0.00159061 0.000448661
0.999339 0.750158 0.999154 0.212432 0.124 0 -0.0015887 0.000448325
0.999339 0.750159 0.999155 0.21644 0.124 0 -0.00158686 0.000447055
0.999338 0.750159 0.999153 0.220448 0.124 0 -0.00158371 0.00044557
0.99934 0.750156 0.999154 0.224456 0.124 0 -0.00158266 0.000445833
0.999343 0.750156 0.999154 0.228464 0.124 0 -0.00158087 0.000443073
0.999342 0.750156 0.999157 0.232472 0.124 0 -0.00157809 0.000442138
0.999343 0.750157 0.999162 0.23648 0.124 0 -0.00157682 0.000440356
0.999343 0.750156 0.999161 0.240488 0.124 0 -0.00157392 0.000440777
0.999349 0.750157 0.999163 0.244496 0.124 0 -0.00157126 0.000441645
0.999349 0.750157 0.999164 0.248504 0.124 0 -0.00156851 0.000442873
0.999347 0.750158 0.999166 0.252512 0.124 0 -0.00156948 0.000440226
0.999353 0.750157 0.999167 0.25652 0.124 0 -0.00156859 0.000438376
0.999352 0.750156 0.999167 0.260528 0.124 0 -0.00156732 0.000437128
0.999356 0.750155 0.999168 0.264536 0.124 0 -0.00156425 0.000437913
0.999354 0.750156 0.999168 0.268544 0.124 0 -0.00156117 0.000437621
0.999355 0.750157 0.99917 0.272552 0.124 0 -0.00156019 0.000439394
0.999358 0.750157 0.999173 0.27656 0.124 0 -0.00155868 0.000438356
0.999358 0.750155 0.999174 0.280568 0.124 0 -0.00155645 0.000435497
0.999357 0.750155 0.999173 0.284576 0.124 0 -0.00155152 0.000435197
0.999359 0.750156 0.999173 0.288584 0.124 0 -0.00154824 0.000436593
0.999362 0.750158 0.999178 0.292592 0.124 0 -0.00154577 0.000437235
0.999363 0.75016 0.99918 0.2966 0.124 0 -0.00154379 0.000435873
0.999367 0.750159 0.999183 0.300608 0.124 0 -0.0015381 0.000435483
0.999373 0.750158 0.999186 0.304616 0.124 0 -0.00153366 0.000436117
0.999373 0.750156 0.999189 0.308624 0.124 0 -0.00153111 0.000434071
0.999374 0.750155 0.999191 0.312632 0.124 0 -0.00152892 0.000434109
0.999376 0.750155 0.999194 0.31664 0.124 0 -0.00152461 0.000431066
0.999379 0.750155 0.999195 0.320648 0.124 0 -0.00151714 0.000429765
0.999379 0.750156 0.9992 0.324656 0.124 0 -0.00150763 0.000427301
0.999384 0.750153 0.999206 0.328664 0.124 0 -0.00149891 0.000423638
0.999392 0.750153 0.999213 0.332672 0.124 0 -0.00148703 0.000421023
0.999393 0.750154 0.999222 0.33668 0.124 0 -0.00147714 0.000417105
0.999398 0.750154 0.999229 0.340688 0.124 0 -0.00146792 0.000414432
0.999408 0.750155 0.999236 0.344696 0.124 0 -0.00145697 0.000408624
0.999418 0.750155 0.99925 0.348704 0.124 0 -0.00143901 0.000402538
0.999456 0.750154 0.999295 0.352712 0.124 0 -0.00137229 0.00038466
0.999567 0.750158 0.999428 0.35672 0.124 0 -0.00117818 0.000331506
0.999753 0.75016 0.999655 0.360728 0.124 0 -0.000844767 0.000238702
0.999963 0.75016 0.999908 0.364736 0.124 0 -0.000469603 0.000132369
1.00012 0.750159 1.00009 0.368744 0.124 0 -0.000190605 5.30955e-05
1.0002 0.750155 1.00019 0.372752 0.124 0 -4.87204e-05 1.33928e-05
1.00022 0.750155 1.00022 0.37676 0.124 0 -9.31005e-07 4.36781e-07
1.00023 0.750153 1.00023 0.380768 0.124 0 8.42121e-06 -3.72138e-06
1.00023 0.750152 1.00023 0.384776 0.124 0 7.5191e-06 -4.60373e-06
1.00023 0.750151 1.00023 0.388784 0.124 0 7.92158e-06 -7.25942e-06
1.00023 0.75015 1.00023 0.392792 0.124 0 8.73459e-06 -8.88354e-06
1.00022 0.750151 1.00023 0.3968 0.124 0 9.52271e-06 -7.84092e-06
1.00023 0.750153 1.00023 0.400808 0.124 0 9.17209e-06 -6.96906e-06
1.00023 0.750154 1.00023 0.404816 0.124 0 7.72212e-06 -7.34428e-06
1.00023 0.750153 1.00023 0.408824 0.124 0 6.95224e-06 -8.28975e-06
1.00023 0.750151 1.00023 0.412832 0.124 0 7.58103e-06 -7.80617e-06
1.00023 0.750152 1.00023 0.41684 0.124 0 8.25841e-06 -7.26981e-06
1.00023 0.750152 1.00022 0.420848 0.124 0 6.80888e-06 -5.55654e-06
1.00022 0.750154 1.00022 0.424856 0.124 0 7.95586e-06 -3.33892e-06
1.00022 0.750153 1.00023 0.428864 0.124 0 7.76488e-06 -3.62977e-06
1.00022 0.750152 1.00023 0.432872 0.124 0 8.43481e-06 -3.3941e-06
1.00022 0.750152 1.00023 0.43688 0.124 0 9.06398e-06 -2.84608e-06
1.00022 0.750152 1.00022 0.440888 0.124 0 6.81355e-06 -6.44984e-06
1.00022 0.750152 1.00022 0.444896 0.124 0 3.98044e-06 -7.59971e-06
1.00022 0.750152 1.00023 0.448904 0.124 0 5.30982e-06 -8.05677e-06
1.00022 0.750151 1.00023 0.452912 0.124 0 6.38905e-06 -6.01745e-06
1.00022 0.750152 1.00023 0.45692 0.124 0 7.47498e-06 -4.97732e-06
1.00022 0.75015 1.00022 0.460928 0.124 0 7.99035e-06 -5.22703e-06
1.00022 0.750149 1.00022 0.464936 0.124 0 8.9156e-06 -6.19969e-06
1.00022 0.750149 1.00022 0.468944 0.124 0 7.13407e-06 -7.53005e-06
1.00022 0.750148 1.00022 0.472952 0.124 0 5.70686e-06 -7.97246e-06
1.00022 0.750148 1.00023 0.47696 0.124 0 6.24599e-06 -7.0631e-06
1.00022 0.750149 1.00023 0.480968 0.124 0 7.10093e-06 -5.4336e-06
1.00022 0.75015 1.00022 0.484976 0.124 0 8.70705e-06 -3.51433e-06
1.00022 0.750149 1.00022 0.488984 0.124 0 9.36395e-06 -2.55091e-06
1.00022 0.750149 1.00022 0.492992 0.124 0 8.68777e-06 -1.701e-06
1.00022 0.75015 1.00022 0.497 0.124 0 8.28461e-06 -3.67139e-06
1.00022 0.750149 1.00022 0.501008 0.124 0 9.87821e-06 -3.69286e-06
1.00022 0.750149 1.00022 0.505016 0.124 0 1.24122e-05 -4.46519e-06
1.00021 0.75015 1.00023 0.509024 0.124 0 1.16092e-05 -6.88225e-06
1.00022 0.750152 1.00022 0.513032 0.124 0 9.18432e-06 -4.54807e-06
1.00023 0.750153 1.00022 0.51704 0.124 0 7.90242e-06 -4.76221e-06
1.00023 0.750152 1.00022 0.521048 0.124 0 7.72723e-06 -6.68671e-06
1.00022 0.750151 1.00022 0.525056 0.124 0 7.21659e-06 -6.23174e-06
1.00022 0.750149 1.00022 0.529064 0.124 0 7.33991e-06 -8.37884e-06
1.00022 0.750149 1.00022 0.533072 0.124 0 8.5356e-06 -5.03442e-06
1.00022 0.750147 1.00022 0.53708 0.124 0 9.20079e-06 -4.36831e-06
1.00023 0.750146 1.00022 0.541088 0.124 0 8.5641e-06 -6.1986e-06
1.00023 0.750147 1.00022 0.545096 0.124 0 7.55153e-06 -6.24984e-06
1.00022 0.750148 1.00022 0.549104 0.124 0 7.94932e-06 -4.02837e-06
1.00022 0.750149 1.00022 0.553112 0.124 0 8.33428e-06 -2.15361e-06
1.00022 0.750149 1.00022 0.55712 0.124 0 1.12978e-05 -2.41767e-06
1.00022 0.750151 1.00022 0.561128 0.124 0 1.19593e-05 -1.99897e-06
1.00022 0.750151 1.00022 0.565136 0.124 0 9.65232e-06 -3.23708e-06
1.00022 0.750151 1.00022 0.569144 0.124 0 9.16806e-06 -5.49768e-06
1.00022 0.750151 1.00022 0.573152 0.124 0 8.53465e-06 -6.23705e-06
1.00022 0.75015 1.00022 0.57716 0.124 0 8.08826e-06 -4.63956e-06
1.00022 0.750151 1.00022 0.581168 0.124 0 6.7933e-06 -4.26167e-06
1.00022 0.750151 1.00022 0.585176 0.124 0 5.99739e-06 -5.44562e-06
1.00022 0.750148 1.00022 0.589184 0.124 0 7.7096e-06 -5.49434e-06
1.00022 0.750148 1.00022 0.593192 0.124 0 9.58968e-06 -4.81635e-06
1.00022 0.750148 1.00022 0.5972 0.124 0 9.07357e-06 -4.76117e-06
1.00022 0.750147 1.00022 0.601208 0.124 0 7.09793e-06 -6.51187e-06
1.00022 0.750148 1.00022 0.605216 0.124 0 8.70009e-06 -6.33799e-06
1.00022 0.750148 1.00022 0.609224 0.124 0 7.31014e-06 -7.0165e-06
1.00021 0.750149 1.00022 0.613232 0.124 0 4.58878e-06 -6.34572e-06
1.00021 0.750149 1.00022 0.61724 0.124 0 3.13429e-06 -6.32244e-06
1.00022 0.750146 1.00022 0.621248 0.124 0 6.91292e-06 -5.41358e-06
1.00022 0.750148 1.00022 0.625256 0.124 0 8.95296e-06 -5.65181e-06
1.00022 0.75015 1.00021 0.629264 0.124 0 8.7732e-06 -6.69617e-06
1.00021 0.750147 1.00022 0.633272 0.124 0 7.43241e-06 -6.52435e-06
1.00022 0.750147 1.00022 0.63728 0.124 0 7.96994e-06 -5.45811e-06
1.00022 0.750146 1.00022 0.641288 0.124 0 1.04368e-05 -6.18955e-06
1.00022 0.750144 1.00022 0.645296 0.124 0 1.2191e-05 -3.88903e-06
1.00021 0.750144 1.00022 0.649304 0.124 0 1.08292e-05 -4.27429e-06
1.00021 0.750145 1.00022 0.653312 0.124 0 1.08262e-05 -3.93006e-06
1.00021 0.750145 1.00022 0.65732 0.124 0 9.35963e-06 -4.21933e-06
1.00022 0.750146 1.00022 0.661328 0.124 0 8.31722e-06 -3.81764e-06
1.00022 0.750147 1.00021 0.665336 0.124 0 7.837e-06 -5.05914e-06
1.00022 0.750146 1.00021 0.669344 0.124 0 8.54375e-06 -5.82245e-06
1.00022 0.750146 1.00022 0.673352 0.124 0 7.45709e-06 -7.11583e-06
1.00022 0.750146 1.00022 0.67736 0.124 0 6.04956e-06 -7.45603e-06
1.00022 0.750145 1.00022 0.681368 0.124 0 7.87267e-06 -7.88946e-06
1.00021 0.750148 1.00022 0.685376 0.124 0 8.52626e-06 -3.90018e-06
1.00021 0.750148 1.00022 0.689384 0.124 0 1.04879e-05 -1.43366e-06
1.00021 0.750146 1.00022 0.693392 0.124 0 1.0347e-05 -2.1065e-06
1.00021 0.750145 1.00021 0.6974 0.124 0 8.61046e-06 -4.02647e-06
1.00022 0.750143 1.00021 0.701408 0.124 0 8.6268e-06 -5.25122e-06
1.00021 0.750143 1.00021 0.705416 0.124 0 1.01955e-05 -3.92809e-06
1.00021 0.750143 1.00021 0.709424 0.124 0 8.67001e-06 -2.67529e-06
1.00021 0.750143 1.00021 0.713432 0.124 0 9.73365e-06 -2.62751e-06
1.00021 0.750144 1.00022 0.71744 0.124 0 8.94433e-06 4.31681e-07
1.00021 0.750145 1.00022 0.721448 0.124 0 7.79635e-06 2.19262e-06
1.00021 0.750146 1.00022 0.725456 0.124 0 7.22992e-06 -8.60723e-07
1.00021 0.750144 1.00022 0.729464 0.124 0 8.46788e-06 -4.86224e-06
1.00021 0.750146 1.00022 0.733472 0.124 0 8.20506e-06 -7.50972e-06
1.00022 0.750144 1.00021 0.73748 0.124 0 9.20613e-06 -7.54662e-06
1.00021 0.750145 1.00021 0.741488 0.124 0 6.03847e-06 -5.46136e-06
1.00021 0.750147 1.00021 0.745496 0.124 0 3.27957e-06 -6.41876e-06
1.00021 0.750147 1.00021 0.749504 0.124 0 5.73958e-06 -3.34328e-06
1.00021 0.750143 1.00021 0.753512 0.124 0 7.45334e-06 -2.2078e-06
1.00022 0.750142 1.00021 0.75752 0.124 0 7.15645e-06 -3.835e-06
1.00022 0.750141 1.00021 0.761528 0.124 0 6.32042e-06 -6.30066e-06
1.00022 0.750141 1.00021 0.765536 0.124 0 5.23666e-06 -9.7459e-06
1.00022 0.750142 1.00021 0.769544 0.124 0 5.85182e-06 -8.15325e-06
1.00021 0.750145 1.00021 0.773552 0.124 0 5.0943e-06 -4.66569e-06
1.0002 0.750144 1.00021 0.77756 0.124 0 6.75697e-06 -4.72835e-06
1.00021 0.750144 1.00021 0.781568 0.124 0 7.53142e-06 -3.20269e-06
1.00021 0.750145 1.00021 0.785576 0.124 0 6.93258e-06 -3.2977e-06
1.00022 0.750146 1.00021 0.789584 0.124 0 6.5957e-06 -4.43866e-06
1.00022 0.750145 1.00021 0.793592 0.124 0 5.74107e-06 -5.11703e-06
1.00021 0.750145 1.00021 0.7976 0.124 0 6.09702e-06 -6.00257e-06
1.00021 0.750144 1.00021 0.801608 0.124 0 5.65079e-06 -4.95748e-06
1.00021 0.750143 1.00021 0.805616 0.124 0 6.68249e-06 -2.13108e-06
1.00021 0.750142 1.00021 0.809624 0.124 0 4.96103e-06 -4.85173e-06
1.00021 0.750142 1.00021 0.813632 0.124 0 4.36602e-06 -5.75723e-06
1.00021 0.750142 1.00021 0.81764 0.124 0 4.94832e-06 -4.42641e-06
1.00021 0.750142 1.00022 0.821648 0.124 0 5.67124e-06 -1.66092e-06
1.00021 0.750142 1.00021 0.825656 0.124 0 1.57813e-06 -1.28384e-06
1.00021 0.750143 1.00021 0.829664 0.124 0 2.92714e-06 -2.4844e-06
1.00021 0.750143 1.00021 0.833672 0.124 0 3.9322e-06 -5.14287e-06
1.00021 0.750142 1.00021 0.83768 0.124 0 3.57541e-06 -4.76742e-06
1.00022 0.750143 1.00021 0.841688 0.124 0 5.46263e-06 -3.46943e-06
1.00021 0.750142 1.00021 0.845696 0.124 0 5.34598e-06 -1.66316e-06
1.00021 0.750141 1.00021 0.849704 0.124 0 2.54895e-06 -3.02695e-06
1.00021 0.750139 1.00021 0.853712 0.124 0 3.28888e-06 -3.82564e-06
1.00021 0.750139 1.00021 0.85772 0.124 0 3.52669e-06 -3.25379e-06
1.00021 0.75014 1.00021 0.861728 0.124 0 4.41788e-06 -2.99447e-06
1.00021 0.75014 1.00021 0.865736 0.124 0 4.29924e-06 -6.57002e-07
1.00021 0.750141 1.00021 0.869744 0.124 0 4.87022e-06 -5.19192e-07
1.00021 0.750141 1.00021 0.873752 0.124 0 4.47873e-06 -1.75911e-06
1.00021 0.75014 1.00021 0.87776 0.124 0 4.12516e-06 -3.93506e-06
1.00021 0.750139 1.00021 0.881768 0.124 0 3.0562e-06 -6.54711e-06
1.00022 0.750139 1.00021 0.885776 0.124 0 6.6672e-07 -4.4982e-06
1.00021 0.75014 1.00021 0.889784 0.124 0 1.68665e-06 -3.82909e-06
1.00021 0.75014 1.00021 0.893792 0.124 0 4.36798e-06 -5.34947e-06
1.00021 0.750139 1.00021 0.8978 0.124 0 6.3322e-06 -4.21845e-06
1.00021 0.750138 1.00021 0.901808 0.124 0 5.49158e-06 -3.95702e-06
1.00021 0.750139 1.00021 0.905816 0.124 0 4.96717e-06 -2.57276e-06
1.00021 0.750143 1.00021 0.909824 0.124 0 3.91505e-06 -2.0825e-06
1.00021 0.750143 1.00021 0.913832 0.124 0 3.14998e-06 -4.38582e-06
1.00021 0.75014 1.00021 0.91784 0.124 0 2.30231e-06 -6.12674e-06
1.00021 0.750138 1.00021 0.921848 0.124 0 2.81285e-06 -7.19587e-06
1.00021 0.75014 1.00021 0.925856 0.124 0 2.19501e-06 -7.9481e-06
1.00022 0.75014 1.00021 0.929864 0.124 0 3.40891e-06 -3.49066e-06
1.00021 0.750139 1.00021 0.933872 0.124 0 4.87128e-06 -2.60887e-06
1.0002 0.750139 1.00021 0.93788 0.124 0 3.36827e-06 -4.3681e-06
1.00021 0.750141 1.00021 0.941888 0.124 0 3.64863e-07 -5.82449e-06
1.00021 0.750141 1.00021 0.945896 0.124 0 -2.28192e-06 -7.12307e-06
1.0002 0.75014 1.00021 0.949904 0.124 0 -1.56759e-07 -5.24232e-06
1.00021 0.75014 1.00021 0.953912 0.124 0 1.00314e-06 -1.40962e-06
1.00021 0.750141 1.00021 0.95792 0.124 0 3.1269e-06 1.97671e-06
1.00021 0.750138 1.00021 0.961928 0.124 0 1.39031e-06 1.33207e-06
1.00021 0.750138 1.00021 0.965936 0.124 0 1.52823e-06 -1.8029e-06
1.00021 0.75014 1.00021 0.969944 0.124 0 1.61333e-06 -2.75213e-06
1.00021 0.750138 1.00021 0.973952 0.124 0 1.64135e-06 -2.66424e-06
1.00021 0.750138 1.00021 0.97796 0.124 0 2.47658e-06 -3.21486e-06
1.00021 0.750135 1.00021 0.981968 0.124 0 3.84189e-06 4.61304e-07
1.0002 0.750134 1.00021 0.985976 0.124 0 1.31369e-06 -8.82788e-07
1.00021 0.750135 1.00021 0.989984 0.124 0 -4.74727e-07 -1.86222e-06
1.00021 0.750135 1.00021 0.993992 0.124 0 -2.00909e-08 -1.64521e-06
1.0002 0.750139 1.00021 0.998 0.124 0 -5.97771e-07 1.46468e-06
1.0002 0.750136 1.00021 1.00201 0.124 0 1.59549e-06 2.70384e-06
1.00021 0.750136 1.00021 1.00602 0.124 0 3.83884e-06 5.05328e-06
1.00021 0.750137 1.00021 1.01002 0.124 0 4.25159e-06 3.89592e-06
1.00021 0.750138 1.00021 1.01403 0.124 0 4.15931e-06 2.50167e-06
1.00021 0.750138 1.00021 1.01804 0.124 0 9.93939e-07 3.14656e-06
1.0002 0.750138 1.00021 1.02205 0.124 0 2.19573e-06 4.69351e-06
1.0002 0.750138 1.00021 1.02606 0.124 0 2.21578e-06 4.53483e-06
1.0002 0.750139 1.00021 1.03006 0.124 0 1.50171e-06 2.5896e-06
1.0002 0.750139 1.00021 1.03407 0.124 0 2.97961e-07 1.14567e-06
1.00021 0.750138 1.00021 1.03808 0.124 0 9.92284e-07 1.68302e-06
1.00021 0.750138 1.00021 1.04209 0.124 0 1.73521e-07 4.09996e-06
1.00021 0.750136 1.00021 1.0461 0.124 0 1.50398e-06 3.25568e-06
1.00021 0.750138 1.00021 1.0501 0.124 0 8.6392e-07 1.05986e-06
1.00022 0.750138 1.00021 1.05411 0.124 0 -3.87539e-07 9.56734e-07
1.00021 0.750138 1.00021 1.05812 0.124 0 -1.22415e-06 1.47364e-06
1.00021 0.750138 1.00021 1.06213 0.124 0 7.10662e-07 2.49705e-06
1.00021 0.750138 1.00021 1.06614 0.124 0 1.34303e-06 1.76239e-06
1.00021 0.750137 1.00021 1.07014 0.124 0 1.20765e-06 2.65222e-07
1.00021 0.750136 1.00021 1.07415 0.124 0 1.09619e-06 2.05066e-06
1.00021 0.750136 1.00021 1.07816 0.124 0 2.06703e-06 2.38484e-06
1.00021 0.750138 1.00021 1.08217 0.124 0 1.65409e-06 1.73878e-06
1.00021 0.75014 1.00021 1.08618 0.124 0 -1.95254e-07 1.80688e-06
1.00021 0.750142 1.00021 1.09018 0.124 0 -3.23797e-06 -1.69529e-06
1.00021 0.75014 1.00021 1.09419 0.124 0 -3.33715e-06 2.17151e-06
1.00021 0.75014 1.00021 1.0982 0.124 0 -3.30755e-06 4.99129e-06
1.00021 0.750138 1.00021 1.10221 0.124 0 -1.48995e-06 7.49746e-06
1.00021 0.750138 1.00021 1.10622 0.124 0 2.20862e-07 8.90113e-06
1.0002 0.750135 1.00021 1.11022 0.124 0 -3.6513e-07 7.82564e-06
1.00021 0.750139 1.00021 1.11423 0.124 0 -1.85267e-07 6.70636e-06
1.00021 0.750142 1.00021 1.11824 0.124 0 -2.55444e-06 4.52124e-06
1.00021 0.750142 1.00021 1.12225 0.124 0 -6.04049e-07 5.55764e-06
1.00021 0.750141 1.00021 1.12626 0.124 0 -8.23557e-07 2.68398e-06
1.0002 0.750141 1.00021 1.13026 0.124 0 -2.0131e-06 2.12735e-06
1.00021 0.75014 1.00021 1.13427 0.124 0 -1.88126e-06 3.32518e-06
1.00021 0.750139 1.00021 1.13828 0.124 0 -3.40028e-06 3.41245e-06
1.00021 0.750139 1.00021 1.14229 0.124 0 -4.13699e-06 4.29337e-06
1.00021 0.75014 1.00021 1.1463 0.124 0 -4.01592e-06 3.99264e-06
1.00021 0.750141 1.00021 1.1503 0.124 0 -2.35163e-06 5.54012e-06
1.00021 0.750143 1.00021 1.15431 0.124 0 -1.94605e-06 7.5042e-06
1.00021 0.750145 1.00021 1.15832 0.124 0 -1.9528e-06 4.26272e-06
1.00021 0.750145 1.00021 1.16233 0.124 0 -1.5841e-06 1.01318e-06
1.00022 0.750142 1.00022 1.16634 0.124 0 -1.44338e-06 4.86471e-07
1.00022 0.750142 1.00022 1.17034 0.124 0 -3.14713e-06 3.27663e-06
1.00021 0.750142 1.00022 1.17435 0.124 0 -3.31243e-06 6.8303e-06
1.00021 0.750143 1.00022 1.17836 0.124 0 -4.22051e-06 4.3248e-06
1.00021 0.750145 1.00022 1.18237 0.124 0 -3.82201e-06 2.84034e-06
1.00021 0.750145 1.00021 1.18638 0.124 0 -2.73858e-06 4.20972e-06
1.00022 0.750145 1.00021 1.19038 0.124 0 -2.524e-06 5.8579e-06
1.00021 0.750144 1.00021 1.19439 0.124 0 -2.75777e-06 7.09194e-06
1.00021 0.750144 1.00021 1.1984 0.124 0 -4.50683e-06 5.42359e-06
1.00021 0.750144 1.00021 1.20241 0.124 0 -5.32356e-06 4.22606e-06
1.00021 0.750143 1.00022 1.20642 0.124 0 -5.66791e-06 1.99141e-06
1.00022 0.750143 1.00022 1.21042 0.124 0 -5.93188e-06 3.16434e-06
1.00022 0.750143 1.00021 1.21443 0.124 0 -5.93258e-06 4.1226e-06
1.00021 0.750142 1.00021 1.21844 0.124 0 -5.21443e-06 3.02098e-06
1.00021 0.750141 1.00021 1.22245 0.124 0 -3.45168e-06 2.35516e-06
1.00021 0.750141 1.00021 1.22646 0.124 0 -4.16278e-06 5.69977e-07
1.00021 0.750141 1.00021 1.23046 0.124 0 -5.29229e-06 -1.41555e-06
1.00021 0.75014 1.00021 1.23447 0.124 0 -5.22812e-06 -2.34463e-07
1.00022 0.750141 1.00021 1.23848 0.124 0 -6.41273e-06 4.13712e-06
1.00022 0.750142 1.00021 1.24249 0.124 0 -4.67174e-06 5.07824e-06
1.00022 0.750141 1.00021 1.2465 0.124 0 -4.3241e-06 4.76924e-06
1.00022 0.750141 1.00022 1.2505 0.124 0 -3.6374e-06 5.60418e-06
1.00021 0.750143 1.00022 1.25451 0.124 0 -4.69367e-06 2.92809e-06
1.00021 0.750144 1.00022 1.25852 0.124 0 -5.06558e-06 3.24243e-06
1.00021 0.750144 1.00022 1.26253 0.124 0 -5.06723e-06 4.13198e-06
1.00021 0.750144 1.00022 1.26654 0.124 0 -5.52077e-06 5.98847e-06
1.00021 0.750144 1.00022 1.27054 0.124 0 -6.31833e-06 7.65889e-06
1.00021 0.750144 1.00022 1.27455 0.124 0 -5.57767e-06 5.75975e-06
1.00021 0.750142 1.00022 1.27856 0.124 0 -5.67358e-06 4.77036e-06
1.00021 0.750144 1.00021 1.28257 0.124 0 -5.15728e-06 6.66883e-06
1.00021 0.750145 1.00021 1.28658 0.124 0 -4.806e-06 9.35115e-06
1.00021 0.750145 1.00022 1.29058 0.124 0 -5.64369e-06 6.86243e-06
1.00021 0.750145 1.00022 1.29459 0.124 0 -5.82886e-06 5.80228e-06
1.00021 0.750146 1.00022 1.2986 0.124 0 -8.64808e-06 3.90217e-06
1.00022 0.750146 1.00022 1.30261 0.124 0 -8.66788e-06 2.04841e-06
1.00021 0.750145 1.00022 1.30662 0.124 0 -9.83887e-06 3.77291e-06
1.00021 0.750144 1.00022 1.31062 0.124 0 -1.00243e-05 4.941e-06
1.00021 0.750145 1.00022 1.31463 0.124 0 -7.17455e-06 7.64198e-06
1.00022 0.750145 1.00022 1.31864 0.124 0 -4.2595e-06 1.06928e-05
1.00022 0.750146 1.00022 1.32265 0.124 0 -5.20107e-06 8.24295e-06
1.00022 0.750146 1.00022 1.32666 0.124 0 -4.84399e-06 6.66772e-06
1.00022 0.750148 1.00021 1.33066 0.124 0 -5.08225e-06 6.92356e-06
1.00022 0.750148 1.00021 1.33467 0.124 0 -8.31852e-06 8.36154e-06
1.00022 0.750146 1.00022 1.33868 0.124 0 -7.44615e-06 9.21791e-06
1.00021 0.750146 1.00022 1.34269 0.124 0 -6.20435e-06 8.05469e-06
1.00022 0.750147 1.00022 1.3467 0.124 0 -7.10597e-06 6.0949e-06
1.00022 0.750147 1.00021 1.3507 0.124 0 -8.09479e-06 3.44541e-06
1.00022 0.750146 1.00021 1.35471 0.124 0 -8.53337e-06 1.62672e-06
1.00022 0.750145 1.00022 1.35872 0.124 0 -9.22792e-06 1.24233e-06
1.00022 0.750145 1.00022 1.36273 0.124 0 -8.57507e-06 2.43244e-06
1.00021 0.750147 1.00022 1.36674 0.124 0 -7.20724e-06 2.16807e-06
1.00021 0.750147 1.00022 1.37074 0.124 0 -6.01085e-06 3.90945e-06
1.00022 0.750148 1.00022 1.37475 0.124 0 -8.68882e-06 3.91309e-06
1.00022 0.750147 1.00022 1.37876 0.124 0 -8.40229e-06 3.83155e-06
1.00022 0.750149 1.00022 1.38277 0.124 0 -6.36797e-06 4.09247e-06
1.00022 0.750149 1.00022 1.38678 0.124 0 -8.74339e-06 5.21792e-06
1.00022 0.750149 1.00022 1.39078 0.124 0 -7.85716e-06 7.36308e-06
1.00021 0.750148 1.00022 1.39479 0.124 0 -5.08053e-06 6.46428e-06
1.00021 0.750147 1.00022 1.3988 0.124 0 -6.25976e-06 5.17369e-06
1.00022 0.750149 1.00022 1.40281 0.124 0 -6.51312e-06 5.63833e-06
1.00022 0.750149 1.00022 1.40682 0.124 0 -9.01562e-06 6.71203e-06
1.00022 0.750147 1.00022 1.41082 0.124 0 -9.49901e-06 3.05206e-06
1.00022 0.750147 1.00022 1.41483 0.124 0 -9.69153e-06 2.75367e-06
1.00022 0.750147 1.00022 1.41884 0.124 0 -8.60407e-06 1.11558e-06
1.00022 0.750146 1.00022 1.42285 0.124 0 -7.75254e-06 2.66356e-06
1.00022 0.750149 1.00022 1.42686 0.124 0 -6.38316e-06 3.79229e-06
1.00022 0.750149 1.00022 1.43086 0.124 0 -6.98059e-06 1.88188e-06
1.00022 0.750149 1.00022 1.43487 0.124 0 -8.74101e-06 4.08827e-07
1.00022 0.750148 1.00022 1.43888 0.124 0 -9.36776e-06 3.33775e-06
1.00022 0.75015 1.00022 1.44289 0.124 0 -1.09021e-05 6.39207e-06
1.00022 0.750152 1.00022 1.4469 0.124 0 -9.77955e-06 9.27957e-06
1.00023 0.750151 1.00022 1.4509 0.124 0 -1.04474e-05 5.55487e-06
1.00023 0.75015 1.00022 1.45491 0.124 0 -1.01192e-05 2.11477e-06
1.00022 0.75015 1.00022 1.45892 0.124 0 -8.2869e-06 3.38368e-06
1.00022 0.750148 1.00022 1.46293 0.124 0 -7.66443e-06 1.88693e-06
1.00021 0.750148 1.00022 1.46694 0.124 0 -8.81695e-06 3.46316e-06
1.00022 0.750149 1.00022 1.47094 0.124 0 -6.35298e-06 4.93655e-06
1.00022 0.75015 1.00022 1.47495 0.124 0 -7.35852e-06 2.61023e-06
1.00022 0.750149 1.00022 1.47896 0.124 0 -7.41358e-06 2.0114e-06
1.00022 0.750149 1.00022 1.48297 0.124 0 -6.47123e-06 1.53045e-06
1.00022 0.750149 1.00022 1.48698 0.124 0 -6.70498e-06 1.10634e-06
1.00022 0.750149 1.00022 1.49098 0.124 0 -4.11363e-06 1.91785e-06
1.00023 0.75015 1.00022 1.49499 0.124 0 -3.657e-06 3.92075e-06
1.00022 0.750151 1.00022 1.499 0.124 0 -4.19279e-06 6.4121e-06
1.00022 0.75015 1.00022 1.50301 0.124 0 -6.68629e-06 6.87338e-06
1.00022 0.75015 1.00022 1.50702 0.124 0 -8.12531e-06 8.07387e-06
1.00022 0.750152 1.00022 1.51102 0.124 0 -7.80833e-06 7.95768e-06
1.00023 0.750154 1.00022 1.51503 0.124 0 -8.25393e-06 7.34064e-06
1.00023 0.750154 1.00022 1.51904 0.124 0 -6.9643e-06 7.17835e-06
1.00022 0.750153 1.00022 1.52305 0.124 0 -8.41865e-06 4.61626e-06
1.00022 0.750152 1.00022 1.52706 0.124 0 -8.47467e-06 3.17378e-06
1.00022 0.750153 1.00022 1.53106 0.124 0 -8.2784e-06 5.97585e-07
1.00022 0.750154 1.00022 1.53507 0.124 0 -8.01285e-06 1.80047e-06
1.00022 0.750154 1.00022 1.53908 0.124 0 -5.3413e-06 1.01877e-07
1.00023 0.750154 1.00022 1.54309 0.124 0 -4.44939e-06 3.07511e-06
1.00022 0.750153 1.00022 1.5471 0.124 0 -3.20578e-06 3.16605e-06
1.00022 0.750153 1.00022 1.5511 0.124 0 -4.42932e-06 2.73897e-06
1.00021 0.750153 1.00022 1.55511 0.124 0 -5.98364e-06 2.3635e-06
1.00021 0.750152 1.00022 1.55912 0.124 0 -6.14947e-06 1.23732e-06
1.00022 0.750151 1.00022 1.56313 0.124 0 -3.03514e-06 1.27338e-06
1.00022 0.750152 1.00022 1.56714 0.124 0 -3.17684e-06 4.04591e-06
1.00022 0.750153 1.00022 1.57114 0.124 0 -2.31076e-06 4.72031e-06
1.00022 0.750154 1.00022 1.57515 0.124 0 2.67249e-07 4.46753e-06
1.00022 0.750154 1.00022 1.57916 0.124 0 2.06062e-06 5.23885e-06
1.00022 0.750154 1.00022 1.58317 0.124 0 2.42692e-06 6.63229e-06
1.00022 0.750154 1.00022 1.58718 0.124 0 -2.18905e-06 5.34398e-06
1.00022 0.750154 1.00022 1.59118 0.124 0 -3.86473e-06 3.02289e-06
1.00022 0.750154 1.00022 1.59519 0.124 0 -6.01809e-06 -1.71271e-07
1.00022 0.750153 1.00023 1.5992 0.124 0 -7.72047e-06 1.76821e-06
1.00022 0.750152 1.00023 1.60321 0.124 0 -8.36015e-06 3.63956e-06
1.00023 0.750154 1.00023 1.60722 0.124 0 -1.01968e-05 2.48181e-06
1.00023 0.750154 1.00023 1.61122 0.124 0 -1.18614e-05 5.93154e-06
1.00023 0.750152 1.00024 1.61523 0.124 0 -2.0199e-05 1.04725e-05
1.00023 0.750151 1.00025 1.61924 0.124 0 -3.7115e-05 1.14978e-05
1.00019 0.75015 1.00019 1.62325 0.124 0 5.61441e-05 -1.28501e-05
0.999815 0.750148 0.999718 1.62726 0.124 0 0.000745454 -0.000208089
0.998592 0.750152 0.99823 1.63126 0.124 0 0.00293888 -0.000833875
0.996095 0.750151 0.995196 1.63527 0.124 0 0.00741929 -0.00211061
0.992287 0.750151 0.99056 1.63928 0.124 0 0.0142773 -0.00407039
0.987421 0.750153 0.984633 1.64329 0.124 0 0.0230545 -0.00658853
0.981817 0.750154 0.977807 1.6473 0.124 0 0.033184 -0.00951555
0.975727 0.750155 0.970388 1.6513 0.124 0 0.0442121 -0.0127235
0.96933 0.750156 0.962579 1.65531 0.124 0 0.0558377 -0.0161341
0.962733 0.750156 0.954514 1.65932 0.124 0 0.0678694 -0.0196884
0.95601 0.750156 0.946281 1.66333 0.124 0 0.0801765 -0.0233565
0.949198 0.750157 0.937932 1.66734 0.124 0 0.0926781 -0.027118
0.942333 0.750155 0.929504 1.67134 0.124 0 0.105323 -0.0309551
0.935442 0.750153 0.921018 1.67535 0.124 0 0.118073 -0.0348594
0.928532 0.750153 0.912493 1.67936 0.124 0 0.130906 -0.0388257
0.921605 0.750154 0.903947 1.68337 0.124 0 0.143803 -0.0428481
0.914677 0.750155 0.895381 1.68738 0.124 0 0.156752 -0.046928
0.907756 0.750156 0.8868 1.69138 0.124 0 0.169743 -0.0510568
0.900839 0.750158 0.878214 1.69539 0.124 0 0.182765 -0.0552415
0.89394 0.750157 0.869621 1.6994 0.124 0 0.195818 -0.0594737
0.887052 0.750154 0.861026 1.70341 0.124 0 0.208897 -0.0637577
0.88018 0.750156 0.852431 1.70742 0.124 0 0.221995 -0.0680894
0.873328 0.750157 0.84384 1.71142 0.124 0 0.235111 -0.0724695
0.866491 0.750157 0.835252 1.71543 0.124 0 0.248245 -0.0768996
0.859673 0.750157 0.826666 1.71944 0.124 0 0.261392 -0.0813828
0.852878 0.750157 0.818085 1.72345 0.124 0 0.27455 -0.0859182
0.846103 0.75016 0.80951 1.72746 0.124 0 0.28772 -0.0905051
0.839351 0.750161 0.800939 1.73146 0.124 0 0.300902 -0.0951419
0.832624 0.750161 0.792376 1.73547 0.124 0 0.314088 -0.0998349
0.82592 0.750161 0.783821 1.73948 0.124 0 0.327283 -0.104582
0.819236 0.75016 0.775266 1.74349 0.124 0 0.340487 -0.109385
0.812573 0.75016 0.76672 1.7475 0.124 0 0.353696 -0.114237
0.805935 0.750161 0.758182 1.7515 0.124 0 0.366911 -0.119149
0.799327 0.750161 0.74965 1.75551 0.124 0 0.380131 -0.12412
0.792748 0.750162 0.741124 1.75952 0.124 0 0.393356 -0.12915
0.78619 0.750163 0.732603 1.76353 0.124 0 0.406583 -0.134237
0.779656 0.750163 0.724086 1.76754 0.124 0 0.419809 -0.139383
0.773154 0.750162 0.715575 1.77154 0.124 0 0.433037 -0.144592
0.76668 0.750162 0.707073 1.77555 0.124 0 0.446269 -0.149864
0.760226 0.750163 0.698576 1.77956 0.124 0 0.459499 -0.155198
0.753797 0.750166 0.690084 1.78357 0.124 0 0.472724 -0.160597
0.747402 0.750165 0.681601 1.78758 0.124 0 0.485943 -0.16606
0.741038 0.750163 0.673127 1.79158 0.124 0 0.499151 -0.171587
0.73471 0.750164 0.66466 1.79559 0.124 0 0.512347 -0.177181
0.728418 0.750163 0.656208 1.7996 0.124 0 0.525521 -0.182838
0.722165 0.750165 0.647775 1.80361 0.124 0 0.538667 -0.188556
0.715962 0.750166 0.639367 1.80762 0.124 0 0.551772 -0.194332
0.709814 0.750165 0.630999 1.81162 0.124 0 0.564816 -0.200155
0.703738 0.750164 0.622697 1.81563 0.124 0 0.577759 -0.206006
0.69777 0.750164 0.614493 1.81964 0.124 0 0.590536 -0.211861
0.691958 0.750163 0.606473 1.82365 0.124 0 0.603028 -0.217657
0.686412 0.750162 0.598783 1.82766 0.124 0 0.615005 -0.223288
0.68134 0.750162 0.591724 1.83166 0.124 0 0.626005 -0.228522
0.677131 0.750162 0.585849 1.83567 0.124 0 0.635173 -0.232925
0.674346 0.750162 0.581961 1.83968 0.124 0 0.641258 -0.235867
0.673325 0.750162 0.580553 1.84369 0.124 0 0.6435 -0.236942
0.673552 0.750164 0.580891 1.8477 0.124 0 0.643007 -0.236702
0.674042 0.750165 0.581585 1.8517 0.124 0 0.641947 -0.236196
0.674388 0.750165 0.582073 1.85571 0.124 0 0.641195 -0.235844
0.674642 0.750167 0.582426 1.85972 0.124 0 0.640637 -0.235586
0.674861 0.750168 0.582729 1.86373 0.124 0 0.640132 -0.235349
0.67504 0.75017 0.582971 1.86774 0.124 0 0.63969 -0.235139
0.675148 0.75017 0.583097 1.87174 0.124 0 0.639394 -0.234994
0.675167 0.750168 0.583092 1.87575 0.124 0 0.639261 -0.234926
0.675155 0.750168 0.583041 1.87976 0.124 0 0.639188 -0.234868
0.675187 0.750169 0.583041 1.88377 0.124 0 0.639026 -0.23477
0.675257 0.750169 0.58311 1.88778 0.124 0 0.638762 -0.234633
0.675321 0.750167 0.583183 1.89178 0.124 0 0.638525 -0.234537
0.675332 0.750167 0.583225 1.89579 0.124 0 0.638416 -0.234543
0.675308 0.750167 0.583268 1.8998 0.124 0 0.638405 -0.234646
0.675296 0.750168 0.583377 1.90381 0.124 0 0.638413 -0.234813
0.675323 0.750169 0.583566 1.90782 0.124 0 0.638427 -0.235013
0.675389 0.750169 0.583805 1.91182 0.124 0 0.638478 -0.235219
0.675531 0.750168 0.584047 1.91583 0.124 0 0.638605 -0.235362
0.675891 0.750166 0.584227 1.91984 0.124 0 0.63885 -0.23538
0.676577 0.750166 0.584279 1.92385 0.124 0 0.639247 -0.235218
0.676644 0.750165 0.584315 1.92786 0.124 0 0.639888 -0.234625
0.670035 0.750165 0.588253 1.93186 0.124 0 0.643839 -0.227323
0.77053 0.750166 0.375062 1.93587 0.124 0 0.52667 -0.519365
0.823747 0.750167 -0.150545 1.93988 0.124 0 0.4687 -1.11104
0.798998 0.750167 -0.280761 1.94389 0.124 0 0.492621 -1.25934
0.780532 0.750167 -0.342628 1.9479 0.124 0 0.509739 -1.33336
0.764367 0.750167 -0.38765 1.9519 0.124 0 0.525719 -1.38813
0.750372 0.750168 -0.42252 1.95591 0.124 0 0.541138 -1.43268
0.737077 0.750167 -0.451687 1.95992 0.124 0 0.554813 -1.4704
0.724813 0.750168 -0.476174 1.96393 0.124 0 0.567047 -1.50349
0.714314 0.750169 -0.49673 1.96794 0.124 0 0.578447 -1.53194
0.705622 0.75017 -0.513443 1.97194 0.124 0 0.587946 -1.55439
0.699207 0.75017 -0.524763 1.97595 0.124 0 0.59452 -1.57078
0.695358 0.750169 -0.531012 1.97996 0.124 0 0.598089 -1.5803
0.693764 0.750169 -0.533893 1.98397 0.124 0 0.599805 -1.58396
0.693424 0.75017 -0.534727 1.98798 0.124 0 0.600633 -1.58506
0.693138 0.750172 -0.534754 1.99198 0.124 0 0.600555 -1.58531
0.692866 0.750172 -0.534642 1.99599 0.124 0 0.600282 -1.58536
0.692862 0.750171 -0.534703 2 0.124 0 0.600523 -1.58542
0.692819 0.75017 -0.534909 2.00401 0.124 0 0.600733 -1.5853
0.692596 0.750171 -0.534808 2.00802 0.124 0 0.600542 -1.5854
0.692402 0.750171 -0.534594 2.01202 0.124 0 0.600339 -1.58549
0.692361 0.750169 -0.534666 2.01603 0.124 0 0.600478 -1.58524
0.692355 0.750169 -0.534653 2.02004 0.124 0 0.600637 -1.58507
0.692151 0.750169 -0.534441 2.02405 0.124 0 0.600401 -1.58506
0.69191 0.750169 -0.534318 2.02806 0.124 0 0.600182 -1.58501
0.69184 0.750169 -0.534374 2.03206 0.124 0 0.600369 -1.58493
0.691707 0.75017 -0.534429 2.03607 0.124 0 0.600473 -1.58484
0.691384 0.750169 -0.534292 2.04008 0.124 0 0.600258 -1.58488
0.691087 0.75017 -0.534163 2.04409 0.124 0 0.600154 -1.58493
0.69089 0.750171 -0.534241 2.0481 0.124 0 0.600349 -1.58479
0.690624 0.750171 -0.534278 2.0521 0.124 0 0.600462 -1.58476
0.690207 0.750171 -0.53414 2.05611 0.124 0 0.600276 -1.58485
0.689794 0.750171 -0.534069 2.06012 0.124 0 0.600173 -1.58485
0.689468 0.750169 -0.534141 2.06413 0.124 0 0.600352 -1.58476
0.689025 0.750168 -0.534145 2.06814 0.124 0 0.6004 -1.58473
0.688367 0.750169 -0.534018 2.07214 0.124 0 0.600218 -1.58479
0.687687 0.750169 -0.533958 2.07615 0.124 0 0.6002 -1.58482
0.686982 0.750168 -0.534039 2.08016 0.124 0 0.600387 -1.58474
0.686062 0.750168 -0.534036 2.08417 0.124 0 0.600418 -1.58473
0.684883 0.750168 -0.533923 2.08818 0.124 0 0.600261 -1.58481
0.683541 0.750168 -0.533916 2.09218 0.124 0 0.600248 -1.58483
0.68199 0.750168 -0.53399 2.09619 0.124 0 0.600391 -1.58478
0.679913 0.750167 -0.533972 2.1002 0.124 0 0.600391 -1.58479
0.675966 0.750167 -0.533966 2.10421 0.124 0 0.60028 -1.58482
0.662118 0.750168 -0.534431 2.10822 0.124 0 0.600322 -1.58483
0.61722 0.750168 -0.535598 2.11222 0.124 0 0.600429 -1.58481
0.525059 0.750167 -0.536777 2.11623 0.124 0 0.600454 -1.58485
0.406341 0.750166 -0.536846 2.12024 0.124 0 0.600425 -1.58493
0.307151 0.750166 -0.53578 2.12425 0.124 0 0.600403 -1.585
0.252838 0.750166 -0.534585 2.12826 0.124 0 0.600403 -1.585
0.234541 0.750166 -0.533906 2.13226 0.124 0 0.600453 -1.58501
0.2324 0.750165 -0.533699 2.13627 0.124 0 0.600499 -1.58504
0.233703 0.750165 -0.533684 2.14028 0.124 0 0.600514 -1.58506
0.23435 0.750164 -0.5337 2.14429 0.124 0 0.600522 -1.58507
0.234554 0.750165 -0.53367 2.1483 0.124 0 0.600572 -1.58513
0.235027 0.750165 -0.53365 2.1523 0.124 0 0.60061 -1.58517
0.235532 0.750165 -0.533653 2.15631 0.124 0 0.600603 -1.58517
0.235633 0.750166 -0.533638 2.16032 0.124 0 0.600592 -1.58518
0.235462 0.750165 -0.533587 2.16433 0.124 0 0.600638 -1.58533
0.235354 0.750166 -0.533594 2.16834 0.124 0 0.600655 -1.58534
0.235355 0.750166 -0.533658 2.17234 0.124 0 0.600681 -1.58521
0.235349 0.750164 -0.533654 2.17635 0.124 0 0.600834 -1.58529
0.235319 0.750164 -0.533566 2.18036 0.124 0 0.60096 -1.58554
0.235285 0.750165 -0.53359 2.18437 0.124 0 0.600767 -1.58542
0.235279 0.750164 -0.533623 2.18838 0.124 0 0.600503 -1.58526
0.235324 0.750162 -0.533419 2.19238 0.124 0 0.600631 -1.58573
0.235372 0.750162 -0.533311 2.19639 0.124 0 0.600911 -1.58603
0.23536 0.750164 -0.53368 2.2004 0.124 0 0.60088 -1.58521
0.235383 0.750165 -0.533852 2.20441 0.124 0 0.601028 -1.58491
0.235491 0.750164 -0.533303 2.20842 0.124 0 0.601578 -1.58627
0.235468 0.750164 -0.53315 2.21242 0.124 0 0.601268 -1.58647
0.235282 0.750164 -0.53383 2.21643 0.124 0 0.599991 -1.58457
0.235336 0.750163 -0.533524 2.22044 0.124 0 0.600217 -1.58532
0.235626 0.750163 -0.53235 2.22445 0.124 0 0.601986 -1.58841
0.235539 0.750164 -0.533362 2.22846 0.124 0 0.601709 -1.58617
0.235241 0.750163 -0.535278 2.23246 0.124 0 0.600156 -1.58156
0.235596 0.750161 -0.533266 2.23647 0.124 0 0.601988 -1.58652
0.235983 0.750161 -0.530651 2.24048 0.124 0 0.60371 -1.59268
0.235191 0.750162 -0.534229 2.24449 0.124 0 0.598799 -1.5834
0.234696 0.750163 -0.53679 2.2485 0.124 0 0.59608 -1.57708
0.236113 0.750163 -0.530059 2.2525 0.124 0 0.604564 -1.59409
0.236608 0.750162 -0.528535 2.25651 0.124 0 0.607721 -1.59848
0.234333 0.750161 -0.540696 2.26052 0.124 0 0.595249 -1.56784
0.234321 0.750161 -0.539992 2.26453 0.124 0 0.594754 -1.57008
0.237719 0.750162 -0.520298 2.26854 0.124 0 0.6138 -1.6171
0.236149 0.750163 -0.527612 2.27254 0.124 0 0.603346 -1.59985
0.230122 0.750163 -0.557371 2.27655 0.124 0 0.571385 -1.52176
0.233657 0.750162 -0.538969 2.28056 0.124 0 0.592715 -1.57054
0.23875 0.750162 -0.514619 2.28457 0.124 0 0.619539 -1.63293
0.126442 0.750162 -0.892875 2.28858 0.124 0 -0.173065 -0.281352
0.118098 0.750164 -0.89873 2.29258 0.124 0 -0.214762 -0.180033
0.116498 0.750162 -0.896645 2.29659 0.124 0 -0.220646 -0.154178
0.116804 0.750162 -0.900441 2.3006 0.124 0 -0.231283 -0.160011
0.117256 0.750164 -0.905899 2.30461 0.124 0 -0.24485 -0.170014
0.117383 0.750165 -0.907416 2.30862 0.124 0 -0.248838 -0.173093
0.117163 0.750162 -0.904627 2.31262 0.124 0 -0.242217 -0.16839
0.116903 0.750159 -0.901339 2.31663 0.124 0 -0.234008 -0.162432
0.116864 0.750159 -0.900786 2.32064 0.124 0 -0.23232 -0.161258
0.117024 0.750159 -0.902744 2.32465 0.124 0 -0.236777 -0.164584
0.117178 0.750159 -0.904689 2.32866 0.124 0 -0.241404 -0.168032
0.117188 0.750159 -0.904801 2.33266 0.124 0 -0.241869 -0.168428
0.117084 0.750161 -0.903476 2.33667 0.124 0 -0.238927 -0.166274
0.116992 0.75016 -0.90233 2.34068 0.124 0 -0.236307 -0.164355
0.116995 0.75016 -0.902371 2.34469 0.124 0 -0.23639 -0.164412
0.117067 0.750159 -0.903254 2.3487 0.124 0 -0.238267 -0.165794
0.117126 0.750159 -0.903963 2.3527 0.124 0 -0.239564 -0.166768
0.117124 0.750161 -0.90392 2.35671 0.124 0 -0.239171 -0.166478
0.117077 0.750162 -0.903377 2.36072 0.124 0 -0.237912 -0.165562
0.117044 0.750161 -0.902969 2.36473 0.124 0 -0.237237 -0.165062
0.117048 0.750159 -0.903023 2.36874 0.124 0 -0.23763 -0.165365
0.117072 0.750159 -0.903348 2.37274 0.124 0 -0.238461 -0.16597
0.117089 0.750158 -0.903573 2.37675 0.124 0 -0.238802 -0.166239
0.117091 0.750158 -0.90356 2.38076 0.124 0 -0.23839 -0.165914
0.117082 0.750159 -0.903433 2.38477 0.124 0 -0.237695 -0.165402
0.117078 0.750159 -0.903359 2.38878 0.124 0 -0.237404 -0.165202
0.117082 0.750162 -0.903369 2.39278 0.124 0 -0.23772 -0.165438
0.117084 0.750163 -0.903411 2.39679 0.124 0 -0.238233 -0.165804
0.117084 0.750162 -0.903432 2.4008 0.124 0 -0.238425 -0.165936
0.117083 0.75016 -0.903421 2.40481 0.124 0 -0.238207 -0.165764
0.117084 0.750158 -0.903422 2.40882 0.124 0 -0.237825 -0.1655
0.117087 0.750157 -0.903483 2.41282 0.124 0 -0.237565 -0.165308
0.117091 0.750157 -0.903572 2.41683 0.124 0 -0.237515 -0.165287
0.117091 0.750159 -0.903596 2.42084 0.124 0 -0.237679 -0.165415
0.117084 0.750157 -0.903521 2.42485 0.124 0 -0.23793 -0.165577
0.117082 0.750158 -0.903428 2.42886 0.124 0 -0.238027 -0.165662
0.117082 0.750158 -0.903422 2.43286 0.124 0 -0.237919 -0.165564
0.117086 0.750158 -0.903508 2.43687 0.124 0 -0.237678 -0.16541
0.117097 0.750157 -0.903614 2.44088 0.124 0 -0.2375 -0.165267
0.117102 0.750156 -0.903689 2.44489 0.124 0 -0.237402 -0.165179
0.117104 0.750155 -0.903696 2.4489 0.124 0 -0.237399 -0.165166
0.117098 0.750156 -0.903619 2.4529 0.124 0 -0.237533 -0.165268
0.117091 0.750156 -0.903518 2.45691 0.124 0 -0.237724 -0.165433
0.117089 0.750157 -0.903496 2.46092 0.124 0 -0.237771 -0.165479
0.117098 0.750156 -0.903589 2.46493 0.124 0 -0.237586 -0.165328
0.117108 0.750156 -0.903717 2.46894 0.124 0 -0.2373 -0.165111
0.117114 0.750156 -0.903788 2.47294 0.124 0 -0.237126 -0.164971
0.117112 0.750156 -0.903788 2.47695 0.124 0 -0.23711 -0.164956
0.117108 0.750156 -0.903738 2.48096 0.124 0 -0.237214 -0.165045
0.1171 0.750155 -0.903656 2.48497 0.124 0 -0.237427 -0.165182
0.117094 0.750155 -0.903599 2.48898 0.124 0 -0.237572 -0.165299
0.117097 0.750155 -0.903642 2.49298 0.124 0 -0.237462 -0.165246
0.117107 0.750158 -0.903783 2.49699 0.124 0 -0.237109 -0.164995
0.117116 0.750157 -0.903919 2.501 0.124 0 -0.236775 -0.164741
0.117119 0.750155 -0.903953 2.50501 0.124 0 -0.236703 -0.16466
0.117115 0.750154 -0.903889 2.50902 0.124 0 -0.236864 -0.164766
0.117111 0.750154 -0.903805 2.51302 0.124 0 -0.237079 -0.164922
0.117108 0.750154 -0.903758 2.51703 0.124 0 -0.237195 -0.165011
0.117112 0.750152 -0.903796 2.52104 0.124 0 -0.237098 -0.164945
0.117124 0.750152 -0.903948 2.52505 0.124 0 -0.236722 -0.164671
0.117141 0.750153 -0.904154 2.52906 0.124 0 -0.23622 -0.164298
0.117147 0.750153 -0.90426 2.53306 0.124 0 -0.235977 -0.164101
0.11714 0.750153 -0.904192 2.53707 0.124 0 -0.236145 -0.164225
0.11713 0.750154 -0.904062 2.54108 0.124 0 -0.236461 -0.164448
0.117128 0.750154 -0.904015 2.54509 0.124 0 -0.236571 -0.16454
0.117133 0.750155 -0.904059 2.5491 0.124 0 -0.236455 -0.164469
0.11714 0.750155 -0.904152 2.5531 0.124 0 -0.236228 -0.164301
0.117148 0.750156 -0.904287 2.55711 0.124 0 -0.235887 -0.164066
0.117162 0.750156 -0.90445 2.56112 0.124 0 -0.23549 -0.163759
0.117168 0.750153 -0.90453 2.56513 0.124 0 -0.235302 -0.163609
0.117158 0.75015 -0.904432 2.56914 0.124 0 -0.235544 -0.163791
0.117146 0.75015 -0.904268 2.57314 0.124 0 -0.235948 -0.164089
0.117144 0.750149 -0.904248 2.57715 0.124 0 -0.235991 -0.16413
0.11716 0.750149 -0.9044 2.58116 0.124 0 -0.235611 -0.163853
0.117178 0.750151 -0.904626 2.58517 0.124 0 -0.235059 -0.163447
0.117199 0.750151 -0.904921 2.58918 0.124 0 -0.23434 -0.162923
0.117226 0.750151 -0.90524 2.59318 0.124 0 -0.233556 -0.162357
0.117239 0.750151 -0.905399 2.59719 0.124 0 -0.233172 -0.162065
0.117232 0.750151 -0.905313 2.6012 0.124 0 -0.233364 -0.162223
0.11723 0.750153 -0.905309 2.60521 0.124 0 -0.233374 -0.162243
0.117255 0.750153 -0.905626 2.60922 0.124 0 -0.232603 -0.161671
0.117292 0.750153 -0.906017 2.61322 0.124 0 -0.231642 -0.160957
0.117303 0.750152 -0.906186 2.61723 0.124 0 -0.231232 -0.160661
0.117284 0.750151 -0.905984 2.62124 0.124 0 -0.231725 -0.16103
0.117291 0.750152 -0.906081 2.62525 0.124 0 -0.231497 -0.160847
0.117356 0.750153 -0.906825 2.62926 0.124 0 -0.229661 -0.159506
0.117421 0.750152 -0.90759 2.63326 0.124 0 -0.227778 -0.158142
0.117491 0.750152 -0.908494 2.63727 0.124 0 -0.225571 -0.156532
0.117329 0.750152 -0.906502 2.64128 0.124 0 -0.230466 -0.160107
0.116896 0.750151 -0.901138 2.64529 0.124 0 -0.243615 -0.169759
0.1167 0.75015 -0.898691 2.6493 0.124 0 -0.249608 -0.174169
0.116863 0.75015 -0.900719 2.6533 0.124 0 -0.244635 -0.170493
0.117197 0.75015 -0.90483 2.65731 0.124 0 -0.234553 -0.16309
0.117577 0.75015 -0.909541 2.66132 0.124 0 -0.222986 -0.154656
0.117971 0.750151 -0.914399 2.66533 0.124 0 -0.211046 -0.146012
0.118366 0.75015 -0.919283 2.66934 0.124 0 -0.199065 -0.137348
0.118759 0.750149 -0.924147 2.67334 0.124 0 -0.187111 -0.128786
0.119152 0.750149 -0.928971 2.67735 0.124 0 -0.175268 -0.120315
0.119538 0.750149 -0.933746 2.68136 0.124 0 -0.163533 -0.111979
0.119923 0.750147 -0.938472 2.68537 0.124 0 -0.151939 -0.10373
0.120307 0.750148 -0.943156 2.68938 0.124 0 -0.140425 -0.0956229
0.120689 0.750149 -0.947815 2.69338 0.124 0 -0.128963 -0.0876162
0.121072 0.750148 -0.952463 2.69739 0.124 0 -0.117532 -0.0796519
0.121452 0.750146 -0.957117 2.7014 0.124 0 -0.106072 -0.0717249
0.121835 0.750145 -0.961789 2.70541 0.124 0 -0.0945735 -0.0638034
0.122223 0.750146 -0.966475 2.70942 0.124 0 -0.0830457 -0.0558817
0.122614 0.750144 -0.971172 2.71342 0.124 0 -0.0714916 -0.0479767
0.123003 0.750144 -0.975863 2.71743 0.124 0 -0.0599508 -0.0401293
0.123389 0.750147 -0.980514 2.72144 0.124 0 -0.0485074 -0.0323842
0.123765 0.750148 -0.98508 2.72545 0.124 0 -0.0372695 -0.0248077
0.124133 0.750149 -0.989491 2.72946 0.124 0 -0.0264091 -0.0175318
0.124479 0.750148 -0.993631 2.73346 0.124 0 -0.0162268 -0.010728
0.124784 0.750145 -0.997305 2.73747 0.124 0 -0.00718428 -0.0047203
0.125024 0.750146 -1.00019 2.74148 0.124 0 -8.26159e-05 -2.73665e-05
0.125165 0.750147 -1.00188 2.74549 0.124 0 0.00407609 0.00272348
0.125197 0.750147 -1.00224 2.7495 0.124 0 0.00497912 0.00331083
0.125156 0.750148 -1.00175 2.7535 0.124 0 0.00377265 0.0025126
0.125102 0.750146 -1.0011 2.75751 0.124 0 0.00214614 0.00146227
0.125059 0.750143 -1.00063 2.76152 0.124 0 0.000999487 0.000707713
0.125038 0.750143 -1.00038 2.76553 0.124 0 0.000362121 0.000302843
0.125031 0.750145 -1.00025 2.76954 0.124 0 6.2404e-05 9.33681e-05
0.125026 0.750144 -1.0002 2.77354 0.124 0 -5.91125e-05 4.88648e-07
0.125025 0.750145 -1.00018 2.77755 0.124 0 -0.000107321 -4.48381e-05
0.125022 0.750145 -1.00016 2.78156 0.124 0 -0.000141484 -7.50027e-05
0.125021 0.750144 -1.00014 2.78557 0.124 0 -0.000189115 -0.000105698
0.125021 0.750143 -1.00012 2.78958 0.124 0 -0.00024314 -0.000150134
0.125018 0.750143 -1.00009 2.79358 0.124 0 -0.000318208 -0.000186666
0.125013 0.750145 -1.00007 2.79759 0.124 0 -0.000378105 -0.000234101
0.125013 0.750145 -1.00004 2.8016 0.124 0 -0.000433386 -0.000262619
0.125012 0.750144 -1.00002 2.80561 0.124 0 -0.00047523 -0.000282338
0.125009 0.750143 -1.00002 2.80962 0.124 0 -0.00048567 -0.000301967
0.125008 0.750142 -1.00003 2.81362 0.124 0 -0.000473049 -0.000295428
0.125008 0.750141 -1.00004 2.81763 0.124 0 -0.000443468 -0.000267414
0.125012 0.750143 -1.00006 2.82164 0.124 0 -0.00039407 -0.000237699
0.125014 0.750141 -1.00008 2.82565 0.124 0 -0.000350054 -0.000183872
0.125014 0.75014 -1.0001 2.82966 0.124 0 -0.000291257 -0.000150801
0.125017 0.75014 -1.00012 2.83366 0.124 0 -0.000248251 -0.0001112
0.125024 0.750141 -1.00014 2.83767 0.124 0 -0.000204845 -9.03682e-05
0.125025 0.750142 -1.00015 2.84168 0.124 0 -0.000175224 -7.74302e-05
0.125022 0.750145 -1.00016 2.84569 0.124 0 -0.000168893 -5.17274e-05
0.125021 0.750145 -1.00017 2.8497 0.124 0 -0.000148214 -5.78241e-05
0.125022 0.750146 -1.00017 2.8537 0.124 0 -0.000137765 -5.68469e-05
0.125027 0.750146 -1.00017 2.85771 0.124 0 -0.000140114 -5.37496e-05
0.125027 0.750146 -1.00017 2.86172 0.124 0 -0.000135034 -5.3405e-05
0.125026 0.750145 -1.00017 2.86573 0.124 0 -0.000126447 -5.38608e-05
0.125024 0.750143 -1.00017 2.86974 0.124 0 -0.000120398 -5.02051e-05
0.12502 0.750141 -1.00018 2.87374 0.124 0 -0.000111696 -3.49357e-05
0.125022 0.75014 -1.00018 2.87775 0.124 0 -8.4156e-05 -4.27949e-05
0.125026 0.75014 -1.00019 2.88176 0.124 0 -6.71603e-05 -3.8329e-05
0.125025 0.75014 -1.0002 2.88577 0.124 0 -3.97551e-05 -4.24268e-05
0.125027 0.750141 -1.0002 2.88978 0.124 0 -4.27951e-05 -1.21101e-05
0.125028 0.750141 -1.0002 2.89378 0.124 0 -3.60372e-05 -2.48828e-06
0.125027 0.750141 -1.00021 2.89779 0.124 0 -3.11086e-05 9.9101e-06
0.125028 0.750141 -1.00021 2.9018 0.124 0 -2.3576e-05 2.37392e-05
0.125025 0.75014 -1.00021 2.90581 0.124 0 -2.21103e-05 2.3637e-05
0.125024 0.75014 -1.00021 2.90982 0.124 0 -1.47606e-05 1.07199e-05
0.125025 0.75014 -1.00021 2.91382 0.124 0 -9.60619e-06 8.24651e-07
0.125025 0.750141 -1.00021 2.91783 0.124 0 -9.17426e-07 -1.1706e-05
0.125026 0.75014 -1.00021 2.92184 0.124 0 -1.00478e-05 1.24938e-06
0.125026 0.750141 -1.00021 2.92585 0.124 0 -9.15146e-06 4.56411e-06
0.125026 0.750141 -1.00021 2.92986 0.124 0 -7.31666e-07 -7.49286e-06
0.125027 0.75014 -1.00021 2.93386 0.124 0 -1.52119e-07 -1.50956e-05
0.125026 0.750142 -1.00021 2.93787 0.124 0 -1.17521e-05 -2.71291e-06
0.12502 0.750141 -1.00022 2.94188 0.124 0 -6.79911e-06 -1.03095e-05
0.125022 0.750141 -1.00022 2.94589 0.124 0 -2.51578e-06 -2.4433e-06
0.125023 0.750138 -1.00022 2.9499 0.124 0 -1.12232e-05 8.8602e-06
0.125022 0.750139 -1.00022 2.9539 0.124 0 -1.82655e-05 1.92946e-05
0.125025 0.750139 -1.00022 2.95791 0.124 0 -8.34275e-06 7.9164e-06
0.125025 0.750139 -1.00022 2.96192 0.124 0 -5.56332e-06 -2.68363e-07
0.125025 0.750139 -1.00022 2.96593 0.124 0 -1.72649e-05 5.97921e-06
0.125025 0.75014 -1.00021 2.96994 0.124 0 -9.4942e-06 -2.93097e-06
0.125023 0.750141 -1.00022 2.97394 0.124 0 -8.7047e-06 -1.91272e-06
0.125022 0.750141 -1.00022 2.97795 0.124 0 -4.81116e-06 -1.97526e-05
0.125021 0.75014 -1.00022 2.98196 0.124 0 -7.95445e-06 -1.24299e-05
0.125026 0.750139 -1.00022 2.98597 0.124 0 -2.09193e-05 5.77376e-06
0.125026 0.750138 -1.00022 2.98998 0.124 0 -1.97046e-05 7.97251e-06
0.125025 0.750138 -1.00022 2.99398 0.124 0 -1.08679e-05 -2.61795e-06
0.125029 0.750138 -1.00022 2.99799 0.124 0 -8.19842e-06 -1.21245e-05
0.125024 0.750138 -1.00022 3.002 0.124 0 -8.74537e-06 -2.6803e-06
0.125027 0.750139 -1.00022 3.00601 0.124 0 -1.12875e-05 6.4338e-06
0.125027 0.75014 -1.00022 3.01002 0.124 0 3.10752e-07 -4.13621e-06
0.125029 0.750139 -1.00022 3.01402 0.124 0 2.73537e-06 -1.57582e-05
0.125026 0.75014 -1.00022 3.01803 0.124 0 -1.64395e-06 -7.92412e-06
0.125028 0.750143 -1.00022 3.02204 0.124 0 5.61982e-07 -3.17883e-06
0.125029 0.750142 -1.00022 3.02605 0.124 0 5.25066e-06 -1.24812e-05
0.125027 0.750142 -1.00022 3.03006 0.124 0 -6.89573e-06 4.7159e-07
0.125025 0.750141 -1.00022 3.03406 0.124 0 -3.05435e-06 -3.15909e-06
0.125023 0.750141 -1.00022 3.03807 0.124 0 -9.19144e-06 2.28539e-06
0.125023 0.750139 -1.00022 3.04208 0.124 0 -3.2174e-06 -7.9838e-06
0.125022 0.750138 -1.00022 3.04609 0.124 0 -5.63417e-06 -1.69251e-06
0.125022 0.750139 -1.00022 3.0501 0.124 0 -1.09602e-05 5.23431e-06
0.125025 0.750138 -1.00022 3.0541 0.124 0 -2.24484e-06 -1.6609e-05
0.125025 0.75014 -1.00022 3.05811 0.124 0 -2.71495e-06 -1.36529e-05
0.125021 0.75014 -1.00022 3.06212 0.124 0 -7.89382e-06 5.13336e-07
0.125024 0.75014 -1.00022 3.06613 0.124 0 9.3545e-06 -2.18695e-05
0.125025 0.750141 -1.00022 3.07014 0.124 0 2.23433e-06 -1.65005e-05
0.125023 0.750139 -1.00022 3.07414 0.124 0 -4.01307e-06 -9.81423e-06
0.125023 0.75014 -1.00022 3.07815 0.124 0 -1.59378e-06 -1.25793e-05
0.125028 0.750142 -1.00022 3.08216 0.124 0 -2.86127e-06 -1.19539e-05
0.125027 0.750141 -1.00022 3.08617 0.124 0 3.68746e-06 -1.42689e-05
0.125028 0.750142 -1.00022 3.09018 0.124 0 1.76657e-05 -3.30696e-05
0.125031 0.750142 -1.00022 3.09418 0.124 0 1.85125e-05 -3.40159e-05
0.125028 0.750142 -1.00022 3.09819 0.124 0 6.57109e-06 -1.50373e-05
0.125024 0.750141 -1.00022 3.1022 0.124 0 4.23623e-06 -9.7794e-06
0.125024 0.750141 -1.00022 3.10621 0.124 0 -8.65425e-07 -4.42168e-06
0.12503 0.750143 -1.00022 3.11022 0.124 0 6.61142e-06 -2.01567e-05
0.12503 0.750142 -1.00022 3.11422 0.124 0 4.0657e-06 -1.78612e-05
0.125028 0.750142 -1.00022 3.11823 0.124 0 8.16508e-06 -2.01302e-05
0.125027 0.750141 -1.00022 3.12224 0.124 0 1.16554e-05 -3.11509e-05
0.125028 0.750142 -1.00022 3.12625 0.124 0 9.92144e-06 -3.27327e-05
0.125025 0.750141 -1.00022 3.13026 0.124 0 1.45931e-05 -3.75107e-05
0.125027 0.750141 -1.00022 3.13426 0.124 0 1.43123e-05 -3.64729e-05
0.125025 0.750141 -1.00022 3.13827 0.124 0 1.19257e-05 -3.59431e-05
0.125024 0.75014 -1.00022 3.14228 0.124 0 -4.13592e-06 -1.41804e-05
0.125026 0.750139 -1.00022 3.14629 0.124 0 -6.04512e-06 -1.52153e-05
0.125029 0.750139 -1.00022 3.1503 0.124 0 -7.43874e-06 -1.43726e-05
0.125028 0.75014 -1.00022 3.1543 0.124 0 6.91083e-06 -2.80285e-05
0.125024 0.75014 -1.00022 3.15831 0.124 0 1.38173e-05 -3.5099e-05
0.125027 0.750142 -1.00022 3.16232 0.124 0 -5.76944e-07 -2.02413e-05
0.125027 0.750143 -1.00022 3.16633 0.124 0 2.46346e-06 -1.92021e-05
0.125024 0.750142 -1.00022 3.17034 0.124 0 1.06072e-05 -3.48243e-05
0.125027 0.750143 -1.00022 3.17434 0.124 0 4.34373e-06 -2.85611e-05
0.125029 0.750144 -1.00022 3.17835 0.124 0 8.21325e-07 -1.44287e-05
0.125029 0.750144 -1.00022 3.18236 0.124 0 2.0047e-06 -1.30315e-05
0.125025 0.750145 -1.00022 3.18637 0.124 0 -5.6415e-06 -7.50206e-06
0.125025 0.750145 -1.00022 3.19038 0.124 0 -2.67282e-06 -1.89422e-05
0.125024 0.750145 -1.00022 3.19438 0.124 0 7.17206e-06 -2.65842e-05
0.125027 0.750145 -1.00022 3.19839 0.124 0 1.23907e-05 -3.07595e-05
0.125027 0.750145 -1.00022 3.2024 0.124 0 3.7275e-06 -2.5367e-05
0.125028 0.750146 -1.00022 3.20641 0.124 0 -2.66558e-06 -1.91192e-05
0.125026 0.750147 -1.00022 3.21042 0.124 0 -3.38172e-06 -1.10017e-05
0.125029 0.750148 -1.00022 3.21442 0.124 0 3.30892e-06 -1.8851e-05
0.125028 0.750146 -1.00022 3.21843 0.124 0 -1.56705e-06 -2.38743e-05
0.125024 0.750143 -1.00022 3.22244 0.124 0 4.18657e-06 -3.9109e-05
0.125027 0.750144 -1.00022 3.22645 0.124 0 1.80164e-06 -3.24804e-05
0.125028 0.750145 -1.00022 3.23046 0.124 0 1.05365e-05 -3.94585e-05
0.125026 0.750145 -1.00022 3.23446 0.124 0 -9.11434e-07 -2.43455e-05
0.125026 0.750143 -1.00022 3.23847 0.124 0 -1.34921e-07 -3.05456e-05
0.125023 0.750143 -1.00022 3.24248 0.124 0 4.25841e-06 -2.71141e-05
0.12502 0.750142 -1.00021 3.24649 0.124 0 4.8323e-05 -5.10721e-06
0.125016 0.750141 -1.00015 3.2505 0.124 0 0.000201554 8.75164e-05
0.125008 0.750144 -1.00001 3.2545 0.124 0 0.00053692 0.000320193
0.124997 0.750146 -0.999808 3.25851 0.124 0 0.00102239 0.000637985
0.124983 0.750148 -0.999653 3.26252 0.124 0 0.00140342 0.000894828
0.124981 0.750149 -0.999628 3.26653 0.124 0 0.00145889 0.000924125
0.124988 0.750146 -0.999711 3.27054 0.124 0 0.00125047 0.000793325
0.124994 0.750145 -0.999793 3.27454 0.124 0 0.00105628 0.000649307
0.124995 0.750144 -0.999833 3.27855 0.124 0 0.00095751 0.000592
0.124995 0.750146 -0.999859 3.28256 0.124 0 0.000894227 0.000555702
0.124994 0.750146 -0.999877 3.28657 0.124 0 0.000851292 0.000530838
0.124997 0.750145 -0.999882 3.29058 0.124 0 0.000848575 0.000503841
0.125 0.750145 -0.999883 3.29458 0.124 0 0.000831851 0.000509596
0.125002 0.750146 -0.999889 3.29859 0.124 0 0.000811049 0.000515818
0.125002 0.750145 -0.999893 3.3026 0.124 0 0.000787407 0.000528768
0.125003 0.750144 -0.999899 3.30661 0.124 0 0.00077525 0.0005141
0.125002 0.750145 -0.999905 3.31062 0.124 0 0.000781827 0.000482686
0.125002 0.750146 -0.999909 3.31462 0.124 0 0.000778437 0.000465048
0.125005 0.750147 -0.999911 3.31863 0.124 0 0.000763948 0.0004672
0.125005 0.750148 -0.999914 3.32264 0.124 0 0.000766534 0.000454297
0.125004 0.750148 -0.999916 3.32665 0.124 0 0.000748558 0.000465597
0.125002 0.750147 -0.99992 3.33066 0.124 0 0.000738805 0.000466288
0.125003 0.750148 -0.999921 3.33466 0.124 0 0.000738259 0.00045145
0.125004 0.750149 -0.999924 3.33867 0.124 0 0.000725233 0.000456415
0.125 0.750149 -0.999929 3.34268 0.124 0 0.00071582 0.000448682
0.124999 0.750148 -0.99993 3.34669 0.124 0 0.000713275 0.000439937
0.124998 0.750149 -0.999934 3.3507 0.124 0 0.000706237 0.000433949
0.125001 0.75015 -0.999935 3.3547 0.124 0 0.000703863 0.000424404
0.125005 0.750149 -0.999938 3.35871 0.124 0 0.000712099 0.000410326
0.125005 0.750148 -0.999941 3.36272 0.124 0 0.000711897 0.000403256
0.125004 0.750147 -0.999945 3.36673 0.124 0 0.000699176 0.000411149
0.125003 0.750147 -0.999945 3.37074 0.124 0 0.000698696 0.000405113
0.125004 0.750147 -0.999946 3.37474 0.124 0 0.000687476 0.000412346
0.125004 0.750147 -0.999947 3.37875 0.124 0 0.000670784 0.000415435
0.125003 0.750148 -0.999948 3.38276 0.124 0 0.000662359 0.000413745
0.125003 0.750147 -0.999953 3.38677 0.124 0 0.000654444 0.000423031
0.125005 0.750147 -0.999956 3.39078 0.124 0 0.000650816 0.000423332
0.125007 0.750149 -0.999958 3.39478 0.124 0 0.000652695 0.000409736
0.125007 0.750151 -0.999959 3.39879 0.124 0 0.000645582 0.00041096
0.12501 0.75015 -0.999958 3.4028 0.124 0 0.000638528 0.000420202
0.125009 0.750151 -0.999957 3.40681 0.124 0 0.000641916 0.000410185
0.125006 0.750151 -0.999958 3.41082 0.124 0 0.000647681 0.000398239
0.125003 0.75015 -0.999957 3.41482 0.124 0 0.000644793 0.000392248
0.125003 0.750148 -0.999958 3.41883 0.124 0 0.000650272 0.000381159
0.125005 0.750147 -0.99996 3.42284 0.124 0 0.000652077 0.000374604
0.125006 0.750149 -0.999963 3.42685 0.124 0 0.00063521 0.000391135
0.125005 0.750149 -0.999965 3.43086 0.124 0 0.000625068 0.000406312
0.125003 0.75015 -0.999964 3.43486 0.124 0 0.000623852 0.000410044
0.125006 0.750151 -0.999963 3.43887 0.124 0 0.000632512 0.000395397
0.125006 0.750152 -0.999964 3.44288 0.124 0 0.000634604 0.000395042
0.125006 0.750152 -0.999965 3.44689 0.124 0 0.000628814 0.000402557
0.125006 0.750151 -0.999964 3.4509 0.124 0 0.000630035 0.000396308
0.125005 0.750152 -0.99996 3.4549 0.124 0 0.000633626 0.000387951
0.125006 0.750152 -0.999962 3.45891 0.124 0 0.000629337 0.000392545
0.125009 0.750152 -0.999963 3.46292 0.124 0 0.000631633 0.000387942
0.125008 0.750151 -0.999964 3.46693 0.124 0 0.000630816 0.000389468
0.125008 0.750151 -0.999966 3.47094 0.124 0 0.000628629 0.000389876
0.125009 0.750151 -0.999965 3.47494 0.124 0 0.000623111 0.0003914
0.125007 0.750151 -0.999966 3.47895 0.124 0 0.000625785 0.000388614
0.125009 0.750153 -0.999966 3.48296 0.124 0 0.00062352 0.000397932
0.12501 0.750153 -0.999965 3.48697 0.124 0 0.000626366 0.00039369
0.125007 0.750153 -0.999966 3.49098 0.124 0 0.000633622 0.000386815
0.125006 0.750153 -0.999967 3.49498 0.124 0 0.000633853 0.000383749
0.125003 0.750152 -0.999968 3.49899 0.124 0 0.000626343 0.000391855
0.125001 0.750153 -0.999968 3.503 0.124 0 0.000616428 0.000400828
0.125002 0.750153 -0.999968 3.50701 0.124 0 0.000628187 0.00038454
0.125002 0.750154 -0.999969 3.51102 0.124 0 0.000635814 0.000376843
0.125001 0.750153 -0.999967 3.51502 0.124 0 0.000632884 0.000383846
0.125001 0.750152 -0.999967 3.51903 0.124 0 0.000636254 0.000376394
0.125004 0.750154 -0.999968 3.52304 0.124 0 0.000638047 0.000375538
0.125006 0.750154 -0.999969 3.52705 0.124 0 0.000641043 0.00037884
0.125007 0.750155 -0.999965 3.53106 0.124 0 0.000643125 0.000381061
0.125004 0.750153 -0.999966 3.53506 0.124 0 0.000650754 0.000368877
0.125004 0.750154 -0.999965 3.53907 0.124 0 0.000642962 0.000376217
0.125006 0.750154 -0.999964 3.54308 0.124 0 0.00062678 0.000403064
0.125008 0.750154 -0.999963 3.54709 0.124 0 0.000627146 0.000400262
0.12501 0.750156 -0.999963 3.5511 0.124 0 0.000637737 0.000388774
0.12501 0.750159 -0.999962 3.5551 0.124 0 0.000636325 0.000395231
0.125009 0.750158 -0.999963 3.55911 0.124 0 0.000636586 0.000397153
0.125008 0.750156 -0.999965 3.56312 0.124 0 0.000640365 0.000385185
0.125006 0.750154 -0.999964 3.56713 0.124 0 0.000635772 0.000392835
0.125006 0.750154 -0.999961 3.57114 0.124 0 0.000643044 0.000384194
0.125007 0.750154 -0.99996 3.57514 0.124 0 0.000643704 0.000388812
0.125006 0.750152 -0.999963 3.57915 0.124 0 0.000645058 0.00039035
0.125003 0.750152 -0.999964 3.58316 0.124 0 0.000645426 0.000388805
0.125003 0.750154 -0.999964 3.58717 0.124 0 0.000640382 0.000388094
0.125004 0.750154 -0.999961 3.59118 0.124 0 0.000628258 0.000411796
0.125005 0.750153 -0.999961 3.59518 0.124 0 0.000629547 0.000413325
0.125003 0.750156 -0.999962 3.59919 0.124 0 0.000631624 0.000408838
0.125003 0.750157 -0.999962 3.6032 0.124 0 0.00064343 0.000393828
0.125008 0.750156 -0.999959 3.60721 0.124 0 0.000643301 0.000404474
0.125008 0.750156 -0.999957 3.61122 0.124 0 0.000647272 0.000399
0.125007 0.750155 -0.999957 3.61522 0.124 0 0.000649598 0.000391371
0.125009 0.750156 -0.999957 3.61923 0.124 0 0.000648563 0.000389487
0.125009 0.750157 -0.999958 3.62324 0.124 0 0.000643227 0.000395453
0.125009 0.750157 -0.999957 3.62725 0.124 0 0.000640744 0.000410706
0.125005 0.750156 -0.999958 3.63126 0.124 0 0.000648196 0.000408121
0.125004 0.750157 -0.999958 3.63526 0.124 0 0.000651648 0.000404518
0.125006 0.750158 -0.999955 3.63927 0.124 0 0.0006592 0.000395602
0.125006 0.750159 -0.999957 3.64328 0.124 0 0.000655799 0.000398616
0.125002 0.750158 -0.999958 3.64729 0.124 0 0.000650663 0.000409341
0.125001 0.750157 -0.999958 3.6513 0.124 0 0.000654911 0.000402201
0.125004 0.750158 -0.999959 3.6553 0.124 0 0.000656466 0.00039826
0.125002 0.750157 -0.99996 3.65931 0.124 0 0.00065398 0.000404542
0.125006 0.750159 -0.999958 3.66332 0.124 0 0.000656107 0.000406789
0.125009 0.75016 -0.999955 3.66733 0.124 0 0.000661243 0.000400073
0.125009 0.75016 -0.999956 3.67134 0.124 0 0.000660322 0.000412567
0.125007 0.750157 -0.999956 3.67534 0.124 0 0.000656317 0.00041283
0.125005 0.750157 -0.999955 3.67935 0.124 0 0.000660093 0.000409759
0.125005 0.750159 -0.999955 3.68336 0.124 0 0.000663803 0.000406639
0.125003 0.75016 -0.999957 3.68737 0.124 0 0.000659408 0.000410829
0.125002 0.75016 -0.999957 3.69138 0.124 0 0.000663222 0.000403704
0.125005 0.75016 -0.999953 3.69538 0.124 0 0.000666708 0.000396683
0.125006 0.750157 -0.999952 3.69939 0.124 0 0.000670239 0.000401371
0.125009 0.750157 -0.999951 3.7034 0.124 0 0.000666099 0.000415302
0.125008 0.750156 -0.999951 3.70741 0.124 0 0.000669023 0.000414118
0.125006 0.750157 -0.999951 3.71142 0.124 0 0.000672801 0.000409865
0.125007 0.750159 -0.999951 3.71542 0.124 0 0.000666159 0.000421085
0.125007 0.750159 -0.99995 3.71943 0.124 0 0.000669347 0.00041039
0.125009 0.75016 -0.999949 3.72344 0.124 0 0.000660965 0.000416508
0.125007 0.750159 -0.999952 3.72745 0.124 0 0.000662027 0.000418926
0.125008 0.750159 -0.999953 3.73146 0.124 0 0.0006694 0.000418118
0.125008 0.750157 -0.99995 3.73546 0.124 0 0.000668279 0.000426038
0.125009 0.750158 -0.999951 3.73947 0.124 0 0.000673757 0.000415671
0.125008 0.750159 -0.999951 3.74348 0.124 0 0.000667202 0.00042764
0.125006 0.750159 -0.999951 3.74749 0.124 0 0.000656289 0.000438242
0.125005 0.750158 -0.999951 3.7515 0.124 0 0.000665193 0.000429456
0.125004 0.750158 -0.99995 3.7555 0.124 0 0.000674929 0.000415902
0.125002 0.750158 -0.999953 3.75951 0.124 0 0.000673564 0.000423422
0.125002 0.750158 -0.99995 3.76352 0.124 0 0.00068847 0.000404316
0.125003 0.750157 -0.999947 3.76753 0.124 0 0.000675893 0.000422268
0.125002 0.750157 -0.999948 3.77154 0.124 0 0.000675603 0.000427471
0.125004 0.750159 -0.999947 3.77554 0.124 0 0.000669476 0.000437068
0.125005 0.75016 -0.999948 3.77955 0.124 0 0.000674634 0.000427668
0.125004 0.750161 -0.999948 3.78356 0.124 0 0.000674339 0.000432122
0.125005 0.750162 -0.999948 3.78757 0.124 0 0.000674387 0.000436786
0.125006 0.750162 -0.999949 3.79158 0.124 0 0.000683719 0.000426494
0.125006 0.750161 -0.999947 3.79558 0.124 0 0.000684997 0.000429793
0.125006 0.75016 -0.999945 3.79959 0.124 0 0.000683217 0.000436482
0.125007 0.75016 -0.999946 3.8036 0.124 0 0.000682994 0.00043621
0.125007 0.750163 -0.999947 3.80761 0.124 0 0.00068034 0.000446586
0.125004 0.750161 -0.999946 3.81162 0.124 0 0.000700415 0.00042271
0.125006 0.750162 -0.999944 3.81562 0.124 0 0.000706839 0.000414525
0.125008 0.750165 -0.999943 3.81963 0.124 0 0.000693419 0.000427191
0.125008 0.750165 -0.999943 3.82364 0.124 0 0.000689949 0.000435036
0.125004 0.75016 -0.999945 3.82765 0.124 0 0.000699629 0.000420249
0.125001 0.750161 -0.999947 3.83166 0.124 0 0.000710645 0.000408872
0.124988 0.750162 -0.999965 3.83566 0.124 0 0.00080627 0.000269799
0.124916 0.750163 -1.00004 3.83967 0.124 0 0.00122721 -0.000361205
0.124702 0.750164 -1.00027 3.84368 0.124 0 0.00248177 -0.00225701
0.124265 0.750161 -1.00074 3.84769 0.124 0 0.00504807 -0.00613126
0.123589 0.750161 -1.00146 3.8517 0.124 0 0.00903537 -0.0121363
0.122728 0.750161 -1.00236 3.8557 0.124 0 0.0141003 -0.0197732
0.121802 0.750164 -1.00333 3.85971 0.124 0 0.0195567 -0.0279943
0.12094 0.750165 -1.00422 3.86372 0.124 0 0.0246471 -0.0356507
0.120252 0.750163 -1.00492 3.86773 0.124 0 0.0287126 -0.0417669
0.11978 0.750161 -1.0054 3.87174 0.124 0 0.0314777 -0.0459243
0.119503 0.750162 -1.00567 3.87574 0.124 0 0.0330946 -0.0483563
0.119364 0.750165 -1.00581 3.87975 0.124 0 0.0339376 -0.0496112
0.119292 0.750164 -1.00588 3.88376 0.124 0 0.03437 -0.0502639
0.119252 0.750165 -1.00592 3.88777 0.124 0 0.0346123 -0.050628
0.119229 0.750165 -1.00595 3.89178 0.124 0 0.0347636 -0.0508599
0.119213 0.750165 -1.00596 3.89578 0.124 0 0.0348588 -0.0509973
0.119201 0.750165 -1.00598 3.89979 0.124 0 0.03494 -0.0511136
0.11919 0.750164 -1.00599 3.9038 0.124 0 0.0349953 -0.0511845
0.119184 0.750164 -1.006 3.90781 0.124 0 0.0350378 -0.0512432
0.119176 0.750163 -1.006 3.91182 0.124 0 0.0350848 -0.0513186
0.119171 0.750166 -1.00601 3.91582 0.124 0 0.0351173 -0.0513706
0.119164 0.750167 -1.00601 3.91983 0.124 0 0.0351373 -0.0514035
0.119157 0.750166 -1.00602 3.92384 0.124 0 0.0351608 -0.0514321
0.119156 0.750167 -1.00602 3.92785 0.124 0 0.0352001 -0.0514867
0.119156 0.750167 -1.00602 3.93186 0.124 0 0.0352275 -0.0515193
0.119154 0.750165 -1.00602 3.93586 0.124 0 0.0352578 -0.0515641
0.119152 0.750164 -1.00602 3.93987 0.124 0 0.0352706 -0.0515712
0.119158 0.750164 -1.00602 3.94388 0.124 0 0.0353068 -0.051624
0.119165 0.750165 -1.00601 3.94789 0.124 0 0.0353387 -0.0516676
0.119169 0.750167 -1.00601 3.9519 0.124 0 0.035387 -0.0517436
0.119175 0.750167 -1.006 3.9559 0.124 0 0.0354626 -0.0518548
0.119187 0.750169 -1.00599 3.95991 0.124 0 0.0355641 -0.0520054
0.119204 0.750169 -1.00597 3.96392 0.124 0 0.0356921 -0.052191
0.119244 0.750181 -1.00594 3.96793 0.124 0 0.035874 -0.0524592
0.119278 0.750167 -1.0059 3.97194 0.124 0 0.0361348 -0.0528423
0.119308 0.750136 -1.00586 3.97594 0.124 0 0.036512 -0.0534049
0.119355 0.75009 -1.00581 3.97995 0.124 0 0.0370268 -0.0541764
0.119365 0.74994 -1.00579 3.98396 0.124 0 0.0376149 -0.0550729
0.119169 0.749588 -1.00585 3.98797 0.124 0 0.0381132 -0.0558649
0.118082 0.748918 -1.00625 3.99198 0.124 0 0.0377765 -0.0554168
0.112379 0.747444 -1.00769 3.99598 0.124 0 0.0338146 -0.0494345

==> brio_wu_shock_tube/N4000_D2Q5.csv <==
Density MagneticField_0 MagneticField_1 Points_0 Points_1 Points_2 Velocity_0 Velocity_1
0.00794881 0.00596225 0.0080016 8e-06 0.124 0 -4.25081e-05 -8.95011e-05
0.989936 0.745709 1.00493 0.004016 0.124 0 -0.00468041 -0.00901108
0.993667 0.748416 1.00549 0.008024 0.124 0 -0.00431229 -0.00788888
0.995122 0.74969 1.00562 0.012032 0.124 0 -0.0042127 -0.00768714
0.995458 0.750158 1.00564 0.01604 0.124 0 -0.00418143 -0.00764796
0.995521 0.75029 1.00564 0.020048 0.124 0 -0.00416723 -0.00764275
0.995526 0.750319 1.00563 0.024056 0.124 0 -0.00416047 -0.00764555
0.995529 0.750321 1.00563 0.028064 0.124 0 -0.00415421 -0.00764452
0.995528 0.75032 1.00563 0.032072 0.124 0 -0.00414974 -0.00764256
0.995529 0.750319 1.00564 0.03608 0.124 0 -0.004146 -0.00764369
0.995531 0.750322 1.00564 0.040088 0.124 0 -0.00414509 -0.00764622
0.995537 0.750321 1.00564 0.044096 0.124 0 -0.00414171 -0.00764742
0.995539 0.750321 1.00564 0.048104 0.124 0 -0.00414055 -0.00764671
0.995545 0.750323 1.00564 0.052112 0.124 0 -0.00413827 -0.00764497
0.995544 0.750322 1.00564 0.05612 0.124 0 -0.00413349 -0.00763994
0.995544 0.75032 1.00564 0.060128 0.124 0 -0.00413086 -0.00763601
0.995546 0.750318 1.00564 0.064136 0.124 0 -0.00412668 -0.00763793
0.995554 0.750318 1.00563 0.068144 0.124 0 -0.0041233 -0.00763
0.99555 0.750319 1.00563 0.072152 0.124 0 -0.00411836 -0.00762374
0.995555 0.75032 1.00562 0.07616 0.124 0 -0.00411223 -0.00761585
0.995565 0.750319 1.00561 0.080168 0.124 0 -0.00410749 -0.00760292
0.995576 0.750318 1.0056 0.084176 0.124 0 -0.00409988 -0.00758829
0.995585 0.75032 1.00559 0.088184 0.124 0 -0.00409186 -0.00756718
0.995601 0.75032 1.00557 0.092192 0.124 0 -0.0040837 -0.0075424
0.995632 0.750319 1.00554 0.0962 0.124 0 -0.00406598 -0.00749717
0.995683 0.75032 1.00546 0.100208 0.124 0 -0.00403556 -0.00739767
0.995801 0.750321 1.00526 0.104216 0.124 0 -0.00396189 -0.00715118
0.996066 0.75032 1.00483 0.108224 0.124 0 -0.00379927 -0.00659611
0.996564 0.750315 1.00402 0.112232 0.124 0 -0.00350535 -0.0055716
0.997293 0.750317 1.00284 0.11624 0.124 0 -0.00307651 -0.00406875
0.998104 0.750315 1.00152 0.120248 0.124 0 -0.00259439 -0.00237991
0.998785 0.750317 1.00039 0.124256 0.124 0 -0.00218819 -0.00095369
0.99921 0.750318 0.999692 0.128264 0.124 0 -0.00193211 -6.31321e-05
0.999402 0.750317 0.999381 0.132272 0.124 0 -0.00181508 0.00033164
0.999458 0.750314 0.999281 0.13628 0.124 0 -0.00177922 0.000461107
0.999468 0.750314 0.999259 0.140288 0.124 0 -0.00176826 0.000489098
0.999467 0.750313 0.999256 0.144296 0.124 0 -0.00176313 0.000495087
0.999467 0.750315 0.999257 0.148304 0.124 0 -0.00175974 0.000496222
0.999473 0.750313 0.999258 0.152312 0.124 0 -0.00175869 0.000490351
0.999473 0.750313 0.999262 0.15632 0.124 0 -0.00175431 0.00048968
0.999471 0.75031 0.999263 0.160328 0.124 0 -0.00175186 0.00048848
0.999475 0.75031 0.999266 0.164336 0.124 0 -0.00174956 0.000489202
0.999472 0.750311 0.999267 0.168344 0.124 0 -0.00174618 0.00048762
0.999474 0.75031 0.999269 0.172352 0.124 0 -0.00174208 0.000488827
0.999476 0.750312 0.999271 0.17636 0.124 0 -0.00174012 0.000487714
0.999478 0.750311 0.999269 0.180368 0.124 0 -0.00173832 0.000487198
0.999484 0.75031 0.999269 0.184376 0.124 0 -0.00173441 0.000486383
0.999484 0.750307 0.999274 0.188384 0.124 0 -0.00173298 0.000484741
0.999484 0.750308 0.999275 0.192392 0.124 0 -0.00173167 0.000482304
0.999482 0.750309 0.999276 0.1964 0.124 0 -0.00172549 0.000482117
0.999482 0.750309 0.99928 0.200408 0.124 0 -0.00172097 0.000482488
0.999485 0.750309 0.99928 0.204416 0.124 0 -0.00171754 0.000480848
0.999488 0.750308 0.99928 0.208424 0.124 0 -0.00171465 0.000480642
0.999495 0.750307 0.99928 0.212432 0.124 0 -0.00171561 0.000481706
0.999493 0.750304 0.999284 0.21644 0.124 0 -0.00171313 0.000477846
0.999495 0.750305 0.999287 0.220448 0.124 0 -0.00171009 0.000477999
0.999499 0.750308 0.999287 0.224456 0.124 0 -0.00170804 0.000476411
0.999501 0.750309 0.999287 0.228464 0.124 0 -0.00170275 0.000478714
0.999503 0.750308 0.99929 0.232472 0.124 0 -0.00170236 0.000476286
0.999501 0.750306 0.999293 0.23648 0.124 0 -0.00169806 0.000472303
0.999503 0.750306 0.99929 0.240488 0.124 0 -0.00169346 0.000473859
0.999512 0.750306 0.999292 0.244496 0.124 0 -0.00168918 0.000474293
0.999508 0.750311 0.999293 0.248504 0.124 0 -0.00168471 0.000473405
0.999507 0.750311 0.999298 0.252512 0.124 0 -0.00168322 0.000471853
0.999504 0.750308 0.9993 0.25652 0.124 0 -0.00168285 0.000469653
0.999504 0.750309 0.999303 0.260528 0.124 0 -0.00168143 0.000467011
0.999508 0.750308 0.999304 0.264536 0.124 0 -0.00167798 0.000465827
0.999509 0.750306 0.999304 0.268544 0.124 0 -0.00167293 0.000467251
0.99951 0.750304 0.999306 0.272552 0.124 0 -0.00166813 0.000467096
0.999513 0.750304 0.999308 0.27656 0.124 0 -0.00166816 0.000464813
0.999511 0.750306 0.999308 0.280568 0.124 0 -0.00166515 0.00046522
0.999517 0.750308 0.999312 0.284576 0.124 0 -0.00166426 0.000459764
0.999511 0.750306 0.999317 0.288584 0.124 0 -0.00165996 0.000456925
0.999515 0.750305 0.999317 0.292592 0.124 0 -0.00165363 0.000456773
0.999521 0.750304 0.999322 0.2966 0.124 0 -0.0016498 0.000457619
0.999526 0.750305 0.999327 0.300608 0.124 0 -0.00164423 0.000456763
0.999525 0.750307 0.999329 0.304616 0.124 0 -0.00163846 0.000454697
0.99953 0.750306 0.999328 0.308624 0.124 0 -0.00163396 0.000452938
0.99953 0.750302 0.99933 0.312632 0.124 0 -0.00162881 0.000453779
0.999534 0.750302 0.999336 0.31664 0.124 0 -0.00162284 0.000450287
0.999535 0.7503 0.999342 0.320648 0.124 0 -0.00161515 0.000449346
0.999539 0.750302 0.999344 0.324656 0.124 0 -0.00160573 0.000448955
0.999547 0.750305 0.99935 0.328664 0.124 0 -0.0015978 0.000445232
0.999552 0.750302 0.999358 0.332672 0.124 0 -0.0015889 0.000440945
0.999557 0.750301 0.999368 0.33668 0.124 0 -0.00157408 0.000436567
0.999569 0.7503 0.999385 0.340688 0.124 0 -0.00155166 0.000429955
0.999599 0.750302 0.999413 0.344696 0.124 0 -0.00150778 0.000418114
0.999647 0.750301 0.999469 0.348704 0.124 0 -0.00142082 0.000392421
0.999743 0.750297 0.999588 0.352712 0.124 0 -0.00124379 0.000344747
0.999897 0.750299 0.999778 0.35672 0.124 0 -0.000962407 0.000267057
1.00009 0.750298 1.00002 0.360728 0.124 0 -0.000615011 0.000163843
1.00027 0.750298 1.00023 0.364736 0.124 0 -0.000292355 7.45473e-05
1.00039 0.750296 1.00036 0.368744 0.124 0 -9.59315e-05 1.95452e-05
1.00043 0.7503 1.00042 0.372752 0.124 0 -1.09926e-05 -5.42577e-06
1.00044 0.750299 1.00044 0.37676 0.124 0 1.3372e-05 -1.08206e-05
1.00044 0.750296 1.00044 0.380768 0.124 0 1.88428e-05 -1.09841e-05
1.00044 0.750293 1.00044 0.384776 0.124 0 1.62545e-05 -9.25618e-06
1.00044 0.750294 1.00044 0.388784 0.124 0 1.74343e-05 -1.09747e-05
1.00043 0.750293 1.00044 0.392792 0.124 0 1.68464e-05 -1.47891e-05
1.00044 0.750296 1.00044 0.3968 0.124 0 1.88603e-05 -1.48801e-05
1.00044 0.750299 1.00044 0.400808 0.124 0 1.88864e-05 -1.29794e-05
1.00045 0.750299 1.00044 0.404816 0.124 0 1.97407e-05 -1.00728e-05
1.00044 0.750297 1.00044 0.408824 0.124 0 1.93131e-05 -1.05473e-05
1.00044 0.750294 1.00044 0.412832 0.124 0 1.76008e-05 -9.77331e-06
1.00043 0.750294 1.00044 0.41684 0.124 0 1.89504e-05 -8.08465e-06
1.00044 0.750296 1.00044 0.420848 0.124 0 1.9408e-05 -9.39949e-06
1.00043 0.750295 1.00044 0.424856 0.124 0 1.65226e-05 -8.92812e-06
1.00044 0.750294 1.00044 0.428864 0.124 0 1.93703e-05 -7.00934e-06
1.00043 0.750292 1.00043 0.432872 0.124 0 1.99769e-05 -6.3022e-06
1.00043 0.750292 1.00043 0.43688 0.124 0 1.71894e-05 -9.65914e-06
1.00044 0.750293 1.00043 0.440888 0.124 0 2.07727e-05 -9.55418e-06
1.00044 0.750293 1.00043 0.444896 0.124 0 1.94453e-05 -8.36249e-06
1.00044 0.750294 1.00043 0.448904 0.124 0 2.06111e-05 -7.29405e-06
1.00044 0.750294 1.00043 0.452912 0.124 0 1.83773e-05 -9.35469e-06
1.00044 0.75029 1.00043 0.45692 0.124 0 1.82016e-05 -1.10031e-05
1.00043 0.750295 1.00043 0.460928 0.124 0 1.91868e-05 -9.21232e-06
1.00044 0.750295 1.00044 0.464936 0.124 0 1.90809e-05 -1.06417e-05
1.00044 0.750291 1.00043 0.468944 0.124 0 1.73918e-05 -9.47396e-06
1.00043 0.75029 1.00043 0.472952 0.124 0 1.85369e-05 -7.54243e-06
1.00043 0.750291 1.00043 0.47696 0.124 0 1.98131e-05 -1.00933e-05
1.00043 0.750289 1.00043 0.480968 0.124 0 2.26392e-05 -1.15707e-05
1.00043 0.750293 1.00043 0.484976 0.124 0 2.12195e-05 -1.30202e-05
1.00043 0.750295 1.00043 0.488984 0.124 0 2.02651e-05 -1.53098e-05
1.00043 0.750293 1.00043 0.492992 0.124 0 2.17122e-05 -8.81054e-06
1.00043 0.750293 1.00043 0.497 0.124 0 2.0969e-05 -1.15286e-05
1.00043 0.750287 1.00043 0.501008 0.124 0 1.78226e-05 -1.45295e-05
1.00043 0.750286 1.00043 0.505016 0.124 0 1.77504e-05 -1.30773e-05
1.00042 0.750287 1.00043 0.509024 0.124 0 2.04428e-05 -1.2951e-05
1.00043 0.750289 1.00043 0.513032 0.124 0 2.00033e-05 -1.68313e-05
1.00043 0.750291 1.00043 0.51704 0.124 0 1.97242e-05 -1.40052e-05
1.00043 0.750289 1.00043 0.521048 0.124 0 2.10207e-05 -1.23699e-05
1.00043 0.750289 1.00042 0.525056 0.124 0 2.11782e-05 -1.4624e-05
1.00043 0.75029 1.00042 0.529064 0.124 0 1.93846e-05 -1.42261e-05
1.00043 0.750288 1.00043 0.533072 0.124 0 1.85645e-05 -1.29587e-05
1.00043 0.75029 1.00043 0.53708 0.124 0 2.14432e-05 -1.3109e-05
1.00044 0.750291 1.00043 0.541088 0.124 0 2.10909e-05 -1.21798e-05
1.00044 0.750289 1.00043 0.545096 0.124 0 2.31513e-05 -1.21531e-05
1.00043 0.750288 1.00043 0.549104 0.124 0 2.34478e-05 -1.17633e-05
1.00043 0.750287 1.00043 0.553112 0.124 0 2.39101e-05 -1.00078e-05
1.00043 0.750287 1.00042 0.55712 0.124 0 2.15637e-05 -1.11966e-05
1.00043 0.750286 1.00043 0.561128 0.124 0 2.07449e-05 -6.86198e-06
1.00044 0.750286 1.00042 0.565136 0.124 0 2.11645e-05 -7.53889e-06
1.00043 0.750286 1.00042 0.569144 0.124 0 1.99524e-05 -9.52415e-06
1.00043 0.750283 1.00042 0.573152 0.124 0 2.15268e-05 -1.21248e-05
1.00042 0.750283 1.00042 0.57716 0.124 0 2.20408e-05 -1.16944e-05
1.00043 0.750286 1.00042 0.581168 0.124 0 2.05348e-05 -1.25822e-05
1.00043 0.750286 1.00042 0.585176 0.124 0 1.9833e-05 -1.01258e-05
1.00042 0.750284 1.00042 0.589184 0.124 0 2.09354e-05 -1.23289e-05
1.00042 0.750286 1.00042 0.593192 0.124 0 2.26796e-05 -1.2918e-05
1.00042 0.750287 1.00043 0.5972 0.124 0 2.10889e-05 -9.78505e-06
1.00042 0.750287 1.00043 0.601208 0.124 0 2.03205e-05 -8.57273e-06
1.00042 0.750283 1.00042 0.605216 0.124 0 1.89311e-05 -8.92868e-06
1.00042 0.750285 1.00042 0.609224 0.124 0 2.01025e-05 -9.00927e-06
1.00042 0.750286 1.00042 0.613232 0.124 0 2.13352e-05 -1.37493e-05
1.00043 0.750286 1.00042 0.61724 0.124 0 1.94591e-05 -1.36381e-05
1.00042 0.750286 1.00042 0.621248 0.124 0 2.05235e-05 -1.26718e-05
1.00042 0.750286 1.00043 0.625256 0.124 0 2.15953e-05 -1.50212e-05
1.00043 0.750285 1.00042 0.629264 0.124 0 2.2691e-05 -1.51212e-05
1.00043 0.750281 1.00042 0.633272 0.124 0 2.08675e-05 -1.19603e-05
1.00042 0.750277 1.00042 0.63728 0.124 0 2.02497e-05 -1.03546e-05
1.00042 0.750276 1.00042 0.641288 0.124 0 1.95031e-05 -1.15447e-05
1.00042 0.750274 1.00042 0.645296 0.124 0 1.77871e-05 -7.72673e-06
1.00042 0.750277 1.00042 0.649304 0.124 0 1.71932e-05 -7.27939e-06
1.00042 0.75028 1.00042 0.653312 0.124 0 1.64636e-05 -9.85517e-06
1.00042 0.750279 1.00042 0.65732 0.124 0 1.92443e-05 -1.12117e-05
1.00042 0.750279 1.00042 0.661328 0.124 0 2.04358e-05 -1.23358e-05
1.00042 0.75028 1.00042 0.665336 0.124 0 2.11746e-05 -1.19372e-05
1.00043 0.750282 1.00042 0.669344 0.124 0 2.09111e-05 -1.38584e-05
1.00043 0.750283 1.00042 0.673352 0.124 0 1.94923e-05 -9.65432e-06
1.00042 0.75028 1.00042 0.67736 0.124 0 1.79636e-05 -1.1651e-05
1.00042 0.750277 1.00042 0.681368 0.124 0 1.76058e-05 -1.02234e-05
1.00041 0.750274 1.00042 0.685376 0.124 0 1.74821e-05 -1.06219e-05
1.00042 0.750277 1.00042 0.689384 0.124 0 1.74799e-05 -1.14934e-05
1.00042 0.750276 1.00042 0.693392 0.124 0 1.63591e-05 -1.26546e-05
1.00042 0.750273 1.00042 0.6974 0.124 0 1.50257e-05 -1.10799e-05
1.00042 0.750275 1.00042 0.701408 0.124 0 1.79967e-05 -1.20127e-05
1.00042 0.750277 1.00042 0.705416 0.124 0 1.73434e-05 -1.01604e-05
1.00042 0.750276 1.00042 0.709424 0.124 0 1.82265e-05 -7.71156e-06
1.00042 0.750275 1.00042 0.713432 0.124 0 1.55731e-05 -4.54122e-06
1.00041 0.750279 1.00042 0.71744 0.124 0 1.36203e-05 -6.25674e-06
1.00042 0.750278 1.00042 0.721448 0.124 0 1.44303e-05 -3.38676e-06
1.00042 0.750278 1.00042 0.725456 0.124 0 1.47883e-05 -2.17896e-06
1.00042 0.750276 1.00042 0.729464 0.124 0 1.63052e-05 -5.77002e-06
1.00042 0.750277 1.00042 0.733472 0.124 0 1.53761e-05 5.12445e-07
1.00042 0.750274 1.00042 0.73748 0.124 0 1.32862e-05 -2.22774e-06
1.00042 0.750273 1.00042 0.741488 0.124 0 1.36308e-05 -3.57515e-06
1.00042 0.750273 1.00042 0.745496 0.124 0 1.41331e-05 -1.10481e-05
1.00043 0.750273 1.00041 0.749504 0.124 0 1.34849e-05 -1.09337e-05
1.00043 0.750273 1.00041 0.753512 0.124 0 1.46031e-05 -9.55157e-06
1.00042 0.750273 1.00042 0.75752 0.124 0 1.54079e-05 -7.09141e-06
1.00041 0.750271 1.00041 0.761528 0.124 0 1.65734e-05 -4.85671e-06
1.00041 0.750273 1.00041 0.765536 0.124 0 1.46841e-05 -8.23387e-06
1.00042 0.750275 1.00041 0.769544 0.124 0 1.51514e-05 -1.01847e-05
1.00042 0.750274 1.00042 0.773552 0.124 0 1.60567e-05 -7.56546e-06
1.00042 0.750272 1.00041 0.77756 0.124 0 1.52396e-05 -5.38187e-06
1.00042 0.750274 1.00041 0.781568 0.124 0 1.42167e-05 -7.45381e-06
1.00042 0.750276 1.00042 0.785576 0.124 0 1.56453e-05 -7.18557e-06
1.00042 0.750277 1.00041 0.789584 0.124 0 1.46244e-05 -5.94396e-06
1.00041 0.750276 1.00041 0.793592 0.124 0 1.45291e-05 -8.38448e-06
1.00042 0.750275 1.00041 0.7976 0.124 0 1.26483e-05 -9.90127e-06
1.00041 0.75027 1.00041 0.801608 0.124 0 9.77038e-06 -4.36306e-06
1.00041 0.750269 1.00041 0.805616 0.124 0 1.0635e-05 -5.43852e-06
1.00042 0.75027 1.00041 0.809624 0.124 0 1.29886e-05 -8.83649e-06
1.00042 0.75027 1.00042 0.813632 0.124 0 1.09322e-05 -7.16091e-06
1.00042 0.75027 1.00042 0.81764 0.124 0 1.10972e-05 -8.26072e-06
1.00041 0.750273 1.00042 0.821648 0.124 0 1.17574e-05 -7.29545e-06
1.00041 0.750272 1.00041 0.825656 0.124 0 1.12209e-05 -9.68292e-06
1.00041 0.75027 1.00041 0.829664 0.124 0 1.07029e-05 -9.51261e-06
1.00041 0.750269 1.00041 0.833672 0.124 0 8.70526e-06 -5.82356e-06
1.00042 0.750271 1.00041 0.83768 0.124 0 9.17217e-06 -6.64086e-06
1.00041 0.750272 1.00041 0.841688 0.124 0 9.60836e-06 -8.82236e-06
1.00041 0.750271 1.00041 0.845696 0.124 0 1.06242e-05 -6.11121e-06
1.00041 0.750271 1.00041 0.849704 0.124 0 9.54179e-06 -3.55202e-06
1.00042 0.750271 1.00041 0.853712 0.124 0 9.60942e-06 -4.78513e-06
1.00041 0.750271 1.00042 0.85772 0.124 0 1.02891e-05 -1.30761e-06
1.00041 0.750271 1.00041 0.861728 0.124 0 8.70482e-06 -4.56279e-06
1.00041 0.750268 1.00041 0.865736 0.124 0 9.20468e-06 -3.67277e-06
1.00041 0.750269 1.00041 0.869744 0.124 0 6.89708e-06 -6.39309e-06
1.0004 0.75027 1.00042 0.873752 0.124 0 7.007e-06 -9.92853e-06
1.0004 0.750266 1.00041 0.87776 0.124 0 7.93557e-06 -9.76752e-06
1.00041 0.750265 1.00041 0.881768 0.124 0 7.13017e-06 -9.12369e-06
1.00041 0.750264 1.00041 0.885776 0.124 0 5.54413e-06 -7.50172e-06
1.00041 0.750266 1.00041 0.889784 0.124 0 5.72224e-06 -5.13524e-06
1.00041 0.750268 1.00041 0.893792 0.124 0 6.7937e-06 -7.97169e-06
1.00041 0.750265 1.00041 0.8978 0.124 0 7.8333e-06 -8.2869e-06
1.00041 0.750266 1.00041 0.901808 0.124 0 5.98822e-06 -8.41623e-06
1.00041 0.750266 1.00041 0.905816 0.124 0 6.40556e-06 -6.59224e-06
1.00041 0.750264 1.00041 0.909824 0.124 0 5.11022e-06 -5.76853e-06
1.0004 0.750261 1.00041 0.913832 0.124 0 5.92899e-06 -2.73457e-06
1.0004 0.75026 1.00041 0.91784 0.124 0 6.45158e-06 -4.75289e-06
1.00041 0.750264 1.00042 0.921848 0.124 0 4.99154e-06 -4.54657e-06
1.00042 0.750268 1.00041 0.925856 0.124 0 5.75516e-06 -4.11343e-06
1.00041 0.750264 1.00041 0.929864 0.124 0 3.41075e-06 -4.88879e-06
1.0004 0.750265 1.00041 0.933872 0.124 0 2.15041e-06 -4.99015e-06
1.00041 0.750264 1.00041 0.93788 0.124 0 4.78255e-06 -2.25233e-06
1.0004 0.750262 1.00041 0.941888 0.124 0 5.09204e-06 -4.97792e-06
1.00041 0.750263 1.00041 0.945896 0.124 0 4.7127e-06 -7.14519e-06
1.00041 0.750263 1.00041 0.949904 0.124 0 2.8354e-06 -3.15536e-06
1.00041 0.750264 1.00041 0.953912 0.124 0 2.86146e-06 -1.79187e-06
1.00041 0.750264 1.00041 0.95792 0.124 0 4.01271e-06 4.02002e-06
1.00041 0.750266 1.00041 0.961928 0.124 0 3.52425e-06 4.70794e-06
1.0004 0.750266 1.00041 0.965936 0.124 0 3.57942e-06 3.42198e-06
1.0004 0.750265 1.00041 0.969944 0.124 0 3.2508e-06 6.37464e-06
1.00041 0.750265 1.00041 0.973952 0.124 0 2.33953e-06 5.19072e-06
1.00041 0.750267 1.00041 0.97796 0.124 0 2.89042e-06 4.72386e-06
1.00041 0.750266 1.00041 0.981968 0.124 0 3.01485e-06 4.90434e-06
1.00041 0.750267 1.00041 0.985976 0.124 0 3.23235e-06 6.35226e-06
1.00041 0.750265 1.00041 0.989984 0.124 0 2.29846e-06 8.08681e-06
1.00041 0.750265 1.00041 0.993992 0.124 0 2.30647e-06 6.416e-06
1.00042 0.750267 1.00041 0.998 0.124 0 -8.76933e-07 3.19683e-06
1.00042 0.750269 1.00041 1.00201 0.124 0 -6.4543e-07 4.64832e-06
1.00042 0.750273 1.00041 1.00602 0.124 0 1.57019e-06 5.25229e-06
1.00043 0.750276 1.00041 1.01002 0.124 0 1.63394e-06 8.15586e-06
1.00042 0.750273 1.00041 1.01403 0.124 0 7.1907e-08 8.50957e-06
1.00042 0.750271 1.00041 1.01804 0.124 0 1.30169e-06 6.01179e-06
1.00041 0.75027 1.00041 1.02205 0.124 0 1.00132e-06 7.12467e-06
1.00041 0.750271 1.00041 1.02606 0.124 0 -2.91269e-06 6.22486e-06
1.0004 0.750272 1.00041 1.03006 0.124 0 -2.18181e-06 5.81142e-06
1.00041 0.750271 1.00041 1.03407 0.124 0 -5.18609e-06 8.10971e-06
1.00042 0.750273 1.00041 1.03808 0.124 0 -4.24213e-06 7.373e-06
1.00041 0.750273 1.00041 1.04209 0.124 0 -3.16662e-06 7.05706e-06
1.00041 0.750273 1.00041 1.0461 0.124 0 -3.50592e-07 8.05684e-06
1.00041 0.750275 1.00041 1.0501 0.124 0 -2.23422e-06 5.85729e-06
1.00041 0.750275 1.00041 1.05411 0.124 0 -5.29883e-06 5.02158e-06
1.00041 0.750274 1.00041 1.05812 0.124 0 -5.37728e-06 3.58602e-06
1.00041 0.750275 1.00041 1.06213 0.124 0 -6.0286e-06 3.73897e-06
1.00042 0.750275 1.00041 1.06614 0.124 0 -6.2275e-06 4.82667e-06
1.00042 0.750272 1.00041 1.07014 0.124 0 -6.14917e-06 4.82627e-06
1.00041 0.750271 1.00042 1.07415 0.124 0 -7.76141e-06 5.18945e-06
1.00041 0.750272 1.00041 1.07816 0.124 0 -6.23421e-06 7.961e-06
1.00041 0.750273 1.00041 1.08217 0.124 0 -4.49728e-06 8.26902e-06
1.00041 0.750272 1.00042 1.08618 0.124 0 -6.28897e-06 6.99704e-06
1.00041 0.750275 1.00041 1.09018 0.124 0 -9.6458e-06 3.60944e-06
1.00042 0.750276 1.00041 1.09419 0.124 0 -6.12001e-06 5.64935e-06
1.00042 0.750278 1.00041 1.0982 0.124 0 -5.31023e-06 4.82898e-06
1.00041 0.750277 1.00041 1.10221 0.124 0 -7.43877e-06 5.93299e-06
1.00041 0.750276 1.00041 1.10622 0.124 0 -7.29713e-06 6.33078e-06
1.00042 0.750277 1.00041 1.11022 0.124 0 -9.28687e-06 8.26882e-06
1.00042 0.750277 1.00041 1.11423 0.124 0 -1.09616e-05 4.78508e-06
1.00042 0.750272 1.00041 1.11824 0.124 0 -1.06459e-05 4.99487e-06
1.00041 0.750271 1.00041 1.12225 0.124 0 -1.191e-05 7.93087e-06
1.00042 0.750272 1.00041 1.12626 0.124 0 -1.03794e-05 6.83326e-06
1.00041 0.750272 1.00041 1.13026 0.124 0 -1.02569e-05 7.02289e-06
1.00042 0.750271 1.00041 1.13427 0.124 0 -9.71781e-06 9.09828e-06
1.00041 0.750272 1.00041 1.13828 0.124 0 -9.91204e-06 9.68234e-06
1.00041 0.750272 1.00041 1.14229 0.124 0 -9.16372e-06 1.06562e-05
1.00041 0.750275 1.00041 1.1463 0.124 0 -9.35755e-06 1.03306e-05
1.00041 0.750275 1.00041 1.1503 0.124 0 -1.17564e-05 5.97123e-06
1.00042 0.750273 1.00041 1.15431 0.124 0 -1.27037e-05 3.90434e-06
1.00042 0.750273 1.00041 1.15832 0.124 0 -1.5532e-05 3.16952e-06
1.00043 0.750273 1.00041 1.16233 0.124 0 -1.18999e-05 7.22775e-06
1.00042 0.750276 1.00041 1.16634 0.124 0 -1.24981e-05 6.34402e-06
1.00042 0.750275 1.00041 1.17034 0.124 0 -1.29692e-05 9.71235e-06
1.00042 0.750274 1.00041 1.17435 0.124 0 -1.33723e-05 8.8939e-06
1.00042 0.750276 1.00041 1.17836 0.124 0 -1.47593e-05 8.18142e-06
1.00042 0.750276 1.00041 1.18237 0.124 0 -1.37626e-05 8.05719e-06
1.00041 0.750276 1.00041 1.18638 0.124 0 -1.39897e-05 7.3635e-06
1.00041 0.750276 1.00041 1.19038 0.124 0 -1.58464e-05 1.00949e-05
1.00041 0.750273 1.00041 1.19439 0.124 0 -1.71398e-05 7.60223e-06
1.00041 0.750274 1.00042 1.1984 0.124 0 -1.44376e-05 7.63296e-06
1.00042 0.750272 1.00041 1.20241 0.124 0 -1.57897e-05 8.52129e-06
1.00042 0.750274 1.00041 1.20642 0.124 0 -1.47541e-05 8.79723e-06
1.00042 0.750275 1.00041 1.21042 0.124 0 -1.61895e-05 4.88944e-06
1.00042 0.750274 1.00042 1.21443 0.124 0 -1.60727e-05 7.34776e-06
1.00042 0.750274 1.00042 1.21844 0.124 0 -1.54617e-05 9.424e-06
1.00042 0.750278 1.00042 1.22245 0.124 0 -1.64879e-05 1.07875e-05
1.00042 0.750279 1.00042 1.22646 0.124 0 -1.68326e-05 1.02753e-05
1.00042 0.750281 1.00042 1.23046 0.124 0 -1.61779e-05 1.01105e-05
1.00042 0.750278 1.00042 1.23447 0.124 0 -1.58966e-05 1.08909e-05
1.00043 0.750276 1.00042 1.23848 0.124 0 -1.47154e-05 1.01827e-05
1.00043 0.750275 1.00042 1.24249 0.124 0 -1.71263e-05 6.21659e-06
1.00042 0.750277 1.00042 1.2465 0.124 0 -1.82798e-05 6.06413e-06
1.00042 0.750277 1.00042 1.2505 0.124 0 -1.75781e-05 6.31378e-06
1.00042 0.750278 1.00042 1.25451 0.124 0 -1.80201e-05 9.04349e-06
1.00043 0.750279 1.00042 1.25852 0.124 0 -1.80391e-05 1.02335e-05
1.00043 0.750278 1.00042 1.26253 0.124 0 -1.78595e-05 7.34106e-06
1.00043 0.750278 1.00042 1.26654 0.124 0 -1.82414e-05 6.6676e-06
1.00042 0.750278 1.00042 1.27054 0.124 0 -1.87234e-05 1.03883e-05
1.00042 0.750278 1.00042 1.27455 0.124 0 -1.77291e-05 1.07626e-05
1.00042 0.750277 1.00042 1.27856 0.124 0 -1.59056e-05 7.38784e-06
1.00042 0.750278 1.00042 1.28257 0.124 0 -1.66755e-05 8.48593e-06
1.00042 0.75028 1.00042 1.28658 0.124 0 -1.74579e-05 7.51089e-06
1.00042 0.75028 1.00042 1.29058 0.124 0 -1.74047e-05 9.31258e-06
1.00043 0.75028 1.00042 1.29459 0.124 0 -1.80595e-05 1.18772e-05
1.00042 0.750278 1.00042 1.2986 0.124 0 -1.98699e-05 1.14523e-05
1.00042 0.750279 1.00042 1.30261 0.124 0 -1.76433e-05 1.05268e-05
1.00043 0.750281 1.00042 1.30662 0.124 0 -1.86862e-05 1.10333e-05
1.00043 0.750281 1.00042 1.31062 0.124 0 -1.80251e-05 9.85555e-06
1.00043 0.750282 1.00042 1.31463 0.124 0 -1.7334e-05 6.38697e-06
1.00043 0.750284 1.00042 1.31864 0.124 0 -1.63618e-05 9.48294e-06
1.00042 0.750278 1.00042 1.32265 0.124 0 -1.88878e-05 9.52444e-06
1.00042 0.750277 1.00042 1.32666 0.124 0 -1.9009e-05 9.45512e-06
1.00043 0.750281 1.00042 1.33066 0.124 0 -1.90077e-05 1.02673e-05
1.00043 0.750282 1.00042 1.33467 0.124 0 -1.82785e-05 1.12275e-05
1.00043 0.750284 1.00042 1.33868 0.124 0 -1.67471e-05 1.06877e-05
1.00042 0.750281 1.00042 1.34269 0.124 0 -1.50854e-05 1.04072e-05
1.00043 0.75028 1.00042 1.3467 0.124 0 -1.3452e-05 1.11996e-05
1.00043 0.750281 1.00042 1.3507 0.124 0 -1.53026e-05 1.26206e-05
1.00043 0.75028 1.00042 1.35471 0.124 0 -1.47719e-05 9.95264e-06
1.00043 0.750281 1.00042 1.35872 0.124 0 -1.45319e-05 1.07874e-05
1.00043 0.750282 1.00042 1.36273 0.124 0 -1.46195e-05 1.18446e-05
1.00043 0.750282 1.00042 1.36674 0.124 0 -1.45505e-05 1.14314e-05
1.00043 0.750283 1.00042 1.37074 0.124 0 -1.76267e-05 1.05998e-05
1.00043 0.750285 1.00042 1.37475 0.124 0 -1.5511e-05 1.33212e-05
1.00043 0.750282 1.00042 1.37876 0.124 0 -1.54693e-05 1.048e-05
1.00043 0.750282 1.00043 1.38277 0.124 0 -1.56864e-05 9.10191e-06
1.00044 0.750283 1.00043 1.38678 0.124 0 -1.71226e-05 7.40597e-06
1.00043 0.750289 1.00043 1.39078 0.124 0 -1.65289e-05 1.02839e-05
1.00043 0.750288 1.00043 1.39479 0.124 0 -1.97881e-05 1.04125e-05
1.00043 0.750289 1.00043 1.3988 0.124 0 -1.70703e-05 1.18738e-05
1.00043 0.75029 1.00043 1.40281 0.124 0 -1.75097e-05 1.08284e-05
1.00043 0.750291 1.00043 1.40682 0.124 0 -2.03841e-05 1.44448e-05
1.00043 0.750286 1.00043 1.41082 0.124 0 -1.90777e-05 1.47145e-05
1.00043 0.750287 1.00043 1.41483 0.124 0 -1.8844e-05 1.04514e-05
1.00043 0.750288 1.00043 1.41884 0.124 0 -1.83397e-05 5.22776e-06
1.00043 0.750287 1.00043 1.42285 0.124 0 -2.07397e-05 7.18641e-06
1.00042 0.750285 1.00043 1.42686 0.124 0 -2.20453e-05 6.287e-06
1.00043 0.750285 1.00043 1.43086 0.124 0 -2.0608e-05 5.33325e-06
1.00043 0.750282 1.00043 1.43487 0.124 0 -1.96335e-05 8.16606e-06
1.00043 0.750283 1.00043 1.43888 0.124 0 -1.89587e-05 4.78952e-06
1.00043 0.750284 1.00043 1.44289 0.124 0 -1.90258e-05 5.49159e-06
1.00044 0.750285 1.00043 1.4469 0.124 0 -1.80898e-05 5.20963e-06
1.00044 0.750289 1.00043 1.4509 0.124 0 -1.93313e-05 7.53747e-06
1.00044 0.75029 1.00043 1.45491 0.124 0 -1.84532e-05 8.59798e-06
1.00044 0.750288 1.00043 1.45892 0.124 0 -2.13862e-05 8.76044e-06
1.00044 0.750288 1.00043 1.46293 0.124 0 -2.10451e-05 9.59985e-06
1.00043 0.750288 1.00043 1.46694 0.124 0 -1.61864e-05 1.30206e-05
1.00044 0.750284 1.00043 1.47094 0.124 0 -1.54793e-05 1.1456e-05
1.00044 0.750286 1.00043 1.47495 0.124 0 -1.6588e-05 1.2695e-05
1.00043 0.750287 1.00043 1.47896 0.124 0 -1.51671e-05 9.33046e-06
1.00043 0.750287 1.00043 1.48297 0.124 0 -1.73239e-05 5.45052e-06
1.00044 0.750287 1.00043 1.48698 0.124 0 -1.84099e-05 4.20797e-06
1.00044 0.75029 1.00043 1.49098 0.124 0 -1.78834e-05 5.38851e-06
1.00044 0.750293 1.00043 1.49499 0.124 0 -1.60625e-05 7.75671e-06
1.00044 0.750291 1.00043 1.499 0.124 0 -1.63068e-05 9.76901e-06
1.00044 0.750292 1.00043 1.50301 0.124 0 -1.6496e-05 1.22401e-05
1.00044 0.750291 1.00044 1.50702 0.124 0 -1.68256e-05 1.13506e-05
1.00044 0.750291 1.00044 1.51102 0.124 0 -1.86971e-05 1.34494e-05
1.00044 0.750291 1.00043 1.51503 0.124 0 -1.87184e-05 1.1183e-05
1.00044 0.750292 1.00044 1.51904 0.124 0 -1.71385e-05 7.32478e-06
1.00044 0.750294 1.00044 1.52305 0.124 0 -1.78966e-05 9.27544e-06
1.00044 0.750296 1.00044 1.52706 0.124 0 -1.63504e-05 4.51285e-06
1.00044 0.750294 1.00044 1.53106 0.124 0 -1.65981e-05 6.70515e-06
1.00044 0.750292 1.00044 1.53507 0.124 0 -1.59653e-05 1.22472e-05
1.00044 0.75029 1.00044 1.53908 0.124 0 -1.61265e-05 1.31525e-05
1.00044 0.750292 1.00044 1.54309 0.124 0 -1.67863e-05 8.33309e-06
1.00044 0.750295 1.00044 1.5471 0.124 0 -1.68222e-05 6.38752e-06
1.00044 0.750294 1.00044 1.5511 0.124 0 -1.96255e-05 5.53436e-06
1.00043 0.750293 1.00044 1.55511 0.124 0 -1.82855e-05 8.38224e-06
1.00044 0.750291 1.00044 1.55912 0.124 0 -1.86002e-05 9.08212e-06
1.00044 0.750291 1.00044 1.56313 0.124 0 -1.79127e-05 6.14091e-06
1.00044 0.75029 1.00044 1.56714 0.124 0 -1.92831e-05 7.25259e-06
1.00044 0.750292 1.00044 1.57114 0.124 0 -1.92308e-05 7.51741e-06
1.00043 0.750292 1.00044 1.57515 0.124 0 -1.89934e-05 8.78711e-06
1.00044 0.750296 1.00044 1.57916 0.124 0 -1.721e-05 9.02376e-06
1.00044 0.750297 1.00044 1.58317 0.124 0 -1.66387e-05 1.21125e-05
1.00044 0.750297 1.00044 1.58718 0.124 0 -1.96007e-05 1.04816e-05
1.00044 0.750297 1.00044 1.59118 0.124 0 -1.75348e-05 8.99122e-06
1.00045 0.750296 1.00044 1.59519 0.124 0 -1.87594e-05 1.0196e-05
1.00044 0.750296 1.00044 1.5992 0.124 0 -1.76949e-05 1.06863e-05
1.00044 0.750298 1.00044 1.60321 0.124 0 -1.81669e-05 6.42943e-06
1.00044 0.750299 1.00044 1.60722 0.124 0 -1.51329e-05 4.62273e-06
1.00044 0.750299 1.00044 1.61122 0.124 0 -1.32124e-05 6.95614e-06
1.00044 0.750297 1.00044 1.61523 0.124 0 -1.57786e-05 1.01518e-05
1.00044 0.750296 1.00044 1.61924 0.124 0 -6.99466e-06 6.57296e-06
1.00039 0.750296 1.00038 1.62325 0.124 0 7.95398e-05 -1.89889e-05
1.00011 0.750298 1.00004 1.62726 0.124 0 0.000581148 -0.000160582
0.999146 0.750297 0.998854 1.63126 0.124 0 0.00232326 -0.000655951
0.99698 0.750298 0.99621 1.63527 0.124 0 0.00623163 -0.00177028
0.99344 0.750298 0.991904 1.63928 0.124 0 0.0125952 -0.00358621
0.988749 0.750299 0.98619 1.64329 0.124 0 0.021052 -0.00601029
0.98323 0.750299 0.979474 1.6473 0.124 0 0.0310096 -0.00888817
0.977168 0.7503 0.972092 1.6513 0.124 0 0.0419766 -0.012071
0.970766 0.750299 0.964275 1.65531 0.124 0 0.0536078 -0.0154758
0.96414 0.750302 0.956178 1.65932 0.124 0 0.0656779 -0.0190397
0.957376 0.750302 0.947898 1.66333 0.124 0 0.078047 -0.0227227
0.950519 0.750303 0.939495 1.66734 0.124 0 0.0906232 -0.0265005
0.943602 0.750303 0.93101 1.67134 0.124 0 0.103349 -0.0303589
0.936658 0.750303 0.922467 1.67535 0.124 0 0.116181 -0.0342803
0.929693 0.750304 0.913887 1.67936 0.124 0 0.129096 -0.0382665
0.922721 0.750304 0.90528 1.68337 0.124 0 0.142076 -0.0423115
0.915751 0.750306 0.896655 1.68738 0.124 0 0.155107 -0.0464091
0.908782 0.750307 0.888018 1.69138 0.124 0 0.168173 -0.0505601
0.901829 0.750306 0.879379 1.69539 0.124 0 0.181272 -0.0547644
0.894894 0.750307 0.870734 1.6994 0.124 0 0.194398 -0.0590176
0.887963 0.750306 0.862092 1.70341 0.124 0 0.207547 -0.0633176
0.881052 0.750308 0.853451 1.70742 0.124 0 0.220713 -0.0676677
0.874156 0.750308 0.844814 1.71142 0.124 0 0.233894 -0.0720674
0.867283 0.750308 0.836182 1.71543 0.124 0 0.24709 -0.0765162
0.860436 0.750307 0.827556 1.71944 0.124 0 0.260296 -0.0810175
0.853608 0.750307 0.818935 1.72345 0.124 0 0.273512 -0.0855706
0.846804 0.750307 0.810322 1.72746 0.124 0 0.286734 -0.0901756
0.840022 0.750309 0.801717 1.73146 0.124 0 0.299964 -0.0948299
0.833257 0.750308 0.793118 1.73547 0.124 0 0.313203 -0.0995325
0.826521 0.750307 0.784526 1.73948 0.124 0 0.326446 -0.104292
0.819814 0.75031 0.775942 1.74349 0.124 0 0.339692 -0.109111
0.813123 0.750313 0.767367 1.7475 0.124 0 0.352945 -0.113977
0.806467 0.750315 0.758798 1.7515 0.124 0 0.366203 -0.118903
0.799837 0.750311 0.750244 1.75551 0.124 0 0.37946 -0.123884
0.793232 0.750315 0.741692 1.75952 0.124 0 0.39272 -0.128925
0.786653 0.750316 0.733148 1.76353 0.124 0 0.405982 -0.134021
0.780106 0.750314 0.724608 1.76754 0.124 0 0.41924 -0.139175
0.773584 0.750314 0.716076 1.77154 0.124 0 0.432496 -0.144397
0.767092 0.750317 0.707556 1.77555 0.124 0 0.445747 -0.149672
0.760628 0.75032 0.699045 1.77956 0.124 0 0.458993 -0.155014
0.754195 0.75032 0.690542 1.78357 0.124 0 0.472236 -0.160418
0.74779 0.750318 0.682051 1.78758 0.124 0 0.485466 -0.165884
0.741429 0.750317 0.673574 1.79158 0.124 0 0.498682 -0.17141
0.735102 0.750315 0.665109 1.79559 0.124 0 0.511872 -0.177002
0.728819 0.750316 0.656668 1.7996 0.124 0 0.525031 -0.182648
0.722584 0.750317 0.648253 1.80361 0.124 0 0.538147 -0.18835
0.716407 0.75032 0.639884 1.80762 0.124 0 0.551201 -0.194095
0.710297 0.750319 0.631569 1.81162 0.124 0 0.564155 -0.199876
0.704284 0.750321 0.623347 1.81563 0.124 0 0.576967 -0.20567
0.698392 0.75032 0.61527 1.81964 0.124 0 0.58956 -0.211427
0.6927 0.750321 0.607417 1.82365 0.124 0 0.60178 -0.217098
0.687315 0.750324 0.599951 1.82766 0.124 0 0.613398 -0.222559
0.682422 0.750324 0.593148 1.83166 0.124 0 0.623987 -0.227588
0.678325 0.750324 0.58743 1.83567 0.124 0 0.632883 -0.231855
0.675391 0.750326 0.583339 1.83968 0.124 0 0.63925 -0.23493
0.673854 0.750325 0.581195 1.84369 0.124 0 0.642593 -0.236546
0.673471 0.750323 0.58067 1.8477 0.124 0 0.643422 -0.236948
0.673668 0.750322 0.580947 1.8517 0.124 0 0.642992 -0.23674
0.673992 0.750322 0.581407 1.85571 0.124 0 0.642281 -0.236393
0.67429 0.750325 0.581816 1.85972 0.124 0 0.641633 -0.236089
0.67453 0.750326 0.582147 1.86373 0.124 0 0.641109 -0.235841
0.674726 0.750326 0.582414 1.86774 0.124 0 0.640678 -0.235637
0.6749 0.750327 0.582635 1.87174 0.124 0 0.64032 -0.235478
0.675036 0.750328 0.582831 1.87575 0.124 0 0.640009 -0.235334
0.675157 0.750325 0.582996 1.87976 0.124 0 0.639741 -0.235212
0.675264 0.750327 0.583139 1.88377 0.124 0 0.639504 -0.235107
0.675361 0.750326 0.583255 1.88778 0.124 0 0.639299 -0.235023
0.675444 0.750328 0.583361 1.89178 0.124 0 0.639121 -0.234951
0.675522 0.75033 0.583449 1.89579 0.124 0 0.638958 -0.234891
0.675585 0.75033 0.583526 1.8998 0.124 0 0.638821 -0.23484
0.675636 0.750328 0.583598 1.90381 0.124 0 0.638701 -0.234791
0.675699 0.750329 0.583652 1.90782 0.124 0 0.638579 -0.234757
0.675749 0.75033 0.583696 1.91182 0.124 0 0.638474 -0.234731
0.675791 0.750332 0.583727 1.91583 0.124 0 0.638363 -0.23471
0.675827 0.750331 0.583758 1.91984 0.124 0 0.63826 -0.234692
0.675867 0.750333 0.583785 1.92385 0.124 0 0.638166 -0.23469
0.675911 0.750332 0.583833 1.92786 0.124 0 0.638094 -0.234716
0.675992 0.750333 0.583845 1.93186 0.124 0 0.638067 -0.234812
0.739094 0.750332 0.471209 1.93587 0.124 0 0.566432 -0.396515
0.830083 0.750333 -0.113233 1.93988 0.124 0 0.462435 -1.07014
0.802647 0.750333 -0.266367 1.94389 0.124 0 0.488537 -1.24277
0.782616 0.750332 -0.335634 1.9479 0.124 0 0.508348 -1.3247
0.766486 0.750334 -0.381617 1.9519 0.124 0 0.524632 -1.38102
0.752208 0.750334 -0.417425 1.95591 0.124 0 0.539184 -1.4262
0.739147 0.750336 -0.44719 1.95992 0.124 0 0.552665 -1.46477
0.727149 0.750335 -0.472432 1.96393 0.124 0 0.565125 -1.49834
0.716393 0.750333 -0.493663 1.96794 0.124 0 0.576405 -1.52724
0.707269 0.750335 -0.510686 1.97194 0.124 0 0.585996 -1.55091
0.700343 0.750338 -0.523084 1.97595 0.124 0 0.593328 -1.56846
0.695967 0.750339 -0.530634 1.97996 0.124 0 0.59793 -1.57931
0.69386 0.750339 -0.534117 1.98397 0.124 0 0.600094 -1.58436
0.693156 0.750338 -0.535154 1.98798 0.124 0 0.600744 -1.5859
0.693007 0.750339 -0.535261 1.99198 0.124 0 0.60081 -1.58606
0.692972 0.750342 -0.535133 1.99599 0.124 0 0.600724 -1.58588
0.692941 0.750342 -0.534994 2 0.124 0 0.600648 -1.58569
0.692898 0.750343 -0.534871 2.00401 0.124 0 0.600576 -1.58553
0.692824 0.750342 -0.534771 2.00802 0.124 0 0.600523 -1.5854
0.692738 0.750343 -0.534683 2.01202 0.124 0 0.600477 -1.58529
0.692637 0.750344 -0.534607 2.01603 0.124 0 0.600435 -1.5852
0.692506 0.750343 -0.534558 2.02004 0.124 0 0.600409 -1.58515
0.692356 0.750341 -0.534518 2.02405 0.124 0 0.600386 -1.5851
0.692206 0.750344 -0.534465 2.02806 0.124 0 0.600363 -1.58504
0.692028 0.750343 -0.534427 2.03206 0.124 0 0.600354 -1.58501
0.69181 0.750342 -0.534396 2.03607 0.124 0 0.600347 -1.585
0.691592 0.750341 -0.53436 2.04008 0.124 0 0.600334 -1.58496
0.691352 0.75034 -0.534327 2.04409 0.124 0 0.600319 -1.58493
0.691073 0.750339 -0.534307 2.0481 0.124 0 0.600318 -1.58491
0.690755 0.750341 -0.534274 2.0521 0.124 0 0.600312 -1.58489
0.690401 0.750341 -0.534249 2.05611 0.124 0 0.600309 -1.58488
0.690006 0.750342 -0.534227 2.06012 0.124 0 0.600305 -1.58487
0.689553 0.750341 -0.534208 2.06413 0.124 0 0.600312 -1.58486
0.689031 0.750337 -0.53419 2.06814 0.124 0 0.600326 -1.58487
0.688443 0.750338 -0.53417 2.07214 0.124 0 0.600328 -1.58486
0.68775 0.750339 -0.534148 2.07615 0.124 0 0.600333 -1.58486
0.686925 0.750339 -0.534128 2.08016 0.124 0 0.600337 -1.58486
0.685929 0.750338 -0.534118 2.08417 0.124 0 0.600339 -1.58486
0.684703 0.750338 -0.534101 2.08818 0.124 0 0.600352 -1.58487
0.683188 0.750334 -0.534095 2.09218 0.124 0 0.600366 -1.58489
0.681211 0.750336 -0.534082 2.09619 0.124 0 0.600371 -1.58489
0.678495 0.750336 -0.534093 2.1002 0.124 0 0.600383 -1.58491
0.67386 0.750334 -0.534161 2.10421 0.124 0 0.600397 -1.58493
0.661712 0.750334 -0.534494 2.10822 0.124 0 0.6004 -1.58493
0.625385 0.750334 -0.535427 2.11222 0.124 0 0.60042 -1.58493
0.543925 0.750333 -0.536704 2.11623 0.124 0 0.600438 -1.58496
0.425596 0.750335 -0.537126 2.12024 0.124 0 0.600462 -1.585
0.318083 0.750334 -0.536159 2.12425 0.124 0 0.600489 -1.58505
0.257989 0.750335 -0.534819 2.12826 0.124 0 0.600508 -1.58507
0.238014 0.750333 -0.534085 2.13226 0.124 0 0.600523 -1.58508
0.234579 0.750336 -0.533875 2.13627 0.124 0 0.600543 -1.5851
0.234617 0.750337 -0.533843 2.14028 0.124 0 0.600562 -1.58513
0.234846 0.750333 -0.53384 2.14429 0.124 0 0.600589 -1.58517
0.234957 0.750334 -0.533827 2.1483 0.124 0 0.600602 -1.58519
0.235017 0.750332 -0.533818 2.1523 0.124 0 0.600624 -1.58522
0.235058 0.750329 -0.5338 2.15631 0.124 0 0.600637 -1.58524
0.235093 0.750328 -0.533791 2.16032 0.124 0 0.600667 -1.58527
0.235125 0.750329 -0.533781 2.16433 0.124 0 0.600685 -1.5853
0.235156 0.750329 -0.533768 2.16834 0.124 0 0.60071 -1.58534
0.235187 0.750326 -0.533761 2.17234 0.124 0 0.600735 -1.58539
0.235216 0.750329 -0.533747 2.17635 0.124 0 0.600762 -1.58543
0.235243 0.750328 -0.533738 2.18036 0.124 0 0.600808 -1.58548
0.235273 0.750327 -0.533724 2.18437 0.124 0 0.600835 -1.58553
0.235298 0.750328 -0.533705 2.18838 0.124 0 0.600858 -1.58556
0.235323 0.750328 -0.533685 2.19238 0.124 0 0.600878 -1.58561
0.235349 0.750325 -0.533666 2.19639 0.124 0 0.600905 -1.58565
0.235374 0.750326 -0.533645 2.2004 0.124 0 0.600936 -1.58569
0.235398 0.750327 -0.53363 2.20441 0.124 0 0.600973 -1.58575
0.235422 0.750327 -0.533611 2.20842 0.124 0 0.601007 -1.5858
0.235442 0.750325 -0.533591 2.21242 0.124 0 0.601039 -1.58587
0.23546 0.750323 -0.53357 2.21643 0.124 0 0.601078 -1.58592
0.23548 0.750323 -0.533555 2.22044 0.124 0 0.601123 -1.58598
0.235502 0.750322 -0.533526 2.22445 0.124 0 0.601166 -1.58603
0.235523 0.750323 -0.533496 2.22846 0.124 0 0.601193 -1.58609
0.235541 0.750323 -0.533473 2.23246 0.124 0 0.601244 -1.58617
0.235563 0.750323 -0.533447 2.23647 0.124 0 0.601298 -1.58624
0.235583 0.750321 -0.533409 2.24048 0.124 0 0.601319 -1.58632
0.2356 0.75032 -0.533376 2.24449 0.124 0 0.601363 -1.58641
0.235622 0.750322 -0.533352 2.2485 0.124 0 0.60145 -1.58649
0.235641 0.750322 -0.533323 2.2525 0.124 0 0.601506 -1.5866
0.235657 0.750322 -0.533258 2.25651 0.124 0 0.601507 -1.58675
0.235677 0.750322 -0.53327 2.26052 0.124 0 0.601573 -1.58674
0.235734 0.750319 -0.533146 2.26453 0.124 0 0.601892 -1.58712
0.235667 0.750319 -0.533419 2.26854 0.124 0 0.601325 -1.58635
0.235887 0.750313 -0.532187 2.27254 0.124 0 0.60248 -1.58937
0.235338 0.750314 -0.535556 2.27655 0.124 0 0.599631 -1.5812
0.236915 0.750317 -0.527171 2.28056 0.124 0 0.608377 -1.60219
0.230736 0.750316 -0.554025 2.28457 0.124 0 0.577094 -1.53257
0.122108 0.750316 -0.896133 2.28858 0.124 0 -0.208596 -0.21685
0.117059 0.750317 -0.903431 2.29258 0.124 0 -0.238725 -0.166344
0.117015 0.750316 -0.902484 2.29659 0.124 0 -0.236627 -0.164505
0.117124 0.750313 -0.903799 2.3006 0.124 0 -0.23981 -0.166916
0.117086 0.750314 -0.903361 2.30461 0.124 0 -0.238677 -0.166108
0.11707 0.750316 -0.903203 2.30862 0.124 0 -0.238262 -0.165778
0.117086 0.750315 -0.903451 2.31262 0.124 0 -0.238831 -0.166205
0.11708 0.750316 -0.903374 2.31663 0.124 0 -0.238599 -0.166049
0.117082 0.750316 -0.903356 2.32064 0.124 0 -0.238516 -0.165957
0.117089 0.750317 -0.903405 2.32465 0.124 0 -0.238594 -0.166025
0.117088 0.750317 -0.903396 2.32866 0.124 0 -0.238535 -0.165981
0.117088 0.750313 -0.903405 2.33266 0.124 0 -0.2385 -0.165963
0.117092 0.750311 -0.903424 2.33667 0.124 0 -0.23849 -0.165965
0.11709 0.750312 -0.903431 2.34068 0.124 0 -0.238458 -0.165948
0.117091 0.750312 -0.90344 2.34469 0.124 0 -0.238432 -0.165928
0.117092 0.750311 -0.903448 2.3487 0.124 0 -0.238412 -0.165902
0.117094 0.75031 -0.903458 2.3527 0.124 0 -0.238389 -0.165877
0.117094 0.750311 -0.903469 2.35671 0.124 0 -0.238357 -0.165871
0.117098 0.750315 -0.903478 2.36072 0.124 0 -0.23834 -0.165846
0.1171 0.750314 -0.903489 2.36473 0.124 0 -0.238312 -0.165829
0.117097 0.750315 -0.9035 2.36874 0.124 0 -0.238284 -0.165821
0.117097 0.750313 -0.903514 2.37274 0.124 0 -0.238263 -0.165785
0.117096 0.750312 -0.903523 2.37675 0.124 0 -0.238233 -0.165768
0.1171 0.750312 -0.903532 2.38076 0.124 0 -0.238192 -0.165758
0.117099 0.750307 -0.903543 2.38477 0.124 0 -0.238158 -0.165747
0.1171 0.750306 -0.903556 2.38878 0.124 0 -0.238148 -0.165706
0.117106 0.750306 -0.903569 2.39278 0.124 0 -0.23812 -0.165682
0.117107 0.750307 -0.903585 2.39679 0.124 0 -0.238085 -0.165651
0.117108 0.750307 -0.903598 2.4008 0.124 0 -0.238036 -0.165631
0.117111 0.750309 -0.903612 2.40481 0.124 0 -0.238008 -0.16559
0.117111 0.75031 -0.903625 2.40882 0.124 0 -0.237984 -0.165563
0.117108 0.750311 -0.903638 2.41282 0.124 0 -0.237951 -0.165542
0.117109 0.750309 -0.903652 2.41683 0.124 0 -0.237921 -0.165517
0.117108 0.750309 -0.903667 2.42084 0.124 0 -0.237891 -0.165484
0.11711 0.75031 -0.903681 2.42485 0.124 0 -0.237836 -0.16548
0.117109 0.750309 -0.903698 2.42886 0.124 0 -0.237809 -0.165447
0.117114 0.750309 -0.903713 2.43286 0.124 0 -0.23777 -0.165414
0.117115 0.750306 -0.903729 2.43687 0.124 0 -0.237725 -0.165396
0.117118 0.750305 -0.90374 2.44088 0.124 0 -0.237684 -0.165371
0.117116 0.750304 -0.903758 2.44489 0.124 0 -0.237662 -0.165316
0.117116 0.750303 -0.903775 2.4489 0.124 0 -0.237598 -0.165304
0.117118 0.750305 -0.90379 2.4529 0.124 0 -0.237566 -0.165265
0.117118 0.750302 -0.903812 2.45691 0.124 0 -0.237528 -0.165229
0.117122 0.750305 -0.903829 2.46092 0.124 0 -0.23749 -0.165192
0.117122 0.750307 -0.903849 2.46493 0.124 0 -0.237421 -0.165162
0.117125 0.750304 -0.903867 2.46894 0.124 0 -0.237378 -0.165131
0.117129 0.750304 -0.903888 2.47294 0.124 0 -0.237325 -0.165104
0.117129 0.750304 -0.903911 2.47695 0.124 0 -0.237274 -0.165057
0.117131 0.750304 -0.903932 2.48096 0.124 0 -0.237238 -0.164998
0.117132 0.750305 -0.903955 2.48497 0.124 0 -0.237188 -0.164959
0.117131 0.750304 -0.903976 2.48898 0.124 0 -0.237115 -0.164943
0.117134 0.750302 -0.904001 2.49298 0.124 0 -0.237047 -0.164903
0.117139 0.750301 -0.904024 2.49699 0.124 0 -0.236985 -0.164854
0.11714 0.750304 -0.904052 2.501 0.124 0 -0.236929 -0.164803
0.11714 0.750301 -0.904081 2.50501 0.124 0 -0.236851 -0.164768
0.117144 0.750303 -0.904108 2.50902 0.124 0 -0.236776 -0.164721
0.117147 0.750303 -0.904135 2.51302 0.124 0 -0.236707 -0.164676
0.117152 0.750302 -0.904164 2.51703 0.124 0 -0.236646 -0.164622
0.117153 0.750302 -0.904198 2.52104 0.124 0 -0.236577 -0.164554
0.117157 0.750302 -0.904229 2.52505 0.124 0 -0.2365 -0.164485
0.117157 0.750301 -0.90426 2.52906 0.124 0 -0.236423 -0.164428
0.117157 0.7503 -0.904296 2.53306 0.124 0 -0.236332 -0.164376
0.11716 0.750299 -0.904334 2.53707 0.124 0 -0.236242 -0.164309
0.117162 0.750298 -0.904371 2.54108 0.124 0 -0.236151 -0.164238
0.117167 0.750296 -0.904409 2.54509 0.124 0 -0.236063 -0.164149
0.117175 0.750297 -0.904452 2.5491 0.124 0 -0.235953 -0.164087
0.117178 0.750298 -0.904497 2.5531 0.124 0 -0.235841 -0.164011
0.117179 0.750298 -0.904545 2.55711 0.124 0 -0.235722 -0.163938
0.117181 0.750299 -0.904598 2.56112 0.124 0 -0.235606 -0.163841
0.117183 0.750296 -0.904651 2.56513 0.124 0 -0.235465 -0.163761
0.11719 0.750297 -0.904705 2.56914 0.124 0 -0.235329 -0.163659
0.117196 0.750296 -0.90476 2.57314 0.124 0 -0.235202 -0.163547
0.117205 0.750294 -0.904824 2.57715 0.124 0 -0.23506 -0.163415
0.117212 0.750299 -0.90489 2.58116 0.124 0 -0.234873 -0.163321
0.117221 0.7503 -0.904963 2.58517 0.124 0 -0.234714 -0.16317
0.117228 0.750301 -0.905045 2.58918 0.124 0 -0.234499 -0.163031
0.117232 0.750298 -0.905139 2.59318 0.124 0 -0.234276 -0.162853
0.117235 0.750298 -0.905242 2.59719 0.124 0 -0.234037 -0.16266
0.117243 0.750298 -0.905354 2.6012 0.124 0 -0.233744 -0.162477
0.117256 0.750296 -0.90548 2.60521 0.124 0 -0.233423 -0.162262
0.117266 0.750295 -0.905622 2.60922 0.124 0 -0.233087 -0.162005
0.117277 0.750295 -0.905775 2.61322 0.124 0 -0.232703 -0.161734
0.117293 0.750294 -0.905959 2.61723 0.124 0 -0.232265 -0.1614
0.117309 0.750292 -0.906177 2.62124 0.124 0 -0.23174 -0.161002
0.117333 0.750293 -0.906423 2.62525 0.124 0 -0.231129 -0.160558
0.117356 0.750293 -0.906713 2.62926 0.124 0 -0.230402 -0.160046
0.11738 0.75029 -0.907054 2.63326 0.124 0 -0.229579 -0.159435
0.117413 0.750291 -0.907423 2.63727 0.124 0 -0.228665 -0.158773
0.117447 0.75029 -0.907831 2.64128 0.124 0 -0.227653 -0.158054
0.117478 0.750289 -0.908262 2.64529 0.124 0 -0.2266 -0.157271
0.117509 0.75029 -0.908628 2.6493 0.124 0 -0.225695 -0.156615
0.11752 0.750289 -0.908765 2.6533 0.124 0 -0.225363 -0.156373
0.117524 0.75029 -0.908793 2.65731 0.124 0 -0.225304 -0.156307
0.117599 0.750292 -0.909734 2.66132 0.124 0 -0.222963 -0.154654
0.117808 0.750289 -0.912321 2.66533 0.124 0 -0.216611 -0.150048
0.118123 0.750289 -0.916166 2.66934 0.124 0 -0.207162 -0.143218
0.118491 0.750289 -0.92067 2.67334 0.124 0 -0.196117 -0.135235
0.11888 0.750289 -0.925468 2.67735 0.124 0 -0.184341 -0.126775
0.119278 0.750288 -0.930393 2.68136 0.124 0 -0.17224 -0.118134
0.119683 0.750288 -0.935377 2.68537 0.124 0 -0.159985 -0.109465
0.12009 0.750287 -0.940375 2.68938 0.124 0 -0.147706 -0.100788
0.120498 0.750287 -0.945377 2.69338 0.124 0 -0.135428 -0.0921427
0.120909 0.750285 -0.950367 2.69739 0.124 0 -0.123159 -0.0835578
0.121318 0.750285 -0.955347 2.7014 0.124 0 -0.110902 -0.0750718
0.121724 0.750284 -0.960309 2.70541 0.124 0 -0.0987091 -0.0666184
0.122128 0.750285 -0.96525 2.70942 0.124 0 -0.0865562 -0.0582677
0.122534 0.750283 -0.970157 2.71342 0.124 0 -0.0744843 -0.0500058
0.122939 0.750285 -0.975016 2.71743 0.124 0 -0.0625228 -0.0418797
0.123336 0.750287 -0.979799 2.72144 0.124 0 -0.0507511 -0.0339198
0.123723 0.750283 -0.984456 2.72545 0.124 0 -0.0392961 -0.0261838
0.124094 0.750283 -0.988908 2.72946 0.124 0 -0.0283383 -0.0188425
0.124434 0.750283 -0.993009 2.73346 0.124 0 -0.0182571 -0.0120814
0.124728 0.750283 -0.996522 2.73747 0.124 0 -0.00962678 -0.00631841
0.12494 0.750282 -0.999095 2.74148 0.124 0 -0.00330341 -0.00211667
0.12505 0.750281 -1.00042 2.74549 0.124 0 -1.88129e-05 3.16627e-05
0.125071 0.750283 -1.00068 2.7495 0.124 0 0.000623906 0.000439381
0.125058 0.750283 -1.00053 2.7535 0.124 0 0.000240766 0.000197326
0.125052 0.750283 -1.00042 2.75751 0.124 0 -5.20067e-05 2.78966e-05
0.125049 0.750283 -1.00038 2.76152 0.124 0 -0.000125811 -1.33309e-05
0.125053 0.750283 -1.00038 2.76553 0.124 0 -0.000140178 -2.92541e-05
0.12505 0.750284 -1.00038 2.76954 0.124 0 -0.000143597 -3.53508e-05
0.125052 0.750284 -1.00037 2.77354 0.124 0 -0.000138529 -3.13683e-05
0.125048 0.750282 -1.00038 2.77755 0.124 0 -0.000128005 -1.3604e-05
0.125049 0.750279 -1.00039 2.78156 0.124 0 -0.000108571 2.28561e-06
0.125047 0.750279 -1.0004 2.78557 0.124 0 -8.77528e-05 2.62314e-05
0.125049 0.75028 -1.00041 2.78958 0.124 0 -6.90664e-05 4.79598e-05
0.12505 0.750279 -1.00042 2.79358 0.124 0 -4.4972e-05 4.37033e-05
0.125052 0.750281 -1.00042 2.79759 0.124 0 -9.06949e-06 6.40678e-06
0.125053 0.750281 -1.00042 2.8016 0.124 0 -8.98607e-06 1.32078e-05
0.125054 0.750281 -1.00043 2.80561 0.124 0 -8.82642e-06 2.04054e-05
0.125054 0.750282 -1.00043 2.80962 0.124 0 -1.9209e-05 4.31247e-05
0.125052 0.750281 -1.00043 2.81362 0.124 0 -1.22893e-05 4.77977e-05
0.125056 0.750278 -1.00043 2.81763 0.124 0 -1.74773e-06 3.64752e-05
0.125053 0.750276 -1.00043 2.82164 0.124 0 -8.15524e-06 4.39414e-05
0.125051 0.750276 -1.00043 2.82565 0.124 0 1.18314e-06 3.62977e-05
0.12505 0.750277 -1.00043 2.82966 0.124 0 1.67541e-06 3.30451e-05
0.125058 0.75028 -1.00043 2.83366 0.124 0 3.48304e-07 3.29093e-05
0.125052 0.750279 -1.00043 2.83767 0.124 0 -4.71385e-06 3.61106e-05
0.125048 0.750278 -1.00043 2.84168 0.124 0 5.64676e-06 2.59063e-05
0.125047 0.750275 -1.00043 2.84569 0.124 0 -9.03288e-06 4.56622e-05
0.125053 0.750277 -1.00043 2.8497 0.124 0 -1.19391e-05 4.1146e-05
0.125053 0.75028 -1.00043 2.8537 0.124 0 -9.74546e-06 3.09023e-05
0.125049 0.750279 -1.00043 2.85771 0.124 0 -1.00601e-06 2.2672e-05
0.125047 0.750278 -1.00043 2.86172 0.124 0 7.57574e-06 5.00357e-06
0.125048 0.750277 -1.00043 2.86573 0.124 0 9.76596e-06 1.30516e-05
0.125053 0.750273 -1.00043 2.86974 0.124 0 6.56571e-06 1.00282e-05
0.125051 0.750272 -1.00043 2.87374 0.124 0 1.11395e-05 5.196e-06
0.12505 0.750276 -1.00043 2.87775 0.124 0 2.64162e-06 1.97031e-05
0.125051 0.750277 -1.00043 2.88176 0.124 0 1.3542e-05 1.59335e-06
0.125051 0.750276 -1.00043 2.88577 0.124 0 -4.93818e-06 3.30626e-05
0.125044 0.750272 -1.00043 2.88978 0.124 0 -1.19353e-05 4.70273e-05
0.125045 0.750271 -1.00043 2.89378 0.124 0 3.85597e-06 2.00413e-05
0.125044 0.750271 -1.00043 2.89779 0.124 0 1.24577e-05 9.26876e-07
0.125045 0.750272 -1.00043 2.9018 0.124 0 1.36149e-05 5.80637e-06
0.125046 0.750273 -1.00043 2.90581 0.124 0 2.49283e-05 -1.312e-05
0.125047 0.750272 -1.00043 2.90982 0.124 0 1.86075e-05 -8.98265e-07
0.125051 0.750271 -1.00043 2.91382 0.124 0 6.31761e-06 1.72025e-05
0.125049 0.750275 -1.00043 2.91783 0.124 0 8.39297e-06 4.75462e-06
0.125047 0.750274 -1.00043 2.92184 0.124 0 1.42726e-05 -7.99708e-07
0.125044 0.750275 -1.00043 2.92585 0.124 0 1.14768e-05 6.24537e-06
0.125048 0.750277 -1.00043 2.92986 0.124 0 1.34363e-05 5.04682e-06
0.125049 0.750277 -1.00043 2.93386 0.124 0 1.07069e-05 2.09473e-06
0.125049 0.750277 -1.00043 2.93787 0.124 0 -3.18237e-06 1.88976e-05
0.125055 0.750276 -1.00043 2.94188 0.124 0 -3.44363e-06 1.58006e-05
0.125051 0.750278 -1.00043 2.94589 0.124 0 7.66868e-06 4.29419e-06
0.125049 0.750277 -1.00043 2.9499 0.124 0 5.31782e-06 2.91446e-06
0.12505 0.750278 -1.00043 2.9539 0.124 0 1.46972e-05 -5.828e-06
0.125049 0.750275 -1.00043 2.95791 0.124 0 2.23276e-05 -1.83065e-05
0.125051 0.750277 -1.00043 2.96192 0.124 0 1.91979e-05 -2.09973e-05
0.125053 0.750277 -1.00043 2.96593 0.124 0 7.28797e-06 -2.35232e-06
0.125054 0.750278 -1.00043 2.96994 0.124 0 9.90248e-06 -3.77937e-06
0.125057 0.750275 -1.00043 2.97394 0.124 0 6.74878e-06 -2.61405e-06
0.125055 0.750276 -1.00043 2.97795 0.124 0 1.5744e-05 -1.47721e-05
0.125054 0.750277 -1.00043 2.98196 0.124 0 1.1802e-05 -1.80108e-05
0.12505 0.750276 -1.00043 2.98597 0.124 0 9.70865e-06 -4.82227e-06
0.12505 0.750275 -1.00043 2.98998 0.124 0 9.96238e-06 -1.17703e-05
0.125049 0.750274 -1.00043 2.99398 0.124 0 7.74927e-06 -8.56904e-06
0.125052 0.750274 -1.00043 2.99799 0.124 0 6.16219e-06 1.55267e-06
0.125052 0.750276 -1.00043 3.002 0.124 0 1.82467e-05 -2.39128e-05
0.125051 0.750277 -1.00043 3.00601 0.124 0 1.05305e-05 -1.5577e-05
0.125056 0.750276 -1.00043 3.01002 0.124 0 4.62787e-06 -5.23699e-06
0.125058 0.750277 -1.00043 3.01402 0.124 0 5.43269e-06 -1.10064e-05
0.125057 0.750278 -1.00043 3.01803 0.124 0 1.61807e-05 -2.9843e-05
0.125056 0.750278 -1.00043 3.02204 0.124 0 8.8636e-06 -2.621e-05
0.125056 0.750279 -1.00043 3.02605 0.124 0 2.23847e-05 -4.10208e-05
0.125057 0.750279 -1.00043 3.03006 0.124 0 1.24064e-05 -2.16556e-05
0.125054 0.750275 -1.00043 3.03406 0.124 0 6.68961e-06 -1.45209e-05
0.125057 0.750278 -1.00043 3.03807 0.124 0 1.28237e-05 -2.82022e-05
0.125057 0.75028 -1.00043 3.04208 0.124 0 -2.05738e-06 -1.53413e-05
0.125054 0.750279 -1.00043 3.04609 0.124 0 7.63533e-06 -2.83035e-05
0.125052 0.750276 -1.00043 3.0501 0.124 0 7.84208e-07 -1.78604e-05
0.125052 0.750276 -1.00043 3.0541 0.124 0 -6.91878e-06 7.81798e-07
0.125052 0.750276 -1.00043 3.05811 0.124 0 1.2478e-05 -2.34103e-05
0.125048 0.750274 -1.00043 3.06212 0.124 0 1.63296e-05 -3.10854e-05
0.125052 0.750275 -1.00043 3.06613 0.124 0 1.25198e-05 -3.24815e-05
0.12505 0.750274 -1.00042 3.07014 0.124 0 6.82529e-06 -2.27379e-05
0.125053 0.750277 -1.00042 3.07414 0.124 0 5.15217e-06 -3.27163e-05
0.12505 0.750277 -1.00043 3.07815 0.124 0 9.6603e-06 -3.68954e-05
0.125048 0.750278 -1.00043 3.08216 0.124 0 2.05712e-05 -4.66025e-05
0.125048 0.750277 -1.00043 3.08617 0.124 0 1.76737e-05 -4.44e-05
0.12505 0.750279 -1.00043 3.09018 0.124 0 8.23238e-06 -3.15762e-05
0.125053 0.750281 -1.00043 3.09418 0.124 0 -6.93901e-07 -2.49455e-05
0.125055 0.750281 -1.00043 3.09819 0.124 0 -8.25985e-06 -1.20632e-05
0.125051 0.750279 -1.00043 3.1022 0.124 0 -6.13455e-07 -2.3019e-05
0.12505 0.750279 -1.00043 3.10621 0.124 0 3.577e-07 -3.39295e-05
0.125051 0.750278 -1.00043 3.11022 0.124 0 5.04216e-07 -2.23114e-05
0.125053 0.750278 -1.00043 3.11422 0.124 0 8.12917e-06 -3.57514e-05
0.125052 0.75028 -1.00043 3.11823 0.124 0 8.47407e-06 -3.87214e-05
0.125052 0.750281 -1.00043 3.12224 0.124 0 7.10464e-06 -3.24825e-05
0.125052 0.750281 -1.00043 3.12625 0.124 0 -1.18263e-06 -1.77455e-05
0.125051 0.750279 -1.00043 3.13026 0.124 0 9.08829e-06 -3.25981e-05
0.12505 0.750278 -1.00043 3.13426 0.124 0 1.67452e-05 -4.22418e-05
0.125051 0.75028 -1.00043 3.13827 0.124 0 7.8779e-06 -3.56243e-05
0.125049 0.750278 -1.00043 3.14228 0.124 0 7.49077e-06 -4.40342e-05
0.12505 0.750277 -1.00043 3.14629 0.124 0 1.41379e-05 -5.9075e-05
0.125053 0.750279 -1.00043 3.1503 0.124 0 -2.39648e-07 -3.29947e-05
0.125059 0.750281 -1.00043 3.1543 0.124 0 8.48323e-06 -4.71705e-05
0.125058 0.750281 -1.00043 3.15831 0.124 0 2.13565e-06 -4.35933e-05
0.125056 0.750282 -1.00043 3.16232 0.124 0 -1.46256e-05 -1.92299e-05
0.125055 0.750281 -1.00043 3.16633 0.124 0 -1.2119e-05 -2.78607e-05
0.125052 0.75028 -1.00043 3.17034 0.124 0 -1.86948e-05 -1.6855e-05
0.125053 0.750284 -1.00043 3.17434 0.124 0 -1.09935e-05 -2.16815e-05
0.125055 0.750285 -1.00043 3.17835 0.124 0 -1.05696e-05 -2.04945e-05
0.125053 0.750284 -1.00043 3.18236 0.124 0 -8.67012e-06 -2.59799e-05
0.125054 0.750283 -1.00043 3.18637 0.124 0 -3.3945e-06 -4.1155e-05
0.125052 0.750283 -1.00043 3.19038 0.124 0 2.90165e-06 -5.80519e-05
0.12505 0.75028 -1.00043 3.19438 0.124 0 -1.65664e-06 -4.94418e-05
0.125058 0.750283 -1.00043 3.19839 0.124 0 1.03083e-05 -5.51668e-05
0.125055 0.750283 -1.00043 3.2024 0.124 0 -3.99925e-06 -2.97532e-05
0.125054 0.750282 -1.00043 3.20641 0.124 0 4.30761e-06 -4.34946e-05
0.125054 0.750282 -1.00043 3.21042 0.124 0 3.622e-06 -4.90356e-05
0.125055 0.750281 -1.00043 3.21442 0.124 0 6.08374e-06 -5.29782e-05
0.125055 0.75028 -1.00043 3.21843 0.124 0 -3.70094e-08 -5.06716e-05
0.125055 0.750285 -1.00043 3.22244 0.124 0 -5.85327e-06 -4.61661e-05
0.125049 0.750283 -1.00044 3.22645 0.124 0 -3.27226e-06 -5.49839e-05
0.125053 0.750286 -1.00043 3.23046 0.124 0 4.94673e-06 -5.45374e-05
0.12505 0.750284 -1.00043 3.23446 0.124 0 5.78985e-06 -5.90413e-05
0.125049 0.750284 -1.00043 3.23847 0.124 0 6.00521e-06 -5.54608e-05
0.125052 0.750286 -1.00043 3.24248 0.124 0 -6.45061e-06 -3.81773e-05
0.125053 0.750286 -1.00043 3.24649 0.124 0 2.31533e-05 -4.07366e-05
0.125052 0.750284 -1.0004 3.2505 0.124 0 9.12112e-05 4.08181e-06
0.125044 0.750283 -1.00032 3.2545 0.124 0 0.00026874 0.000116311
0.125031 0.750284 -1.0002 3.25851 0.124 0 0.000560952 0.000328653
0.125024 0.750285 -1.00009 3.26252 0.124 0 0.000828285 0.000502713
0.12502 0.750286 -1.00005 3.26653 0.124 0 0.000945293 0.000565002
0.12502 0.750285 -1.00006 3.27054 0.124 0 0.000918244 0.000564292
0.12502 0.750286 -1.00008 3.27454 0.124 0 0.000887304 0.000523734
0.125017 0.750283 -1.00009 3.27855 0.124 0 0.000850937 0.000499872
0.125023 0.750286 -1.0001 3.28256 0.124 0 0.00081602 0.000482304
0.125027 0.750285 -1.00011 3.28657 0.124 0 0.000794269 0.000462021
0.125026 0.750287 -1.00012 3.29058 0.124 0 0.000779569 0.000427177
0.125028 0.750287 -1.00013 3.29458 0.124 0 0.000752627 0.000436418
0.12503 0.750289 -1.00013 3.29859 0.124 0 0.000752711 0.00041834
0.125028 0.750287 -1.00013 3.3026 0.124 0 0.000738592 0.000420314
0.125027 0.750285 -1.00014 3.30661 0.124 0 0.000724707 0.000422526
0.125031 0.750285 -1.00014 3.31062 0.124 0 0.000724078 0.000412394
0.125038 0.750287 -1.00014 3.31462 0.124 0 0.00071267 0.000421466
0.125034 0.750288 -1.00014 3.31863 0.124 0 0.000720387 0.000399169
0.125033 0.750291 -1.00014 3.32264 0.124 0 0.000704406 0.00041605
0.125032 0.75029 -1.00015 3.32665 0.124 0 0.000698313 0.000428795
0.12503 0.750289 -1.00015 3.33066 0.124 0 0.00071287 0.00041278
0.125031 0.750289 -1.00015 3.33466 0.124 0 0.00070702 0.000419462
0.125032 0.750291 -1.00015 3.33867 0.124 0 0.000711963 0.000407323
0.125031 0.75029 -1.00015 3.34268 0.124 0 0.000696093 0.000431878
0.125031 0.75029 -1.00015 3.34669 0.124 0 0.000696599 0.000428073
0.125029 0.750287 -1.00015 3.3507 0.124 0 0.000699522 0.000422897
0.125033 0.750293 -1.00014 3.3547 0.124 0 0.000696591 0.000430995
0.125032 0.750292 -1.00014 3.35871 0.124 0 0.000695708 0.000427801
0.12503 0.750291 -1.00014 3.36272 0.124 0 0.000704391 0.000419394
0.125026 0.750286 -1.00014 3.36673 0.124 0 0.000714756 0.000418302
0.125029 0.750289 -1.00014 3.37074 0.124 0 0.000712364 0.000422811
0.12503 0.750291 -1.00014 3.37474 0.124 0 0.000704782 0.000432848
0.125032 0.75029 -1.00014 3.37875 0.124 0 0.000710011 0.0004254
0.125031 0.750291 -1.00014 3.38276 0.124 0 0.000705212 0.000435843
0.125034 0.750294 -1.00014 3.38677 0.124 0 0.000715728 0.000427953
0.125031 0.750294 -1.00014 3.39078 0.124 0 0.000703807 0.000443875
0.125028 0.750293 -1.00014 3.39478 0.124 0 0.00071679 0.000431061
0.125034 0.750296 -1.00014 3.39879 0.124 0 0.000720111 0.000436476
0.125028 0.750294 -1.00014 3.4028 0.124 0 0.000722407 0.000426065
0.125029 0.750294 -1.00014 3.40681 0.124 0 0.000721183 0.000427442
0.125027 0.750295 -1.00014 3.41082 0.124 0 0.00072722 0.000415225
0.125025 0.750294 -1.00014 3.41482 0.124 0 0.000723008 0.000423714
0.125026 0.750292 -1.00013 3.41883 0.124 0 0.000720165 0.000437623
0.125025 0.750292 -1.00013 3.42284 0.124 0 0.000728469 0.000433197
0.125026 0.750295 -1.00013 3.42685 0.124 0 0.000725181 0.000432281
0.125024 0.750293 -1.00014 3.43086 0.124 0 0.000712012 0.000453448
0.125025 0.750292 -1.00013 3.43486 0.124 0 0.000726275 0.000441966
0.125028 0.750292 -1.00013 3.43887 0.124 0 0.000728205 0.000443127
0.125031 0.750296 -1.00013 3.44288 0.124 0 0.000734433 0.000430662
0.12503 0.750295 -1.00013 3.44689 0.124 0 0.000737848 0.000430045
0.125028 0.750295 -1.00013 3.4509 0.124 0 0.000731761 0.000438748
0.125027 0.750294 -1.00013 3.4549 0.124 0 0.0007381 0.000433605
0.125032 0.750294 -1.00012 3.45891 0.124 0 0.000731776 0.000448138
0.12503 0.750293 -1.00013 3.46292 0.124 0 0.000737942 0.000441481
0.125031 0.750294 -1.00012 3.46693 0.124 0 0.000735317 0.000451098
0.125029 0.750295 -1.00013 3.47094 0.124 0 0.000738495 0.000456974
0.125028 0.75029 -1.00012 3.47494 0.124 0 0.000735804 0.000461517
0.125029 0.750293 -1.00012 3.47895 0.124 0 0.000744944 0.000453002
0.125028 0.750296 -1.00012 3.48296 0.124 0 0.000752228 0.000449572
0.125027 0.750297 -1.00012 3.48697 0.124 0 0.000763782 0.000429842
0.125026 0.750297 -1.00012 3.49098 0.124 0 0.000754579 0.000443893
0.125027 0.750295 -1.00012 3.49498 0.124 0 0.000755229 0.000444266
0.125026 0.750296 -1.00012 3.49899 0.124 0 0.000748414 0.000456953
0.125029 0.750298 -1.00012 3.503 0.124 0 0.000751282 0.000456206
0.125029 0.750296 -1.00012 3.50701 0.124 0 0.000745543 0.000468562
0.125031 0.750299 -1.00012 3.51102 0.124 0 0.000760256 0.000452657
0.125033 0.750301 -1.00012 3.51502 0.124 0 0.000756155 0.000451183
0.125027 0.750298 -1.00012 3.51903 0.124 0 0.000773923 0.000437235
0.125025 0.750298 -1.00012 3.52304 0.124 0 0.00076387 0.00044607
0.125023 0.750297 -1.00012 3.52705 0.124 0 0.000762229 0.000450004
0.125023 0.750298 -1.00012 3.53106 0.124 0 0.000781176 0.00042907
0.125027 0.7503 -1.00012 3.53506 0.124 0 0.000789101 0.000429702
0.125028 0.750301 -1.00011 3.53907 0.124 0 0.000785481 0.000442851
0.12503 0.750302 -1.00012 3.54308 0.124 0 0.000780914 0.000451195
0.12503 0.750302 -1.00011 3.54709 0.124 0 0.000772015 0.000462644
0.12503 0.750301 -1.00011 3.5511 0.124 0 0.000765138 0.000471951
0.125028 0.7503 -1.00011 3.5551 0.124 0 0.000766989 0.000469961
0.125025 0.750299 -1.00011 3.55911 0.124 0 0.000780608 0.000457799
0.125021 0.750301 -1.00011 3.56312 0.124 0 0.000787266 0.000460141
0.125025 0.750302 -1.00011 3.56713 0.124 0 0.000789723 0.000452318
0.125027 0.750302 -1.00011 3.57114 0.124 0 0.000778384 0.000465225
0.125027 0.750303 -1.00011 3.57514 0.124 0 0.000788308 0.000464036
0.125029 0.750304 -1.00011 3.57915 0.124 0 0.000796058 0.000468906
0.125029 0.750304 -1.00011 3.58316 0.124 0 0.000792605 0.000464691
0.125028 0.750304 -1.00011 3.58717 0.124 0 0.00079432 0.00046484
0.125029 0.750305 -1.00011 3.59118 0.124 0 0.000801856 0.000456736
0.125026 0.750301 -1.00011 3.59518 0.124 0 0.000795677 0.000469038
0.125023 0.750303 -1.00011 3.59919 0.124 0 0.000798877 0.000473256
0.125025 0.750305 -1.0001 3.6032 0.124 0 0.000802539 0.000476291
0.125025 0.750302 -1.0001 3.60721 0.124 0 0.000796839 0.000473421
0.125025 0.750302 -1.0001 3.61122 0.124 0 0.000799221 0.000480018
0.125025 0.750302 -1.00011 3.61522 0.124 0 0.000803243 0.00048317
0.125025 0.750303 -1.0001 3.61923 0.124 0 0.000799236 0.000487871
0.125024 0.750304 -1.00011 3.62324 0.124 0 0.000810648 0.000475305
0.125026 0.750306 -1.0001 3.62725 0.124 0 0.00081762 0.000474569
0.125025 0.750305 -1.00011 3.63126 0.124 0 0.000822598 0.000481167
0.125023 0.750305 -1.00011 3.63526 0.124 0 0.000817067 0.00048644
0.125027 0.750305 -1.0001 3.63927 0.124 0 0.000828493 0.000479558
0.125027 0.750304 -1.0001 3.64328 0.124 0 0.000827966 0.000482826
0.12503 0.750306 -1.0001 3.64729 0.124 0 0.00082085 0.000484467
0.125027 0.750307 -1.0001 3.6513 0.124 0 0.000837289 0.000466593
0.125029 0.750309 -1.0001 3.6553 0.124 0 0.000839243 0.000462282
0.125025 0.750308 -1.0001 3.65931 0.124 0 0.000825293 0.000489723
0.125024 0.750305 -1.0001 3.66332 0.124 0 0.00083548 0.00047977
0.125026 0.750308 -1.0001 3.66733 0.124 0 0.000831609 0.000488586
0.125026 0.750307 -1.0001 3.67134 0.124 0 0.000839403 0.000484649
0.125024 0.750309 -1.0001 3.67534 0.124 0 0.000848234 0.000475141
0.125028 0.750308 -1.0001 3.67935 0.124 0 0.000846119 0.000477873
0.125027 0.750308 -1.0001 3.68336 0.124 0 0.000849418 0.000474704
0.125026 0.750309 -1.0001 3.68737 0.124 0 0.000847349 0.000483522
0.125025 0.750309 -1.0001 3.69138 0.124 0 0.000846866 0.000485854
0.125024 0.750308 -1.00009 3.69538 0.124 0 0.000848899 0.000485468
0.125025 0.750307 -1.00009 3.69939 0.124 0 0.000849236 0.000494176
0.12503 0.75031 -1.00009 3.7034 0.124 0 0.000851247 0.000493142
0.125029 0.750311 -1.00009 3.70741 0.124 0 0.000867423 0.000471033
0.125028 0.75031 -1.00009 3.71142 0.124 0 0.000852253 0.000498636
0.125029 0.75031 -1.00009 3.71542 0.124 0 0.000851845 0.000503424
0.125026 0.75031 -1.00009 3.71943 0.124 0 0.000845544 0.000519706
0.125023 0.75031 -1.00009 3.72344 0.124 0 0.000847612 0.000518139
0.125025 0.750311 -1.00009 3.72745 0.124 0 0.000861765 0.000501138
0.125024 0.750307 -1.00009 3.73146 0.124 0 0.000869162 0.000501343
0.125023 0.750309 -1.00009 3.73546 0.124 0 0.000870286 0.000499889
0.125025 0.750309 -1.00009 3.73947 0.124 0 0.000875153 0.00049427
0.125029 0.750311 -1.00009 3.74348 0.124 0 0.000867025 0.000510266
0.125024 0.75031 -1.00009 3.74749 0.124 0 0.000866032 0.000514952
0.125024 0.750311 -1.00008 3.7515 0.124 0 0.00086724 0.000515936
0.125027 0.750311 -1.00009 3.7555 0.124 0 0.000864199 0.000522563
0.125026 0.750311 -1.00008 3.75951 0.124 0 0.000871386 0.000512428
0.125026 0.75031 -1.00008 3.76352 0.124 0 0.000873025 0.000518429
0.125029 0.750311 -1.00008 3.76753 0.124 0 0.000870327 0.000526025
0.12503 0.75031 -1.00008 3.77154 0.124 0 0.000865277 0.000532316
0.125029 0.750311 -1.00008 3.77554 0.124 0 0.000865138 0.000539027
0.12503 0.750315 -1.00008 3.77955 0.124 0 0.000869268 0.000543069
0.125035 0.750316 -1.00008 3.78356 0.124 0 0.000876481 0.000529743
0.12503 0.750316 -1.00008 3.78757 0.124 0 0.000879318 0.000529374
0.125026 0.750316 -1.00008 3.79158 0.124 0 0.00089094 0.000521628
0.125028 0.750319 -1.00008 3.79558 0.124 0 0.00088593 0.000537746
0.125028 0.750319 -1.00008 3.79959 0.124 0 0.000888328 0.00054773
0.125027 0.75032 -1.00008 3.8036 0.124 0 0.000885748 0.000546719
0.125028 0.750318 -1.00008 3.80761 0.124 0 0.000887763 0.000553749
0.125027 0.750315 -1.00008 3.81162 0.124 0 0.00089399 0.000543249
0.125023 0.750313 -1.00008 3.81562 0.124 0 0.000901226 0.000541833
0.125022 0.750313 -1.00007 3.81963 0.124 0 0.000903578 0.000538095
0.125025 0.750315 -1.00008 3.82364 0.124 0 0.000903617 0.000533006
0.125025 0.750315 -1.00008 3.82765 0.124 0 0.000925083 0.000516066
0.125024 0.750317 -1.00008 3.83166 0.124 0 0.000934867 0.000506029
0.125014 0.750315 -1.00009 3.83566 0.124 0 0.000993178 0.000423738
0.124968 0.750316 -1.00014 3.83967 0.124 0 0.00127185 3.19783e-06
0.124814 0.750316 -1.0003 3.84368 0.124 0 0.00217516 -0.00135384
0.12446 0.750315 -1.00068 3.84769 0.124 0 0.00424198 -0.00447055
0.123861 0.750317 -1.00132 3.8517 0.124 0 0.00778851 -0.00982002
0.123038 0.750316 -1.00219 3.8557 0.124 0 0.0126076 -0.0170801
0.122089 0.750316 -1.00317 3.85971 0.124 0 0.0181869 -0.0254971
0.12115 0.750319 -1.00414 3.86372 0.124 0 0.0237252 -0.0338232
0.120338 0.75032 -1.00497 3.86773 0.124 0 0.0285283 -0.0410407
0.119745 0.75032 -1.00558 3.87174 0.124 0 0.0320547 -0.0463274
0.119369 0.750315 -1.00595 3.87574 0.124 0 0.0342239 -0.0495904
0.119178 0.750317 -1.00614 3.87975 0.124 0 0.0353564 -0.051285
0.119091 0.750317 -1.00623 3.88376 0.124 0 0.0358697 -0.0520499
0.119052 0.750319 -1.00627 3.88777 0.124 0 0.0361052 -0.0524073
0.119031 0.75032 -1.00629 3.89178 0.124 0 0.0362534 -0.0526137
0.119015 0.750321 -1.00631 3.89578 0.124 0 0.0363334 -0.0527309
0.119005 0.750321 -1.00632 3.89979 0.124 0 0.0364219 -0.0528582
0.118999 0.750319 -1.00632 3.9038 0.124 0 0.0364577 -0.0529058
0.118991 0.75032 -1.00633 3.90781 0.124 0 0.0364718 -0.0529314
0.118988 0.750321 -1.00633 3.91182 0.124 0 0.0364937 -0.0529581
0.118989 0.750324 -1.00633 3.91582 0.124 0 0.0365237 -0.0529989
0.118988 0.750326 -1.00633 3.91983 0.124 0 0.0365437 -0.0530288
0.118991 0.750326 -1.00633 3.92384 0.124 0 0.0365529 -0.0530355
0.11899 0.750325 -1.00633 3.92785 0.124 0 0.0365525 -0.0530364
0.118988 0.750327 -1.00633 3.93186 0.124 0 0.0365671 -0.0530523
0.118987 0.750327 -1.00634 3.93586 0.124 0 0.0365735 -0.0530563
0.118987 0.750326 -1.00633 3.93987 0.124 0 0.0365784 -0.0530562
0.11899 0.750327 -1.00633 3.94388 0.124 0 0.0365732 -0.0530406
0.118992 0.750327 -1.00633 3.94789 0.124 0 0.0365795 -0.0530488
0.118992 0.75033 -1.00633 3.9519 0.124 0 0.0365782 -0.0530387
0.118991 0.750328 -1.00633 3.9559 0.124 0 0.0365818 -0.0530405
0.118991 0.750327 -1.00633 3.95991 0.124 0 0.036555 -0.0529903
0.118996 0.750329 -1.00633 3.96392 0.124 0 0.0365459 -0.0529729
0.118995 0.750328 -1.00633 3.96793 0.124 0 0.0365293 -0.0529468
0.118996 0.750327 -1.00632 3.97194 0.124 0 0.0365328 -0.0529488
0.118994 0.750325 -1.00632 3.97594 0.124 0 0.0365264 -0.0529261
0.118998 0.75032 -1.00632 3.97995 0.124 0 0.0365338 -0.0529299
0.118998 0.750293 -1.00631 3.98396 0.124 0 0.036576 -0.0529835
0.118954 0.750214 -1.00627 3.98797 0.124 0 0.0368046 -0.0533066
0.118826 0.749822 -1.00612 3.99198 0.124 0 0.0378074 -0.0547956
0.116982 0.748054 -1.0058 3.99598 0.124 0 0.0415843 -0.0605078
0.000958195 0.00605294 -0.00811741 3.99999 0.124 0 0.000372518 -0.000544854
nan nan nan 4.004 0.124 0 nan nan


==> brio_wu_shock_tube/N8000_D2Q5.csv <==
Density MagneticField_0 MagneticField_1 Points_0 Points_1 Points_2 Velocity_0 Velocity_1
0.0159476 0.0119403 0.0159781 8e-06 0.124 0 -8.91526e-05 -0.000181531
0.990145 0.746317 1.00591 0.004016 0.124 0 -0.00441613 -0.00758235
0.994144 0.748841 1.0059 0.008024 0.124 0 -0.00437141 -0.00759016
0.995465 0.750022 1.0059 0.012032 0.124 0 -0.00436284 -0.00758196
0.995793 0.75047 1.00591 0.01604 0.124 0 -0.00435749 -0.00758095
0.995856 0.750596 1.00591 0.020048 0.124 0 -0.00435206 -0.00758268
0.995872 0.750622 1.00591 0.024056 0.124 0 -0.00434748 -0.00759188
0.995874 0.750624 1.00592 0.028064 0.124 0 -0.00434515 -0.00759953
0.995866 0.750623 1.00592 0.032072 0.124 0 -0.00433974 -0.00760212
0.995862 0.750618 1.00593 0.03608 0.124 0 -0.00433524 -0.00760427
0.995861 0.750619 1.00593 0.040088 0.124 0 -0.00433073 -0.00760907
0.995862 0.75062 1.00594 0.044096 0.124 0 -0.00432889 -0.00761681
0.995863 0.75062 1.00595 0.048104 0.124 0 -0.00432612 -0.00762069
0.99587 0.750621 1.00595 0.052112 0.124 0 -0.00432334 -0.00762526
0.995873 0.750619 1.00595 0.05612 0.124 0 -0.00431915 -0.00762966
0.995874 0.750616 1.00596 0.060128 0.124 0 -0.0043115 -0.00763105
0.995869 0.750615 1.00596 0.064136 0.124 0 -0.00430806 -0.00763497
0.99587 0.750617 1.00597 0.068144 0.124 0 -0.00430842 -0.00763796
0.995873 0.750614 1.00597 0.072152 0.124 0 -0.00430324 -0.00763867
0.995879 0.750613 1.00597 0.07616 0.124 0 -0.00429601 -0.00763575
0.995883 0.750614 1.00596 0.080168 0.124 0 -0.00428928 -0.00762947
0.995889 0.750611 1.00596 0.084176 0.124 0 -0.00427915 -0.00761796
0.995897 0.750615 1.00595 0.088184 0.124 0 -0.00427204 -0.00760688
0.995911 0.750614 1.00593 0.092192 0.124 0 -0.0042585 -0.00758732
0.995935 0.75061 1.00591 0.0962 0.124 0 -0.00424474 -0.00755177
0.995986 0.750608 1.00583 0.100208 0.124 0 -0.00421228 -0.00744909
0.996119 0.75061 1.00562 0.104216 0.124 0 -0.00413042 -0.00718277
0.996406 0.750608 1.00516 0.108224 0.124 0 -0.00395532 -0.00659175
0.996928 0.750609 1.00431 0.112232 0.124 0 -0.00364251 -0.00551087
0.997689 0.750608 1.00308 0.11624 0.124 0 -0.0031912 -0.00394354
0.99852 0.750608 1.00173 0.120248 0.124 0 -0.00269802 -0.00222269
0.999184 0.750604 1.00063 0.124256 0.124 0 -0.00229489 -0.000820902
0.999579 0.7506 0.999964 0.128264 0.124 0 -0.00205274 1.62652e-05
0.99975 0.750598 0.999689 0.132272 0.124 0 -0.00194717 0.000371891
0.999811 0.750598 0.999597 0.13628 0.124 0 -0.00190766 0.000487264
0.999826 0.750599 0.999577 0.140288 0.124 0 -0.00189293 0.000517685
0.999822 0.750598 0.999576 0.144296 0.124 0 -0.00188886 0.000518479
0.999827 0.750598 0.99958 0.148304 0.124 0 -0.00188561 0.00051865
0.999828 0.750595 0.99958 0.152312 0.124 0 -0.0018785 0.000515633
0.999826 0.750594 0.999578 0.15632 0.124 0 -0.00187618 0.000512798
0.999828 0.750594 0.999578 0.160328 0.124 0 -0.0018687 0.000512724
0.999835 0.750593 0.99958 0.164336 0.124 0 -0.00186464 0.000511156
0.999838 0.750593 0.999582 0.168344 0.124 0 -0.00186025 0.000509982
0.999841 0.750593 0.999588 0.172352 0.124 0 -0.00185524 0.000508605
0.999841 0.750591 0.999589 0.17636 0.124 0 -0.00185076 0.000509882
0.999837 0.75059 0.999593 0.180368 0.124 0 -0.00184466 0.000504831
0.999839 0.750592 0.999597 0.184376 0.124 0 -0.00183961 0.000504324
0.999848 0.750593 0.999598 0.188384 0.124 0 -0.00183626 0.000502286
0.999848 0.750589 0.999598 0.192392 0.124 0 -0.00183001 0.000500509
0.999849 0.75059 0.9996 0.1964 0.124 0 -0.00182335 0.000503796
0.999853 0.750587 0.999603 0.200408 0.124 0 -0.00181927 0.000500965
0.99985 0.750585 0.999605 0.204416 0.124 0 -0.00181406 0.000503078
0.999852 0.750586 0.999605 0.208424 0.124 0 -0.00180718 0.000503894
0.999855 0.750584 0.999609 0.212432 0.124 0 -0.00180459 0.000500766
0.999856 0.750585 0.999613 0.21644 0.124 0 -0.00180225 0.00049507
0.999858 0.750589 0.999614 0.220448 0.124 0 -0.00179621 0.000491346
0.999865 0.750589 0.999617 0.224456 0.124 0 -0.00179043 0.000491589
0.999868 0.750586 0.999624 0.228464 0.124 0 -0.00178705 0.000491795
0.999872 0.750584 0.999625 0.232472 0.124 0 -0.00178122 0.000491999
0.999872 0.750584 0.999626 0.23648 0.124 0 -0.00177597 0.000489633
0.999875 0.750582 0.99963 0.240488 0.124 0 -0.00176883 0.000488286
0.999878 0.750582 0.999632 0.244496 0.124 0 -0.00176448 0.0004835
0.999885 0.750585 0.999634 0.248504 0.124 0 -0.00175986 0.00048452
0.999883 0.750582 0.999638 0.252512 0.124 0 -0.00175393 0.000480154
0.999884 0.750583 0.999641 0.25652 0.124 0 -0.00174699 0.000482303
0.999884 0.750583 0.999643 0.260528 0.124 0 -0.0017415 0.000481456
0.999884 0.75058 0.999646 0.264536 0.124 0 -0.00173683 0.000480123
0.999886 0.750577 0.999651 0.268544 0.124 0 -0.00173238 0.000480473
0.999892 0.750578 0.999655 0.272552 0.124 0 -0.00172895 0.000475973
0.999894 0.750578 0.999657 0.27656 0.124 0 -0.00172382 0.000474609
0.999899 0.750578 0.99966 0.280568 0.124 0 -0.00171642 0.0004708
0.999903 0.750578 0.999659 0.284576 0.124 0 -0.00171133 0.000470451
0.999899 0.750575 0.999663 0.288584 0.124 0 -0.00170463 0.00046785
0.999904 0.750575 0.999668 0.292592 0.124 0 -0.0016989 0.000465093
0.999907 0.750577 0.999673 0.2966 0.124 0 -0.00169356 0.000465202
0.999906 0.750574 0.999675 0.300608 0.124 0 -0.00168676 0.000463262
0.999909 0.750572 0.999677 0.304616 0.124 0 -0.00167963 0.000464921
0.99991 0.750572 0.999683 0.308624 0.124 0 -0.00167011 0.000461889
0.999915 0.750574 0.99969 0.312632 0.124 0 -0.00166118 0.000460151
0.999921 0.750572 0.999693 0.31664 0.124 0 -0.00165651 0.000456023
0.999933 0.75057 0.999698 0.320648 0.124 0 -0.00164806 0.00045204
0.999937 0.750568 0.999705 0.324656 0.124 0 -0.00163598 0.000449364
0.999934 0.750564 0.999717 0.328664 0.124 0 -0.0016247 0.000444798
0.999943 0.750568 0.999724 0.332672 0.124 0 -0.00161135 0.000439551
0.999957 0.750569 0.999734 0.33668 0.124 0 -0.00159143 0.000435057
0.999968 0.750566 0.999752 0.340688 0.124 0 -0.00156587 0.000424981
0.999996 0.750565 0.999788 0.344696 0.124 0 -0.00151361 0.000413443
1.00005 0.750566 0.999863 0.348704 0.124 0 -0.00140421 0.000385718
1.00017 0.750566 1.00001 0.352712 0.124 0 -0.00118427 0.000321687
1.00035 0.750563 1.00022 0.35672 0.124 0 -0.000864977 0.000228701
1.00056 0.750564 1.00047 0.360728 0.124 0 -0.000499923 0.000129475
1.00072 0.750564 1.00067 0.364736 0.124 0 -0.000204941 4.37836e-05
1.00081 0.750563 1.00077 0.368744 0.124 0 -4.13808e-05 -4.21037e-06
1.00084 0.75056 1.00082 0.372752 0.124 0 2.73317e-05 -2.16219e-05
1.00085 0.750555 1.00083 0.37676 0.124 0 4.61405e-05 -2.92149e-05
1.00086 0.750553 1.00083 0.380768 0.124 0 4.84316e-05 -2.84182e-05
1.00086 0.750553 1.00083 0.384776 0.124 0 4.80957e-05 -2.893e-05
1.00086 0.750552 1.00083 0.388784 0.124 0 4.90784e-05 -2.83007e-05
1.00085 0.750559 1.00083 0.392792 0.124 0 5.24266e-05 -2.60034e-05
1.00085 0.750559 1.00083 0.3968 0.124 0 5.09048e-05 -2.66782e-05
1.00086 0.750557 1.00083 0.400808 0.124 0 5.21561e-05 -2.44632e-05
1.00086 0.750557 1.00083 0.404816 0.124 0 4.95085e-05 -2.64639e-05
1.00085 0.750557 1.00083 0.408824 0.124 0 4.92031e-05 -2.78767e-05
1.00085 0.750555 1.00083 0.412832 0.124 0 4.82396e-05 -2.99212e-05
1.00086 0.750552 1.00082 0.41684 0.124 0 5.17877e-05 -2.8926e-05
1.00086 0.750551 1.00083 0.420848 0.124 0 5.0268e-05 -2.88939e-05
1.00085 0.750552 1.00083 0.424856 0.124 0 5.10922e-05 -2.94985e-05
1.00085 0.750553 1.00082 0.428864 0.124 0 5.05517e-05 -2.91011e-05
1.00085 0.750554 1.00082 0.432872 0.124 0 4.99351e-05 -3.19469e-05
1.00085 0.750556 1.00082 0.43688 0.124 0 5.23573e-05 -3.06345e-05
1.00085 0.750555 1.00082 0.440888 0.124 0 5.36055e-05 -2.69806e-05
1.00085 0.750552 1.00082 0.444896 0.124 0 5.25258e-05 -2.97602e-05
1.00084 0.75055 1.00082 0.448904 0.124 0 5.32841e-05 -2.8029e-05
1.00085 0.75055 1.00082 0.452912 0.124 0 5.16018e-05 -2.87999e-05
1.00084 0.750551 1.00082 0.45692 0.124 0 5.01746e-05 -3.13497e-05
1.00084 0.750545 1.00082 0.460928 0.124 0 4.82047e-05 -3.30595e-05
1.00084 0.750542 1.00082 0.464936 0.124 0 4.7787e-05 -3.25154e-05
1.00085 0.750545 1.00082 0.468944 0.124 0 5.36113e-05 -2.86911e-05
1.00084 0.750545 1.00082 0.472952 0.124 0 5.50772e-05 -2.98603e-05
1.00084 0.750548 1.00082 0.47696 0.124 0 5.36773e-05 -2.88506e-05
1.00084 0.750544 1.00082 0.480968 0.124 0 5.33708e-05 -2.70101e-05
1.00083 0.750544 1.00082 0.484976 0.124 0 5.54681e-05 -1.95485e-05
1.00084 0.750544 1.00081 0.488984 0.124 0 5.57502e-05 -2.43461e-05
1.00084 0.750542 1.00081 0.492992 0.124 0 5.09029e-05 -2.70131e-05
1.00084 0.75054 1.00081 0.497 0.124 0 5.14526e-05 -2.85389e-05
1.00083 0.750539 1.00081 0.501008 0.124 0 4.5778e-05 -2.90788e-05
1.00084 0.750539 1.00081 0.505016 0.124 0 4.42931e-05 -3.18796e-05
1.00083 0.750536 1.00081 0.509024 0.124 0 4.77794e-05 -3.10364e-05
1.00083 0.750538 1.00081 0.513032 0.124 0 4.70694e-05 -2.77744e-05
1.00083 0.750539 1.00081 0.51704 0.124 0 4.7825e-05 -2.79125e-05
1.00083 0.750542 1.00081 0.521048 0.124 0 4.62147e-05 -2.81615e-05
1.00083 0.750538 1.00081 0.525056 0.124 0 4.76866e-05 -2.57663e-05
1.00083 0.750537 1.00081 0.529064 0.124 0 4.57992e-05 -2.47603e-05
1.00083 0.750537 1.00081 0.533072 0.124 0 4.43368e-05 -2.65201e-05
1.00083 0.750537 1.00081 0.53708 0.124 0 4.45919e-05 -2.60782e-05
1.00083 0.750538 1.00081 0.541088 0.124 0 4.49446e-05 -2.52707e-05
1.00082 0.750531 1.00081 0.545096 0.124 0 4.39848e-05 -2.5943e-05
1.00082 0.750533 1.00081 0.549104 0.124 0 4.39409e-05 -2.68933e-05
1.00083 0.750532 1.00081 0.553112 0.124 0 3.72083e-05 -2.95701e-05
1.00082 0.750533 1.0008 0.55712 0.124 0 3.56254e-05 -2.62836e-05
1.00082 0.750535 1.0008 0.561128 0.124 0 3.75021e-05 -2.4724e-05
1.00082 0.750531 1.0008 0.565136 0.124 0 3.86236e-05 -2.26757e-05
1.00083 0.750533 1.0008 0.569144 0.124 0 3.90229e-05 -2.37261e-05
1.00082 0.750534 1.0008 0.573152 0.124 0 3.84484e-05 -2.28343e-05
1.00082 0.750532 1.0008 0.57716 0.124 0 3.91711e-05 -2.46888e-05
1.00083 0.75053 1.0008 0.581168 0.124 0 3.73168e-05 -2.13924e-05
1.00082 0.750533 1.0008 0.585176 0.124 0 3.65928e-05 -1.79499e-05
1.00081 0.750531 1.0008 0.589184 0.124 0 3.60824e-05 -1.96154e-05
1.00082 0.750527 1.0008 0.593192 0.124 0 3.75051e-05 -1.88905e-05
1.00081 0.750526 1.0008 0.5972 0.124 0 3.54731e-05 -1.85259e-05
1.00082 0.750528 1.0008 0.601208 0.124 0 3.30916e-05 -1.88499e-05
1.00083 0.750527 1.0008 0.605216 0.124 0 3.39036e-05 -1.60935e-05
1.00083 0.750525 1.0008 0.609224 0.124 0 3.34535e-05 -1.62691e-05
1.00082 0.750522 1.0008 0.613232 0.124 0 3.35609e-05 -1.61573e-05
1.00083 0.750523 1.0008 0.61724 0.124 0 3.16958e-05 -1.8545e-05
1.00083 0.75052 1.0008 0.621248 0.124 0 3.2425e-05 -1.9807e-05
1.00082 0.750522 1.0008 0.625256 0.124 0 3.25047e-05 -1.7322e-05
1.00082 0.750523 1.0008 0.629264 0.124 0 2.93011e-05 -2.2336e-05
1.00082 0.750521 1.0008 0.633272 0.124 0 2.89958e-05 -2.11293e-05
1.00081 0.750522 1.0008 0.63728 0.124 0 2.80049e-05 -1.83253e-05
1.00082 0.750522 1.0008 0.641288 0.124 0 2.66257e-05 -1.72188e-05
1.00082 0.750524 1.00079 0.645296 0.124 0 2.44562e-05 -2.16786e-05
1.00082 0.750524 1.0008 0.649304 0.124 0 2.61587e-05 -2.10337e-05
1.00082 0.750523 1.0008 0.653312 0.124 0 2.32553e-05 -2.01102e-05
1.00082 0.750523 1.00079 0.65732 0.124 0 2.17357e-05 -2.20441e-05
1.00081 0.750522 1.00079 0.661328 0.124 0 2.41907e-05 -2.14629e-05
1.00082 0.75052 1.00079 0.665336 0.124 0 2.45444e-05 -1.97381e-05
1.00081 0.750514 1.00079 0.669344 0.124 0 2.41226e-05 -2.3547e-05
1.0008 0.750517 1.00079 0.673352 0.124 0 2.40096e-05 -2.16277e-05
1.00081 0.750518 1.00079 0.67736 0.124 0 2.06203e-05 -1.79806e-05
1.00081 0.750522 1.00079 0.681368 0.124 0 1.97444e-05 -1.88714e-05
1.00082 0.750518 1.00079 0.685376 0.124 0 1.75397e-05 -2.01993e-05
1.00082 0.750517 1.00079 0.689384 0.124 0 1.78182e-05 -1.70376e-05
1.00082 0.750517 1.00079 0.693392 0.124 0 2.19411e-05 -1.39475e-05
1.00081 0.750515 1.00079 0.6974 0.124 0 2.06137e-05 -1.20169e-05
1.0008 0.750514 1.0008 0.701408 0.124 0 1.93947e-05 -1.29009e-05
1.0008 0.750515 1.0008 0.705416 0.124 0 1.80461e-05 -1.22155e-05
1.00081 0.750515 1.0008 0.709424 0.124 0 1.9254e-05 -1.53243e-05
1.00081 0.75051 1.00079 0.713432 0.124 0 1.86985e-05 -1.20042e-05
1.0008 0.750511 1.00079 0.71744 0.124 0 1.83229e-05 -1.4997e-05
1.0008 0.750509 1.00079 0.721448 0.124 0 1.96417e-05 -1.25671e-05
1.0008 0.750507 1.00079 0.725456 0.124 0 1.80593e-05 -1.22238e-05
1.0008 0.750507 1.00079 0.729464 0.124 0 1.666e-05 -1.37598e-05
1.0008 0.750509 1.00079 0.733472 0.124 0 1.91957e-05 -1.24619e-05
1.0008 0.75051 1.00079 0.73748 0.124 0 1.91356e-05 -1.38253e-05
1.0008 0.750507 1.00079 0.741488 0.124 0 1.6388e-05 -1.46288e-05
1.0008 0.750508 1.00079 0.745496 0.124 0 1.61956e-05 -1.40209e-05
1.0008 0.750509 1.00079 0.749504 0.124 0 1.73996e-05 -9.46467e-06
1.00079 0.750509 1.00079 0.753512 0.124 0 1.39978e-05 -7.26946e-06
1.00079 0.750508 1.00079 0.75752 0.124 0 1.57615e-05 -7.91288e-06
1.00079 0.750507 1.00079 0.761528 0.124 0 1.41876e-05 -9.5874e-06
1.00079 0.750506 1.00079 0.765536 0.124 0 1.47056e-05 -5.26859e-06
1.00079 0.750503 1.00079 0.769544 0.124 0 1.49721e-05 -8.25263e-06
1.00079 0.750504 1.00079 0.773552 0.124 0 1.54827e-05 -1.00055e-05
1.00079 0.750503 1.00078 0.77756 0.124 0 1.55206e-05 -5.76717e-06
1.00079 0.750502 1.00078 0.781568 0.124 0 1.75012e-05 -6.22616e-06
1.00079 0.750506 1.00078 0.785576 0.124 0 1.5617e-05 -6.08377e-06
1.00079 0.750507 1.00078 0.789584 0.124 0 1.57883e-05 -1.05199e-05
1.00079 0.750502 1.00078 0.793592 0.124 0 1.63007e-05 -7.12284e-06
1.00079 0.750503 1.00078 0.7976 0.124 0 1.89182e-05 -1.45285e-06
1.00079 0.750501 1.00078 0.801608 0.124 0 1.78531e-05 -1.52231e-06
1.00079 0.750499 1.00078 0.805616 0.124 0 1.72702e-05 -6.6075e-06
1.0008 0.750501 1.00078 0.809624 0.124 0 1.48822e-05 -2.64775e-06
1.00079 0.750503 1.00078 0.813632 0.124 0 1.58278e-05 5.77553e-07
1.00079 0.750504 1.00078 0.81764 0.124 0 1.50266e-05 -1.29515e-07
1.00079 0.750506 1.00078 0.821648 0.124 0 1.80315e-05 -1.68835e-06
1.0008 0.750508 1.00078 0.825656 0.124 0 1.81977e-05 -9.80191e-07
1.00079 0.750508 1.00078 0.829664 0.124 0 1.55393e-05 -4.27819e-06
1.0008 0.750509 1.00078 0.833672 0.124 0 1.49061e-05 -3.65122e-06
1.0008 0.750506 1.00078 0.83768 0.124 0 1.53272e-05 -1.76764e-08
1.0008 0.750506 1.00078 0.841688 0.124 0 1.49138e-05 2.50713e-06
1.00079 0.750505 1.00078 0.845696 0.124 0 1.38644e-05 -2.49793e-06
1.0008 0.750504 1.00078 0.849704 0.124 0 1.10074e-05 -1.53963e-07
1.00079 0.750506 1.00078 0.853712 0.124 0 1.22504e-05 1.80438e-06
1.0008 0.750508 1.00078 0.85772 0.124 0 1.08496e-05 2.12544e-06
1.0008 0.750508 1.00078 0.861728 0.124 0 1.27031e-05 4.60129e-06
1.0008 0.750508 1.00078 0.865736 0.124 0 1.16677e-05 6.68161e-06
1.0008 0.750506 1.00078 0.869744 0.124 0 1.1883e-05 9.70381e-06
1.00081 0.750512 1.00077 0.873752 0.124 0 8.16405e-06 5.20116e-06
1.0008 0.750514 1.00078 0.87776 0.124 0 7.8734e-06 7.60528e-06
1.0008 0.750512 1.00078 0.881768 0.124 0 8.1435e-06 6.44973e-06
1.0008 0.750512 1.00078 0.885776 0.124 0 8.00582e-06 6.31753e-06
1.0008 0.750509 1.00078 0.889784 0.124 0 9.35933e-06 7.98494e-06
1.0008 0.750512 1.00078 0.893792 0.124 0 6.11732e-06 7.89078e-06
1.0008 0.750515 1.00078 0.8978 0.124 0 5.30336e-06 5.25481e-06
1.0008 0.750515 1.00078 0.901808 0.124 0 3.73789e-06 3.9444e-06
1.0008 0.750513 1.00078 0.905816 0.124 0 4.17099e-06 6.21238e-06
1.0008 0.750513 1.00078 0.909824 0.124 0 3.83195e-06 5.41461e-06
1.0008 0.750514 1.00078 0.913832 0.124 0 4.64565e-06 7.51109e-06
1.0008 0.750516 1.00078 0.91784 0.124 0 5.25438e-06 7.31276e-06
1.0008 0.750516 1.00078 0.921848 0.124 0 2.46124e-06 5.54032e-06
1.00081 0.750516 1.00078 0.925856 0.124 0 3.1993e-06 4.16174e-06
1.00081 0.750519 1.00078 0.929864 0.124 0 4.12935e-06 5.22338e-06
1.0008 0.750518 1.00078 0.933872 0.124 0 2.06327e-06 3.00485e-06
1.0008 0.750517 1.00077 0.93788 0.124 0 8.06102e-07 6.40091e-06
1.00081 0.750517 1.00078 0.941888 0.124 0 -2.99257e-06 4.92928e-06
1.00081 0.75052 1.00078 0.945896 0.124 0 -3.64003e-06 1.52366e-06
1.00081 0.750522 1.00078 0.949904 0.124 0 -3.13523e-06 2.93605e-06
1.00081 0.750519 1.00078 0.953912 0.124 0 -1.4381e-06 2.5153e-06
1.00081 0.750521 1.00078 0.95792 0.124 0 -1.51218e-06 6.20549e-06
1.00081 0.750521 1.00078 0.961928 0.124 0 -7.1558e-06 3.8756e-06
1.00081 0.750519 1.00077 0.965936 0.124 0 -9.12551e-06 4.70554e-06
1.00081 0.75052 1.00077 0.969944 0.124 0 -6.19525e-06 4.54015e-06
1.00081 0.750521 1.00077 0.973952 0.124 0 -6.72967e-06 3.49332e-06
1.00081 0.750522 1.00078 0.97796 0.124 0 -5.568e-06 1.94543e-06
1.00081 0.750523 1.00078 0.981968 0.124 0 -8.14479e-06 2.55731e-06
1.00081 0.750523 1.00078 0.985976 0.124 0 -8.07496e-06 2.23599e-07
1.00081 0.750527 1.00078 0.989984 0.124 0 -9.59526e-06 1.38172e-06
1.00081 0.750529 1.00078 0.993992 0.124 0 -1.02088e-05 5.55107e-06
1.00082 0.750531 1.00078 0.998 0.124 0 -1.14134e-05 8.06982e-06
1.00081 0.75053 1.00078 1.00201 0.124 0 -1.13967e-05 5.69779e-06
1.00081 0.750526 1.00078 1.00602 0.124 0 -1.30047e-05 4.39338e-06
1.00081 0.750529 1.00077 1.01002 0.124 0 -1.50762e-05 4.21062e-06
1.00081 0.750528 1.00078 1.01403 0.124 0 -1.40243e-05 5.67918e-06
1.00081 0.750525 1.00078 1.01804 0.124 0 -1.47223e-05 3.31936e-06
1.0008 0.750526 1.00078 1.02205 0.124 0 -1.52506e-05 1.96654e-06
1.00081 0.750527 1.00078 1.02606 0.124 0 -1.48622e-05 7.49242e-06
1.00081 0.750528 1.00078 1.03006 0.124 0 -1.62882e-05 4.04465e-06
1.0008 0.75053 1.00078 1.03407 0.124 0 -1.66303e-05 6.28979e-06
1.00081 0.750529 1.00078 1.03808 0.124 0 -1.9393e-05 6.94178e-06
1.0008 0.750527 1.00078 1.04209 0.124 0 -1.90666e-05 4.70883e-06
1.00081 0.750527 1.00078 1.0461 0.124 0 -1.7604e-05 1.00706e-05
1.0008 0.75053 1.00078 1.0501 0.124 0 -1.78061e-05 7.43773e-06
1.0008 0.750529 1.00078 1.05411 0.124 0 -2.13498e-05 9.98434e-06
1.0008 0.750529 1.00078 1.05812 0.124 0 -2.17058e-05 9.52479e-06
1.0008 0.750528 1.00078 1.06213 0.124 0 -2.02169e-05 9.83808e-06
1.0008 0.750526 1.00078 1.06614 0.124 0 -1.84554e-05 9.56847e-06
1.0008 0.750525 1.00078 1.07014 0.124 0 -1.90552e-05 7.93589e-06
1.00081 0.750525 1.00078 1.07415 0.124 0 -1.81434e-05 1.00842e-05
1.0008 0.750527 1.00078 1.07816 0.124 0 -2.06269e-05 1.14686e-05
1.0008 0.750526 1.00078 1.08217 0.124 0 -2.30497e-05 8.43602e-06
1.0008 0.750523 1.00078 1.08618 0.124 0 -2.25839e-05 8.51791e-06
1.0008 0.750527 1.00078 1.09018 0.124 0 -2.27637e-05 7.46842e-06
1.0008 0.750526 1.00078 1.09419 0.124 0 -2.42925e-05 1.23653e-05
1.0008 0.750524 1.00079 1.0982 0.124 0 -2.18469e-05 8.86385e-06
1.0008 0.750525 1.00078 1.10221 0.124 0 -2.13837e-05 8.90264e-06
1.0008 0.750522 1.00078 1.10622 0.124 0 -2.41138e-05 1.17825e-05
1.0008 0.750521 1.00078 1.11022 0.124 0 -2.28395e-05 1.14813e-05
1.0008 0.750521 1.00078 1.11423 0.124 0 -2.22462e-05 1.51857e-05
1.0008 0.750524 1.00078 1.11824 0.124 0 -2.43094e-05 1.3506e-05
1.0008 0.75052 1.00079 1.12225 0.124 0 -2.60972e-05 1.27917e-05
1.0008 0.75052 1.00078 1.12626 0.124 0 -2.83035e-05 1.18038e-05
1.0008 0.750518 1.00078 1.13026 0.124 0 -2.91404e-05 1.14017e-05
1.0008 0.750522 1.00078 1.13427 0.124 0 -2.76852e-05 1.00845e-05
1.0008 0.750522 1.00078 1.13828 0.124 0 -2.65794e-05 1.46578e-05
1.00081 0.750522 1.00079 1.14229 0.124 0 -2.74333e-05 1.23369e-05
1.0008 0.750524 1.00079 1.1463 0.124 0 -2.58901e-05 1.06801e-05
1.0008 0.750523 1.00079 1.1503 0.124 0 -2.76674e-05 1.44964e-05
1.00081 0.750525 1.00079 1.15431 0.124 0 -2.58108e-05 1.57944e-05
1.00081 0.750521 1.00079 1.15832 0.124 0 -2.74951e-05 1.36138e-05
1.00081 0.75052 1.00079 1.16233 0.124 0 -2.63171e-05 1.14462e-05
1.00081 0.750516 1.00079 1.16634 0.124 0 -2.46293e-05 1.29941e-05
1.00081 0.750515 1.00079 1.17034 0.124 0 -2.41526e-05 1.62951e-05
1.00082 0.750518 1.00079 1.17435 0.124 0 -2.43987e-05 1.42896e-05
1.00081 0.750518 1.00079 1.17836 0.124 0 -2.61377e-05 1.4705e-05
1.00081 0.750522 1.00079 1.18237 0.124 0 -2.46111e-05 1.31104e-05
1.00081 0.750521 1.00079 1.18638 0.124 0 -2.5752e-05 1.14913e-05
1.00081 0.750517 1.00079 1.19038 0.124 0 -2.51885e-05 1.18409e-05
1.00082 0.750521 1.00079 1.19439 0.124 0 -2.61472e-05 1.40632e-05
1.00081 0.750521 1.00079 1.1984 0.124 0 -2.35762e-05 1.4687e-05
1.00081 0.750522 1.00079 1.20241 0.124 0 -2.31483e-05 1.72708e-05
1.00081 0.750526 1.00079 1.20642 0.124 0 -2.43719e-05 1.54095e-05
1.00081 0.75053 1.0008 1.21042 0.124 0 -2.49657e-05 1.39113e-05
1.00082 0.750527 1.0008 1.21443 0.124 0 -2.30837e-05 1.41068e-05
1.00082 0.750527 1.0008 1.21844 0.124 0 -2.42853e-05 1.58301e-05
1.00081 0.750523 1.0008 1.22245 0.124 0 -2.31397e-05 2.0504e-05
1.00081 0.750519 1.0008 1.22646 0.124 0 -2.14883e-05 2.00684e-05
1.00082 0.750528 1.0008 1.23046 0.124 0 -2.45218e-05 2.19842e-05
1.00082 0.750525 1.0008 1.23447 0.124 0 -2.32037e-05 1.78688e-05
1.00083 0.750527 1.0008 1.23848 0.124 0 -2.39028e-05 1.76763e-05
1.00083 0.750528 1.0008 1.24249 0.124 0 -2.68244e-05 1.88119e-05
1.00083 0.750526 1.0008 1.2465 0.124 0 -2.54791e-05 1.88032e-05
1.00083 0.750525 1.0008 1.2505 0.124 0 -2.38637e-05 1.84043e-05
1.00083 0.750528 1.0008 1.25451 0.124 0 -2.6083e-05 1.54629e-05
1.00083 0.750529 1.0008 1.25852 0.124 0 -2.53581e-05 1.82957e-05
1.00082 0.750528 1.0008 1.26253 0.124 0 -2.35757e-05 1.86111e-05
1.00083 0.750526 1.0008 1.26654 0.124 0 -2.49649e-05 1.55356e-05
1.00082 0.750525 1.0008 1.27054 0.124 0 -2.48213e-05 1.45409e-05
1.00083 0.75053 1.0008 1.27455 0.124 0 -2.53646e-05 1.32514e-05
1.00082 0.750528 1.0008 1.27856 0.124 0 -2.68805e-05 1.20267e-05
1.00083 0.750529 1.0008 1.28257 0.124 0 -2.68901e-05 1.38161e-05
1.00083 0.750526 1.0008 1.28658 0.124 0 -2.43214e-05 1.54783e-05
1.00083 0.75053 1.0008 1.29058 0.124 0 -2.5031e-05 2.12113e-05
1.00083 0.750533 1.00081 1.29459 0.124 0 -2.5791e-05 2.27001e-05
1.00083 0.750527 1.00081 1.2986 0.124 0 -2.64477e-05 1.98161e-05
1.00083 0.75053 1.00081 1.30261 0.124 0 -2.68593e-05 1.954e-05
1.00083 0.750537 1.00081 1.30662 0.124 0 -2.90374e-05 1.74439e-05
1.00084 0.750538 1.00081 1.31062 0.124 0 -2.82214e-05 1.76804e-05
1.00084 0.75054 1.00081 1.31463 0.124 0 -2.61398e-05 1.45542e-05
1.00085 0.75054 1.00081 1.31864 0.124 0 -2.34926e-05 1.32468e-05
1.00085 0.750538 1.00081 1.32265 0.124 0 -2.57694e-05 1.34934e-05
1.00084 0.750535 1.00081 1.32666 0.124 0 -2.58911e-05 1.4753e-05
1.00084 0.75054 1.00081 1.33066 0.124 0 -2.58257e-05 1.71036e-05
1.00084 0.750539 1.00081 1.33467 0.124 0 -2.75404e-05 1.66695e-05
1.00084 0.750539 1.00081 1.33868 0.124 0 -2.45332e-05 1.4208e-05
1.00083 0.750538 1.00081 1.34269 0.124 0 -2.75229e-05 1.363e-05
1.00083 0.750536 1.00081 1.3467 0.124 0 -2.95014e-05 1.68455e-05
1.00084 0.750538 1.00082 1.3507 0.124 0 -3.03052e-05 1.49963e-05
1.00084 0.750539 1.00082 1.35471 0.124 0 -2.75197e-05 1.5728e-05
1.00085 0.750542 1.00082 1.35872 0.124 0 -2.94004e-05 1.57925e-05
1.00084 0.750543 1.00082 1.36273 0.124 0 -2.93733e-05 1.39598e-05
1.00084 0.750544 1.00082 1.36674 0.124 0 -2.98974e-05 1.75541e-05
1.00084 0.750541 1.00082 1.37074 0.124 0 -3.02253e-05 1.65529e-05
1.00084 0.75054 1.00082 1.37475 0.124 0 -2.82513e-05 1.74124e-05
1.00084 0.750538 1.00082 1.37876 0.124 0 -3.14213e-05 1.68842e-05
1.00084 0.750537 1.00082 1.38277 0.124 0 -3.03612e-05 1.94672e-05
1.00084 0.75054 1.00082 1.38678 0.124 0 -3.2717e-05 1.845e-05
1.00084 0.750544 1.00081 1.39078 0.124 0 -3.35688e-05 1.5777e-05
1.00084 0.750548 1.00081 1.39479 0.124 0 -3.53098e-05 1.61225e-05
1.00084 0.750546 1.00082 1.3988 0.124 0 -3.52845e-05 1.43713e-05
1.00084 0.750546 1.00082 1.40281 0.124 0 -3.58549e-05 1.72267e-05
1.00084 0.750546 1.00082 1.40682 0.124 0 -3.45963e-05 1.87611e-05
1.00084 0.750544 1.00082 1.41082 0.124 0 -3.50932e-05 1.85552e-05
1.00084 0.750544 1.00082 1.41483 0.124 0 -3.70777e-05 1.85269e-05
1.00084 0.750547 1.00082 1.41884 0.124 0 -3.43471e-05 2.06769e-05
1.00084 0.750549 1.00082 1.42285 0.124 0 -3.37154e-05 1.96529e-05
1.00084 0.750548 1.00082 1.42686 0.124 0 -3.41652e-05 2.00028e-05
1.00085 0.750549 1.00082 1.43086 0.124 0 -3.42236e-05 1.9464e-05
1.00085 0.75055 1.00082 1.43487 0.124 0 -3.47398e-05 1.96162e-05
1.00085 0.750549 1.00082 1.43888 0.124 0 -3.4742e-05 2.19951e-05
1.00084 0.750546 1.00082 1.44289 0.124 0 -3.57862e-05 2.50414e-05
1.00086 0.750547 1.00082 1.4469 0.124 0 -3.60004e-05 2.36672e-05
1.00085 0.750547 1.00082 1.4509 0.124 0 -3.70837e-05 2.63074e-05
1.00086 0.75055 1.00082 1.45491 0.124 0 -3.6874e-05 2.62171e-05
1.00086 0.75055 1.00082 1.45892 0.124 0 -3.82798e-05 2.52926e-05
1.00085 0.75055 1.00082 1.46293 0.124 0 -3.96704e-05 2.62813e-05
1.00085 0.750552 1.00083 1.46694 0.124 0 -4.21384e-05 2.88584e-05
1.00085 0.750556 1.00083 1.47094 0.124 0 -3.88958e-05 2.73884e-05
1.00086 0.750556 1.00083 1.47495 0.124 0 -3.91842e-05 2.68311e-05
1.00086 0.750553 1.00083 1.47896 0.124 0 -3.8294e-05 2.18995e-05
1.00085 0.750551 1.00083 1.48297 0.124 0 -3.86493e-05 2.44048e-05
1.00086 0.750552 1.00083 1.48698 0.124 0 -4.05221e-05 2.52806e-05
1.00085 0.750551 1.00083 1.49098 0.124 0 -4.25839e-05 1.97312e-05
1.00085 0.750552 1.00083 1.49499 0.124 0 -3.96758e-05 2.03351e-05
1.00086 0.750555 1.00083 1.499 0.124 0 -3.86439e-05 2.06847e-05
1.00086 0.750558 1.00083 1.50301 0.124 0 -4.07329e-05 1.94784e-05
1.00086 0.750559 1.00083 1.50702 0.124 0 -3.81746e-05 1.70466e-05
1.00086 0.750558 1.00083 1.51102 0.124 0 -3.89479e-05 1.60069e-05
1.00086 0.750556 1.00083 1.51503 0.124 0 -4.10908e-05 1.61154e-05
1.00086 0.750551 1.00083 1.51904 0.124 0 -4.1164e-05 1.95026e-05
1.00086 0.750553 1.00083 1.52305 0.124 0 -3.95446e-05 1.98636e-05
1.00086 0.750553 1.00083 1.52706 0.124 0 -3.80529e-05 2.40718e-05
1.00086 0.750553 1.00083 1.53106 0.124 0 -3.75085e-05 2.25411e-05
1.00086 0.750557 1.00083 1.53507 0.124 0 -4.11355e-05 2.01484e-05
1.00086 0.750556 1.00083 1.53908 0.124 0 -3.98951e-05 2.05088e-05
1.00086 0.750554 1.00084 1.54309 0.124 0 -3.98383e-05 2.30986e-05
1.00086 0.750557 1.00084 1.5471 0.124 0 -3.7898e-05 2.27566e-05
1.00086 0.750558 1.00084 1.5511 0.124 0 -4.02507e-05 2.5366e-05
1.00087 0.75056 1.00084 1.55511 0.124 0 -4.10166e-05 2.28454e-05
1.00087 0.750561 1.00084 1.55912 0.124 0 -4.27357e-05 2.54812e-05
1.00086 0.750563 1.00084 1.56313 0.124 0 -4.19784e-05 2.09748e-05
1.00086 0.75056 1.00084 1.56714 0.124 0 -4.3379e-05 2.03811e-05
1.00087 0.75056 1.00084 1.57114 0.124 0 -4.048e-05 1.91436e-05
1.00087 0.750559 1.00084 1.57515 0.124 0 -3.93494e-05 1.84333e-05
1.00087 0.750558 1.00084 1.57916 0.124 0 -4.03462e-05 1.97311e-05
1.00087 0.750561 1.00084 1.58317 0.124 0 -4.20141e-05 2.16197e-05
1.00087 0.750561 1.00084 1.58718 0.124 0 -3.99563e-05 2.54137e-05
1.00087 0.750561 1.00084 1.59118 0.124 0 -4.21537e-05 2.25236e-05
1.00087 0.750566 1.00084 1.59519 0.124 0 -4.10093e-05 2.1399e-05
1.00087 0.750563 1.00085 1.5992 0.124 0 -3.9622e-05 1.99735e-05
1.00087 0.750567 1.00085 1.60321 0.124 0 -4.01162e-05 2.09982e-05
1.00087 0.75057 1.00085 1.60722 0.124 0 -4.08684e-05 2.24624e-05
1.00087 0.750569 1.00085 1.61122 0.124 0 -4.08711e-05 1.95417e-05
1.00088 0.750568 1.00085 1.61523 0.124 0 -3.9157e-05 2.14638e-05
1.00087 0.750569 1.00084 1.61924 0.124 0 -2.94868e-05 1.70721e-05
1.00082 0.750565 1.00078 1.62325 0.124 0 5.17108e-05 -6.89811e-06
1.00057 0.750565 1.00049 1.62726 0.124 0 0.000490748 -0.000133619
0.999697 0.750567 0.999416 1.63126 0.124 0 0.00207133 -0.000581972
0.997664 0.75057 0.996935 1.63527 0.124 0 0.00573256 -0.00162612
0.994261 0.750571 0.992787 1.63928 0.124 0 0.0118666 -0.00337631
0.989658 0.750567 0.987187 1.64329 0.124 0 0.0201467 -0.00575076
0.984196 0.750569 0.980539 1.6473 0.124 0 0.029998 -0.00858916
0.978169 0.75057 0.973193 1.6513 0.124 0 0.0409074 -0.0117584
0.971775 0.750574 0.965389 1.65531 0.124 0 0.0525145 -0.015157
0.965148 0.750578 0.957294 1.65932 0.124 0 0.0645824 -0.0187192
0.958373 0.75058 0.949 1.66333 0.124 0 0.0769631 -0.0224049
0.951498 0.750577 0.940582 1.66734 0.124 0 0.0895573 -0.0261819
0.944569 0.750578 0.932075 1.67134 0.124 0 0.102306 -0.0300482
0.937599 0.750577 0.92351 1.67535 0.124 0 0.115167 -0.0339769
0.930615 0.75058 0.914904 1.67936 0.124 0 0.128112 -0.0379739
0.923618 0.750581 0.906269 1.68337 0.124 0 0.141122 -0.042024
0.916633 0.750584 0.897619 1.68738 0.124 0 0.154182 -0.0461325
0.909654 0.750585 0.888959 1.69138 0.124 0 0.167276 -0.0502914
0.902673 0.750583 0.880294 1.69539 0.124 0 0.180406 -0.0544982
0.895713 0.750583 0.871625 1.6994 0.124 0 0.19356 -0.0587604
0.888767 0.750588 0.862958 1.70341 0.124 0 0.206735 -0.0630693
0.881835 0.750586 0.854296 1.70742 0.124 0 0.21993 -0.0674283
0.874922 0.75059 0.845636 1.71142 0.124 0 0.233141 -0.0718373
0.868026 0.750591 0.836984 1.71543 0.124 0 0.246361 -0.0762929
0.861157 0.75059 0.82834 1.71944 0.124 0 0.259592 -0.0808006
0.854313 0.750591 0.819703 1.72345 0.124 0 0.272832 -0.0853572
0.847493 0.750593 0.811066 1.72746 0.124 0 0.286075 -0.0899644
0.840695 0.750594 0.802444 1.73146 0.124 0 0.299329 -0.0946265
0.833927 0.750596 0.793828 1.73547 0.124 0 0.312588 -0.0993408
0.827176 0.750597 0.78522 1.73948 0.124 0 0.325851 -0.104108
0.820454 0.7506 0.776625 1.74349 0.124 0 0.339117 -0.108928
0.813754 0.750601 0.768034 1.7475 0.124 0 0.352386 -0.113802
0.807086 0.750604 0.759453 1.7515 0.124 0 0.365656 -0.118731
0.800443 0.750601 0.750879 1.75551 0.124 0 0.378926 -0.123716
0.793831 0.750599 0.742314 1.75952 0.124 0 0.392198 -0.128756
0.787244 0.7506 0.733756 1.76353 0.124 0 0.405469 -0.133858
0.780689 0.750603 0.72521 1.76754 0.124 0 0.418737 -0.139016
0.77416 0.750604 0.716673 1.77154 0.124 0 0.432001 -0.144242
0.767661 0.750604 0.708148 1.77555 0.124 0 0.445256 -0.149519
0.761198 0.750606 0.699635 1.77956 0.124 0 0.458504 -0.154859
0.754764 0.750609 0.691129 1.78357 0.124 0 0.471738 -0.160263
0.748366 0.750614 0.682638 1.78758 0.124 0 0.484955 -0.165726
0.741996 0.750612 0.674166 1.79158 0.124 0 0.498161 -0.17124
0.735678 0.750613 0.665711 1.79559 0.124 0 0.511337 -0.176825
0.7294 0.750612 0.657287 1.7996 0.124 0 0.524469 -0.182457
0.723178 0.750613 0.648892 1.80361 0.124 0 0.537547 -0.188142
0.717012 0.750612 0.640545 1.80762 0.124 0 0.550558 -0.193869
0.710926 0.750616 0.63226 1.81162 0.124 0 0.563463 -0.199624
0.704939 0.750618 0.624072 1.81563 0.124 0 0.57621 -0.20539
0.699082 0.750616 0.616036 1.81964 0.124 0 0.58873 -0.211108
0.693414 0.750617 0.60822 1.82365 0.124 0 0.600897 -0.216748
0.688034 0.750618 0.600771 1.82766 0.124 0 0.612489 -0.222185
0.68311 0.750623 0.59392 1.83166 0.124 0 0.623144 -0.227244
0.678903 0.750626 0.588049 1.83567 0.124 0 0.632272 -0.231621
0.675774 0.750624 0.583673 1.83968 0.124 0 0.639068 -0.234913
0.674003 0.750622 0.581226 1.84369 0.124 0 0.642904 -0.236762
0.673497 0.750623 0.580541 1.8477 0.124 0 0.643994 -0.237275
0.673721 0.750624 0.580856 1.8517 0.124 0 0.643508 -0.237037
0.674123 0.750625 0.581432 1.85571 0.124 0 0.642628 -0.236601
0.674486 0.750627 0.581933 1.85972 0.124 0 0.641838 -0.23622
0.674784 0.750631 0.582324 1.86373 0.124 0 0.641203 -0.235929
0.67501 0.750633 0.582627 1.86774 0.124 0 0.640712 -0.235707
0.675189 0.750633 0.582872 1.87174 0.124 0 0.64033 -0.235518
0.675328 0.750634 0.583071 1.87575 0.124 0 0.640023 -0.235366
0.675456 0.750635 0.583222 1.87976 0.124 0 0.639754 -0.235256
0.675555 0.750637 0.583366 1.88377 0.124 0 0.639529 -0.23515
0.675639 0.750637 0.583476 1.88778 0.124 0 0.639338 -0.23508
0.675715 0.750636 0.583571 1.89178 0.124 0 0.639179 -0.23501
0.675773 0.750635 0.583665 1.89579 0.124 0 0.63904 -0.234941
0.675834 0.750637 0.583738 1.8998 0.124 0 0.638906 -0.234893
0.675894 0.750641 0.5838 1.90381 0.124 0 0.638783 -0.234853
0.675948 0.750643 0.583853 1.90782 0.124 0 0.638675 -0.23482
0.675995 0.750645 0.5839 1.91182 0.124 0 0.638576 -0.23479
0.676042 0.750647 0.583934 1.91583 0.124 0 0.638487 -0.234777
0.676081 0.750649 0.583967 1.91984 0.124 0 0.638402 -0.234765
0.676129 0.750651 0.58399 1.92385 0.124 0 0.638316 -0.234763
0.676177 0.750651 0.583996 1.92786 0.124 0 0.638239 -0.234779
0.676211 0.750651 0.58401 1.93186 0.124 0 0.638168 -0.234781
0.716755 0.750648 0.518264 1.93587 0.124 0 0.592444 -0.332315
0.832067 0.750648 -0.0985977 1.93988 0.124 0 0.461075 -1.05416
0.804538 0.750648 -0.26055 1.94389 0.124 0 0.487049 -1.2361
0.784161 0.750651 -0.332185 1.9479 0.124 0 0.507175 -1.32061
0.767841 0.750655 -0.379088 1.9519 0.124 0 0.52361 -1.37791
0.753467 0.750656 -0.415376 1.95591 0.124 0 0.538264 -1.4236
0.740323 0.750655 -0.445463 1.95992 0.124 0 0.551799 -1.46252
0.728249 0.750657 -0.470986 1.96393 0.124 0 0.564344 -1.49639
0.717378 0.750658 -0.492487 1.96794 0.124 0 0.575719 -1.52561
0.708103 0.750658 -0.509852 1.97194 0.124 0 0.585479 -1.54971
0.700962 0.750656 -0.522629 1.97595 0.124 0 0.593008 -1.56778
0.696411 0.750659 -0.530498 1.97996 0.124 0 0.597801 -1.57908
0.694213 0.750661 -0.53416 1.98397 0.124 0 0.600071 -1.58439
0.693471 0.750659 -0.535258 1.98798 0.124 0 0.600771 -1.586
0.693322 0.750662 -0.53535 1.99198 0.124 0 0.60083 -1.58615
0.693282 0.750661 -0.535232 1.99599 0.124 0 0.60076 -1.58599
0.693243 0.750662 -0.53511 2 0.124 0 0.600687 -1.58581
0.693196 0.750663 -0.534995 2.00401 0.124 0 0.600626 -1.58565
0.693116 0.750665 -0.53491 2.00802 0.124 0 0.600576 -1.58555
0.693021 0.750661 -0.534833 2.01202 0.124 0 0.600533 -1.58545
0.692922 0.750662 -0.534766 2.01603 0.124 0 0.600492 -1.58536
0.692784 0.75066 -0.534711 2.02004 0.124 0 0.600468 -1.5853
0.69264 0.750661 -0.534663 2.02405 0.124 0 0.600448 -1.58525
0.692488 0.75066 -0.534616 2.02806 0.124 0 0.600425 -1.58519
0.692296 0.75066 -0.534596 2.03206 0.124 0 0.600429 -1.58517
0.692096 0.75066 -0.534555 2.03607 0.124 0 0.60041 -1.58513
0.691872 0.750659 -0.534527 2.04008 0.124 0 0.600405 -1.5851
0.691618 0.750659 -0.534497 2.04409 0.124 0 0.600398 -1.58508
0.691357 0.750659 -0.534455 2.0481 0.124 0 0.600385 -1.58504
0.69104 0.750657 -0.534435 2.0521 0.124 0 0.600391 -1.58503
0.690687 0.750656 -0.534427 2.05611 0.124 0 0.600399 -1.58504
0.690298 0.750655 -0.534394 2.06012 0.124 0 0.600388 -1.58501
0.689858 0.750653 -0.534388 2.06413 0.124 0 0.600395 -1.58501
0.68936 0.750656 -0.534379 2.06814 0.124 0 0.600397 -1.58502
0.688779 0.750656 -0.534344 2.07214 0.124 0 0.600396 -1.58499
0.688081 0.750657 -0.534328 2.07615 0.124 0 0.600397 -1.58499
0.68724 0.750656 -0.534313 2.08016 0.124 0 0.600406 -1.585
0.68624 0.750654 -0.534299 2.08417 0.124 0 0.600415 -1.585
0.685034 0.750653 -0.53429 2.08818 0.124 0 0.60043 -1.58501
0.683555 0.750653 -0.534277 2.09218 0.124 0 0.600438 -1.58502
0.681612 0.750651 -0.534272 2.09619 0.124 0 0.60045 -1.58503
0.678873 0.750647 -0.534287 2.1002 0.124 0 0.60047 -1.58506
0.674214 0.750646 -0.53436 2.10421 0.124 0 0.600495 -1.58507
0.662612 0.750647 -0.534672 2.10822 0.124 0 0.600508 -1.58509
0.628865 0.750649 -0.535545 2.11222 0.124 0 0.60052 -1.5851
0.551528 0.75065 -0.536804 2.11623 0.124 0 0.600525 -1.5851
0.434705 0.750648 -0.537349 2.12024 0.124 0 0.600549 -1.58514
0.324499 0.750643 -0.536469 2.12425 0.124 0 0.600586 -1.5852
0.260962 0.750642 -0.53512 2.12826 0.124 0 0.600605 -1.58524
0.239074 0.750642 -0.534334 2.13226 0.124 0 0.600617 -1.58524
0.234862 0.75064 -0.534107 2.13627 0.124 0 0.600635 -1.58527
0.23462 0.750641 -0.534063 2.14028 0.124 0 0.600656 -1.58529
0.23478 0.750645 -0.534052 2.14429 0.124 0 0.600684 -1.58532
0.234907 0.750641 -0.53404 2.1483 0.124 0 0.600703 -1.58534
0.235 0.750638 -0.534038 2.1523 0.124 0 0.60073 -1.58539
0.235071 0.750636 -0.534031 2.15631 0.124 0 0.600764 -1.58543
0.235133 0.750636 -0.53402 2.16032 0.124 0 0.600778 -1.58546
0.235189 0.750635 -0.53401 2.16433 0.124 0 0.600809 -1.5855
0.235239 0.750635 -0.53399 2.16834 0.124 0 0.600826 -1.58551
0.235285 0.750637 -0.533977 2.17234 0.124 0 0.600857 -1.58555
0.235327 0.750634 -0.533967 2.17635 0.124 0 0.600888 -1.58559
0.235366 0.750634 -0.533952 2.18036 0.124 0 0.600903 -1.58562
0.235401 0.750633 -0.533945 2.18437 0.124 0 0.600936 -1.58566
0.235436 0.750633 -0.533929 2.18838 0.124 0 0.600967 -1.58571
0.23547 0.750631 -0.533914 2.19238 0.124 0 0.601005 -1.58576
0.235498 0.75063 -0.533896 2.19639 0.124 0 0.601034 -1.5858
0.235529 0.750631 -0.533878 2.2004 0.124 0 0.601069 -1.58585
0.235558 0.750631 -0.533864 2.20441 0.124 0 0.601102 -1.5859
0.235583 0.750627 -0.533851 2.20842 0.124 0 0.601143 -1.58595
0.235607 0.750626 -0.533826 2.21242 0.124 0 0.601179 -1.58601
0.235635 0.750628 -0.533802 2.21643 0.124 0 0.601209 -1.58607
0.235663 0.750627 -0.533783 2.22044 0.124 0 0.601248 -1.58613
0.235688 0.750626 -0.533761 2.22445 0.124 0 0.60128 -1.58619
0.235709 0.750628 -0.533745 2.22846 0.124 0 0.601326 -1.58626
0.235733 0.750629 -0.533728 2.23246 0.124 0 0.601376 -1.58635
0.235761 0.750628 -0.533699 2.23647 0.124 0 0.601416 -1.58642
0.235786 0.750625 -0.533673 2.24048 0.124 0 0.60147 -1.58651
0.23581 0.750624 -0.533646 2.24449 0.124 0 0.601519 -1.5866
0.235831 0.750623 -0.533606 2.2485 0.124 0 0.601555 -1.58666
0.235854 0.750626 -0.53357 2.2525 0.124 0 0.601605 -1.58675
0.235879 0.750624 -0.533535 2.25651 0.124 0 0.601659 -1.58685
0.235905 0.750623 -0.533501 2.26052 0.124 0 0.60172 -1.58696
0.235928 0.750622 -0.533459 2.26453 0.124 0 0.601781 -1.58705
0.235947 0.75062 -0.533419 2.26854 0.124 0 0.601846 -1.58717
0.235975 0.750617 -0.533378 2.27254 0.124 0 0.601917 -1.58731
0.236006 0.750618 -0.53333 2.27655 0.124 0 0.601995 -1.58742
0.236003 0.750619 -0.533298 2.28056 0.124 0 0.60189 -1.58748
0.235345 0.750617 -0.536515 2.28457 0.124 0 0.599894 -1.5806
0.1137 0.750618 -0.911018 2.28858 0.124 0 -0.282831 -0.102819
0.117107 0.750617 -0.903373 2.29258 0.124 0 -0.238734 -0.166034
0.117118 0.750617 -0.903575 2.29659 0.124 0 -0.239201 -0.166375
0.117112 0.750612 -0.903552 2.3006 0.124 0 -0.239085 -0.166311
0.11712 0.750611 -0.903564 2.30461 0.124 0 -0.239053 -0.166314
0.117119 0.75061 -0.903572 2.30862 0.124 0 -0.239035 -0.166289
0.117126 0.750609 -0.903579 2.31262 0.124 0 -0.239025 -0.166245
0.117125 0.750609 -0.903591 2.31663 0.124 0 -0.238982 -0.166253
0.117124 0.750611 -0.903598 2.32064 0.124 0 -0.23896 -0.166243
0.11712 0.750609 -0.903608 2.32465 0.124 0 -0.238945 -0.166217
0.117125 0.75061 -0.903617 2.32866 0.124 0 -0.238927 -0.166189
0.117129 0.750606 -0.903627 2.33266 0.124 0 -0.2389 -0.166172
0.117129 0.750605 -0.903641 2.33667 0.124 0 -0.238876 -0.166143
0.11713 0.750602 -0.903654 2.34068 0.124 0 -0.238835 -0.166122
0.117129 0.750604 -0.90367 2.34469 0.124 0 -0.238814 -0.166084
0.117125 0.750602 -0.903683 2.3487 0.124 0 -0.238778 -0.166087
0.117126 0.750602 -0.903696 2.3527 0.124 0 -0.238743 -0.166067
0.117129 0.750603 -0.903707 2.35671 0.124 0 -0.238711 -0.166048
0.117134 0.750601 -0.903721 2.36072 0.124 0 -0.238694 -0.166005
0.117134 0.750601 -0.903731 2.36473 0.124 0 -0.238659 -0.165983
0.117134 0.750602 -0.903746 2.36874 0.124 0 -0.238614 -0.165977
0.117135 0.750601 -0.903757 2.37274 0.124 0 -0.238585 -0.165959
0.117139 0.750602 -0.903768 2.37675 0.124 0 -0.238562 -0.165923
0.117137 0.750599 -0.90378 2.38076 0.124 0 -0.238535 -0.1659
0.117136 0.750597 -0.903795 2.38477 0.124 0 -0.238486 -0.165891
0.117136 0.750595 -0.903808 2.38878 0.124 0 -0.238461 -0.165841
0.117141 0.750598 -0.903819 2.39278 0.124 0 -0.238422 -0.16584
0.117143 0.750598 -0.903829 2.39679 0.124 0 -0.238402 -0.165814
0.117141 0.750594 -0.903847 2.4008 0.124 0 -0.238353 -0.1658
0.117143 0.750594 -0.903862 2.40481 0.124 0 -0.238302 -0.165775
0.117145 0.750596 -0.903878 2.40882 0.124 0 -0.238267 -0.16574
0.117145 0.750593 -0.903893 2.41282 0.124 0 -0.238245 -0.16569
0.117149 0.750591 -0.90391 2.41683 0.124 0 -0.238217 -0.165648
0.117151 0.750591 -0.903924 2.42084 0.124 0 -0.238174 -0.165619
0.117149 0.750588 -0.903941 2.42485 0.124 0 -0.238136 -0.165576
0.117145 0.750589 -0.903962 2.42886 0.124 0 -0.238087 -0.165546
0.117149 0.750591 -0.903978 2.43286 0.124 0 -0.238023 -0.165532
0.117152 0.750588 -0.903997 2.43687 0.124 0 -0.23797 -0.165511
0.117157 0.750584 -0.904014 2.44088 0.124 0 -0.237933 -0.165461
0.117159 0.750582 -0.904034 2.44489 0.124 0 -0.237891 -0.165426
0.117161 0.750584 -0.904056 2.4489 0.124 0 -0.237834 -0.165402
0.117165 0.750584 -0.904074 2.4529 0.124 0 -0.237781 -0.165379
0.117167 0.750584 -0.904094 2.45691 0.124 0 -0.237732 -0.165331
0.117169 0.75058 -0.904115 2.46092 0.124 0 -0.237676 -0.165285
0.117167 0.750581 -0.904139 2.46493 0.124 0 -0.237629 -0.165242
0.117168 0.750582 -0.90416 2.46894 0.124 0 -0.237581 -0.165185
0.117174 0.75058 -0.904183 2.47294 0.124 0 -0.237527 -0.165148
0.117172 0.750581 -0.904206 2.47695 0.124 0 -0.237477 -0.165095
0.117173 0.75058 -0.90423 2.48096 0.124 0 -0.237399 -0.165066
0.117176 0.75058 -0.904258 2.48497 0.124 0 -0.237332 -0.165029
0.117177 0.750578 -0.90428 2.48898 0.124 0 -0.237259 -0.164997
0.117179 0.750576 -0.904306 2.49298 0.124 0 -0.237184 -0.164956
0.117178 0.750573 -0.904334 2.49699 0.124 0 -0.237124 -0.164903
0.117183 0.750574 -0.904363 2.501 0.124 0 -0.237057 -0.16485
0.117185 0.750571 -0.90439 2.50501 0.124 0 -0.236994 -0.164788
0.117189 0.750572 -0.904419 2.50902 0.124 0 -0.236934 -0.164717
0.117191 0.750571 -0.90445 2.51302 0.124 0 -0.236845 -0.164683
0.117193 0.75057 -0.904481 2.51703 0.124 0 -0.236756 -0.164635
0.117198 0.75057 -0.904517 2.52104 0.124 0 -0.23669 -0.164553
0.117201 0.750567 -0.904551 2.52505 0.124 0 -0.236601 -0.164482
0.117205 0.750567 -0.904586 2.52906 0.124 0 -0.236505 -0.164429
0.117205 0.750567 -0.904624 2.53306 0.124 0 -0.23643 -0.164341
0.117208 0.750565 -0.904658 2.53707 0.124 0 -0.236331 -0.164296
0.117214 0.750565 -0.904701 2.54108 0.124 0 -0.236239 -0.164221
0.11722 0.750567 -0.904742 2.54509 0.124 0 -0.236127 -0.16416
0.11722 0.750566 -0.904789 2.5491 0.124 0 -0.236015 -0.164077
0.117224 0.750566 -0.904832 2.5531 0.124 0 -0.235898 -0.163999
0.117227 0.750566 -0.904883 2.55711 0.124 0 -0.235783 -0.163895
0.117228 0.750564 -0.904934 2.56112 0.124 0 -0.235648 -0.163812
0.117232 0.750561 -0.904989 2.56513 0.124 0 -0.235521 -0.163707
0.11724 0.750559 -0.905046 2.56914 0.124 0 -0.235387 -0.163607
0.11724 0.750558 -0.905106 2.57314 0.124 0 -0.235233 -0.163502
0.117244 0.750556 -0.905173 2.57715 0.124 0 -0.235058 -0.163413
0.117252 0.750557 -0.905247 2.58116 0.124 0 -0.234874 -0.163279
0.117261 0.750555 -0.905329 2.58517 0.124 0 -0.234685 -0.163115
0.11727 0.750555 -0.905414 2.58918 0.124 0 -0.234484 -0.162942
0.117279 0.750554 -0.905509 2.59318 0.124 0 -0.234263 -0.162776
0.117288 0.750557 -0.905605 2.59719 0.124 0 -0.234011 -0.162609
0.117291 0.750557 -0.905715 2.6012 0.124 0 -0.233763 -0.162397
0.117299 0.750556 -0.905832 2.60521 0.124 0 -0.233448 -0.162208
0.117313 0.750553 -0.905964 2.60922 0.124 0 -0.233122 -0.161961
0.117324 0.750551 -0.906108 2.61322 0.124 0 -0.232775 -0.161692
0.117339 0.750551 -0.906265 2.61723 0.124 0 -0.232385 -0.161415
0.117349 0.750551 -0.906445 2.62124 0.124 0 -0.231933 -0.161119
0.117366 0.750552 -0.906663 2.62525 0.124 0 -0.231401 -0.160746
0.117388 0.750548 -0.906911 2.62926 0.124 0 -0.230794 -0.160292
0.117411 0.750548 -0.907198 2.63326 0.124 0 -0.230068 -0.159778
0.11744 0.750547 -0.907555 2.63727 0.124 0 -0.229207 -0.159136
0.117471 0.750549 -0.907984 2.64128 0.124 0 -0.228153 -0.158372
0.117517 0.750544 -0.908511 2.64529 0.124 0 -0.226848 -0.15744
0.117567 0.750546 -0.909172 2.6493 0.124 0 -0.225244 -0.156243
0.117637 0.750542 -0.910007 2.6533 0.124 0 -0.223187 -0.154753
0.117725 0.75054 -0.911103 2.65731 0.124 0 -0.220506 -0.152796
0.117846 0.750541 -0.912579 2.66132 0.124 0 -0.216879 -0.150172
0.118016 0.750542 -0.914657 2.66533 0.124 0 -0.21178 -0.146472
0.118247 0.750542 -0.917498 2.66934 0.124 0 -0.204789 -0.14145
0.118534 0.750543 -0.921088 2.67334 0.124 0 -0.195979 -0.135101
0.118873 0.75054 -0.925255 2.67735 0.124 0 -0.185752 -0.12775
0.119242 0.750539 -0.929808 2.68136 0.124 0 -0.174577 -0.119764
0.119632 0.750537 -0.934597 2.68537 0.124 0 -0.162806 -0.111418
0.120036 0.750537 -0.939526 2.68938 0.124 0 -0.1507 -0.10285
0.120449 0.750537 -0.944535 2.69338 0.124 0 -0.13839 -0.0941967
0.120862 0.750539 -0.949588 2.69739 0.124 0 -0.125955 -0.0855336
0.121271 0.750537 -0.954659 2.7014 0.124 0 -0.113485 -0.0768729
0.121687 0.750535 -0.959729 2.70541 0.124 0 -0.10103 -0.0682362
0.122107 0.750534 -0.964776 2.70942 0.124 0 -0.0886088 -0.0597022
0.122523 0.750533 -0.969788 2.71342 0.124 0 -0.0762973 -0.0512359
0.122932 0.750531 -0.974737 2.71743 0.124 0 -0.0641185 -0.0429531
0.123328 0.750529 -0.97959 2.72144 0.124 0 -0.0521925 -0.0348735
0.123718 0.75053 -0.984281 2.72545 0.124 0 -0.0406401 -0.0270901
0.12409 0.750528 -0.988728 2.72946 0.124 0 -0.029708 -0.0197444
0.124428 0.750527 -0.992776 2.73346 0.124 0 -0.0197575 -0.01307
0.124714 0.750527 -0.996196 2.73747 0.124 0 -0.0113422 -0.00746776
0.124921 0.750528 -0.998708 2.74148 0.124 0 -0.00517289 -0.00336432
0.125035 0.750524 -1.00014 2.74549 0.124 0 -0.00165503 -0.00106043
0.125078 0.750526 -1.00068 2.7495 0.124 0 -0.000313714 -0.000195873
0.125089 0.750523 -1.0008 2.7535 0.124 0 -9.42187e-06 -9.63303e-06
0.125092 0.750524 -1.00082 2.75751 0.124 0 4.51021e-05 1.54046e-05
0.125094 0.750526 -1.00082 2.76152 0.124 0 5.29524e-05 1.54592e-05
0.125092 0.750525 -1.00082 2.76553 0.124 0 4.71597e-05 3.80489e-05
0.125094 0.750523 -1.00082 2.76954 0.124 0 5.08083e-05 4.45703e-05
0.125093 0.750523 -1.00082 2.77354 0.124 0 4.44667e-05 5.70137e-05
0.125096 0.750526 -1.00082 2.77755 0.124 0 3.70974e-05 5.39826e-05
0.125096 0.750524 -1.00082 2.78156 0.124 0 2.53991e-05 7.16721e-05
0.125095 0.750527 -1.00082 2.78557 0.124 0 3.2794e-05 5.99166e-05
0.125099 0.750527 -1.00082 2.78958 0.124 0 5.35763e-05 3.12881e-05
0.125098 0.750528 -1.00082 2.79358 0.124 0 5.36106e-05 2.84751e-05
0.125099 0.750529 -1.00082 2.79759 0.124 0 5.03182e-05 2.92439e-05
0.125098 0.75053 -1.00082 2.8016 0.124 0 5.22561e-05 2.61475e-05
0.125098 0.75053 -1.00083 2.80561 0.124 0 4.73039e-05 3.54928e-05
0.125099 0.750527 -1.00083 2.80962 0.124 0 4.40041e-05 3.28583e-05
0.125096 0.750526 -1.00082 2.81362 0.124 0 5.52162e-05 1.07896e-05
0.125099 0.750529 -1.00082 2.81763 0.124 0 5.69472e-05 1.08972e-06
0.125095 0.750528 -1.00082 2.82164 0.124 0 6.52482e-05 -8.65965e-06
0.125094 0.750525 -1.00082 2.82565 0.124 0 6.38485e-05 -9.11074e-06
0.125091 0.750529 -1.00082 2.82966 0.124 0 5.86958e-05 -2.55311e-06
0.125095 0.750528 -1.00082 2.83366 0.124 0 7.1081e-05 -2.30668e-05
0.125098 0.750528 -1.00082 2.83767 0.124 0 6.7357e-05 -1.37844e-05
0.125102 0.75053 -1.00082 2.84168 0.124 0 6.74582e-05 -2.14041e-05
0.125104 0.750531 -1.00082 2.84569 0.124 0 7.49206e-05 -4.50029e-05
0.125104 0.750533 -1.00082 2.8497 0.124 0 5.43464e-05 -1.60028e-05
0.125102 0.750535 -1.00082 2.8537 0.124 0 6.03901e-05 -1.84516e-05
0.125105 0.750534 -1.00082 2.85771 0.124 0 5.70124e-05 -9.41583e-06
0.125102 0.750534 -1.00082 2.86172 0.124 0 6.19064e-05 -1.77228e-05
0.125103 0.750535 -1.00082 2.86573 0.124 0 5.65176e-05 -2.02777e-05
0.125101 0.750533 -1.00083 2.86974 0.124 0 6.39263e-05 -3.63507e-05
0.125101 0.750536 -1.00082 2.87374 0.124 0 6.45064e-05 -3.53264e-05
0.125099 0.750537 -1.00083 2.87775 0.124 0 4.92213e-05 -1.66295e-05
0.125103 0.750533 -1.00082 2.88176 0.124 0 5.53609e-05 -2.91576e-05
0.125107 0.750536 -1.00082 2.88577 0.124 0 7.30526e-05 -4.72285e-05
0.125104 0.750534 -1.00082 2.88978 0.124 0 8.38924e-05 -6.70857e-05
0.125101 0.750533 -1.00082 2.89378 0.124 0 8.52459e-05 -7.38808e-05
0.125103 0.750534 -1.00082 2.89779 0.124 0 5.98758e-05 -3.4055e-05
0.125103 0.750534 -1.00082 2.9018 0.124 0 5.11553e-05 -2.85542e-05
0.125102 0.750534 -1.00082 2.90581 0.124 0 4.68662e-05 -3.48627e-05
0.125105 0.750537 -1.00082 2.90982 0.124 0 4.76704e-05 -3.70848e-05
0.125106 0.750537 -1.00082 2.91382 0.124 0 5.59139e-05 -4.12439e-05
0.125104 0.750536 -1.00082 2.91783 0.124 0 4.28816e-05 -2.46717e-05
0.125105 0.750536 -1.00082 2.92184 0.124 0 5.08704e-05 -4.14699e-05
0.125108 0.750539 -1.00082 2.92585 0.124 0 5.36679e-05 -5.28407e-05
0.125112 0.750543 -1.00082 2.92986 0.124 0 4.26903e-05 -4.52277e-05
0.125104 0.750541 -1.00082 2.93386 0.124 0 5.42386e-05 -6.55676e-05
0.125103 0.750542 -1.00083 2.93787 0.124 0 3.2847e-05 -4.21305e-05
0.125108 0.750543 -1.00082 2.94188 0.124 0 2.98133e-05 -3.03504e-05
0.125114 0.75054 -1.00082 2.94589 0.124 0 2.36139e-05 -3.30572e-05
0.125112 0.750544 -1.00082 2.9499 0.124 0 3.6704e-05 -4.39983e-05
0.125111 0.750543 -1.00082 2.9539 0.124 0 3.41005e-05 -3.90308e-05
0.125111 0.750541 -1.00082 2.95791 0.124 0 1.95054e-05 -1.84687e-05
0.12511 0.750543 -1.00082 2.96192 0.124 0 1.5114e-05 -1.43778e-05
0.125108 0.750543 -1.00082 2.96593 0.124 0 1.51962e-05 -1.41369e-05
0.125107 0.750542 -1.00082 2.96994 0.124 0 1.81895e-05 -1.2843e-05
0.125105 0.750542 -1.00082 2.97394 0.124 0 2.31697e-05 -2.40223e-05
0.125112 0.750545 -1.00082 2.97795 0.124 0 8.06997e-06 -1.38962e-05
0.125114 0.750547 -1.00082 2.98196 0.124 0 5.76972e-06 -1.46877e-05
0.125113 0.750545 -1.00082 2.98597 0.124 0 -6.48136e-06 -3.41873e-06
0.125114 0.750547 -1.00082 2.98998 0.124 0 1.65875e-06 -1.82625e-05
0.125113 0.750546 -1.00082 2.99398 0.124 0 8.54439e-08 -1.28128e-05
0.125108 0.750547 -1.00082 2.99799 0.124 0 -2.97194e-07 -1.61713e-05
0.12511 0.750546 -1.00082 3.002 0.124 0 -9.23013e-06 2.10521e-06
0.125113 0.750548 -1.00082 3.00601 0.124 0 -1.8698e-05 1.10269e-05
0.125115 0.750549 -1.00082 3.01002 0.124 0 -2.6605e-05 1.22368e-05
0.125113 0.750548 -1.00082 3.01402 0.124 0 -1.6161e-05 4.6616e-06
0.125112 0.750547 -1.00082 3.01803 0.124 0 7.77576e-06 -4.05729e-05
0.125111 0.750545 -1.00082 3.02204 0.124 0 -7.71954e-06 -1.46646e-05
0.125108 0.750548 -1.00082 3.02605 0.124 0 -1.08765e-05 -9.84167e-06
0.125105 0.750544 -1.00082 3.03006 0.124 0 -7.11539e-06 -1.4666e-05
0.125107 0.750546 -1.00082 3.03406 0.124 0 -1.39899e-05 -1.10053e-05
0.125106 0.750545 -1.00082 3.03807 0.124 0 -1.20958e-05 -7.97494e-06
0.125109 0.750544 -1.00082 3.04208 0.124 0 -1.88681e-05 -1.32186e-05
0.125109 0.750546 -1.00082 3.04609 0.124 0 -2.28354e-05 -1.59109e-05
0.125106 0.750547 -1.00082 3.0501 0.124 0 -2.39279e-05 -1.34712e-05
0.125103 0.750546 -1.00083 3.0541 0.124 0 -9.19989e-06 -3.29641e-05
0.1251 0.750543 -1.00083 3.05811 0.124 0 -2.34753e-05 -1.41425e-05
0.125098 0.750542 -1.00083 3.06212 0.124 0 -2.03221e-05 -1.92202e-05
0.125101 0.750542 -1.00083 3.06613 0.124 0 -2.32096e-05 -2.69206e-05
0.125108 0.750545 -1.00082 3.07014 0.124 0 -1.6292e-05 -4.45746e-05
0.125106 0.750546 -1.00082 3.07414 0.124 0 -2.53303e-05 -2.70119e-05
0.125103 0.750545 -1.00082 3.07815 0.124 0 -1.77843e-05 -3.75089e-05
0.1251 0.750539 -1.00082 3.08216 0.124 0 -2.27601e-05 -3.17865e-05
0.125097 0.750541 -1.00083 3.08617 0.124 0 -2.82331e-05 -2.49624e-05
0.125097 0.750539 -1.00083 3.09018 0.124 0 -3.40261e-05 -2.17941e-05
0.1251 0.750539 -1.00083 3.09418 0.124 0 -4.19111e-05 -1.2841e-05
0.125096 0.750538 -1.00083 3.09819 0.124 0 -3.93822e-05 -3.02585e-05
0.125096 0.750542 -1.00083 3.1022 0.124 0 -3.82e-05 -2.95937e-05
0.125097 0.750544 -1.00083 3.10621 0.124 0 -2.63428e-05 -4.69875e-05
0.125099 0.750543 -1.00082 3.11022 0.124 0 -3.30676e-05 -3.61468e-05
0.125099 0.750541 -1.00083 3.11422 0.124 0 -3.63685e-05 -3.36303e-05
0.125094 0.750536 -1.00083 3.11823 0.124 0 -1.2498e-05 -6.96487e-05
0.125099 0.750538 -1.00083 3.12224 0.124 0 -1.85978e-05 -6.90553e-05
0.125095 0.750537 -1.00083 3.12625 0.124 0 -3.33432e-05 -5.52115e-05
0.125094 0.750539 -1.00083 3.13026 0.124 0 -2.88695e-05 -5.94186e-05
0.125093 0.750539 -1.00083 3.13426 0.124 0 -3.02096e-05 -5.59449e-05
0.125099 0.750541 -1.00083 3.13827 0.124 0 -3.56052e-05 -4.60016e-05
0.1251 0.750541 -1.00083 3.14228 0.124 0 -4.63022e-05 -3.99088e-05
0.125098 0.75054 -1.00082 3.14629 0.124 0 -4.09051e-05 -5.8934e-05
0.1251 0.75054 -1.00082 3.1503 0.124 0 -4.06886e-05 -5.40953e-05
0.1251 0.750538 -1.00082 3.1543 0.124 0 -4.7955e-05 -4.96545e-05
0.125096 0.750535 -1.00082 3.15831 0.124 0 -5.09677e-05 -4.25439e-05
0.125097 0.750539 -1.00083 3.16232 0.124 0 -3.65303e-05 -6.97154e-05
0.125095 0.75054 -1.00083 3.16633 0.124 0 -4.2594e-05 -6.22452e-05
0.125098 0.750543 -1.00083 3.17034 0.124 0 -3.45475e-05 -7.49132e-05
0.125102 0.750542 -1.00083 3.17434 0.124 0 -2.06133e-05 -0.000100802
0.125102 0.75054 -1.00082 3.17835 0.124 0 -3.35383e-05 -8.30893e-05
0.125102 0.750541 -1.00082 3.18236 0.124 0 -2.34598e-05 -9.47478e-05
0.125098 0.750542 -1.00083 3.18637 0.124 0 -2.44724e-05 -8.533e-05
0.125098 0.750544 -1.00082 3.19038 0.124 0 -2.33205e-05 -9.05891e-05
0.125099 0.750545 -1.00083 3.19438 0.124 0 -8.86539e-06 -0.000121079
0.125099 0.750545 -1.00082 3.19839 0.124 0 -1.47668e-05 -0.000122031
0.125105 0.750546 -1.00082 3.2024 0.124 0 -2.80682e-05 -0.000104301
0.125103 0.750545 -1.00082 3.20641 0.124 0 -2.0548e-05 -0.000110013
0.125104 0.750543 -1.00082 3.21042 0.124 0 -1.87626e-05 -0.000117425
0.125105 0.750544 -1.00082 3.21442 0.124 0 -3.29839e-05 -8.87694e-05
0.125104 0.750547 -1.00082 3.21843 0.124 0 -2.57268e-05 -0.000105456
0.125107 0.750547 -1.00082 3.22244 0.124 0 -2.29342e-05 -0.000111275
0.125105 0.750548 -1.00082 3.22645 0.124 0 -2.21514e-05 -0.000119508
0.125104 0.75055 -1.00082 3.23046 0.124 0 -3.74884e-05 -0.000110878
0.125106 0.750549 -1.00082 3.23446 0.124 0 -2.96623e-05 -0.0001248
0.125104 0.750552 -1.00082 3.23847 0.124 0 -2.21487e-05 -0.000126677
0.125105 0.750553 -1.00082 3.24248 0.124 0 -2.19794e-05 -0.00011959
0.125104 0.75055 -1.00082 3.24649 0.124 0 -2.46227e-05 -9.84414e-05
0.125101 0.750548 -1.0008 3.2505 0.124 0 3.21306e-05 -8.37053e-05
0.125103 0.750553 -1.00076 3.2545 0.124 0 0.000127187 -1.29814e-05
0.125097 0.750554 -1.00069 3.25851 0.124 0 0.00031415 9.35193e-05
0.125086 0.750555 -1.0006 3.26252 0.124 0 0.000504603 0.00026392
0.125082 0.750554 -1.00054 3.26653 0.124 0 0.00064878 0.000341318
0.125083 0.750554 -1.00053 3.27054 0.124 0 0.000683452 0.000356434
0.125081 0.750552 -1.00053 3.27454 0.124 0 0.000685358 0.000350882
0.125082 0.750554 -1.00054 3.27855 0.124 0 0.000671786 0.000341398
0.125083 0.750555 -1.00054 3.28256 0.124 0 0.000663404 0.000313597
0.125082 0.750554 -1.00055 3.28657 0.124 0 0.000642 0.000329107
0.125082 0.750555 -1.00055 3.29058 0.124 0 0.000632037 0.000327834
0.125084 0.750558 -1.00055 3.29458 0.124 0 0.000650182 0.000313442
0.125081 0.750555 -1.00055 3.29859 0.124 0 0.000653314 0.00031274
0.125081 0.750555 -1.00055 3.3026 0.124 0 0.000636757 0.000334951
0.125077 0.750555 -1.00055 3.30661 0.124 0 0.000651782 0.000327237
0.125081 0.75056 -1.00054 3.31062 0.124 0 0.000643053 0.000336766
0.125082 0.750562 -1.00055 3.31462 0.124 0 0.000648412 0.000329264
0.125084 0.75056 -1.00054 3.31863 0.124 0 0.000659814 0.000312391
0.125079 0.750555 -1.00054 3.32264 0.124 0 0.000667256 0.000315577
0.12508 0.750557 -1.00054 3.32665 0.124 0 0.000674423 0.000308594
0.125081 0.750557 -1.00054 3.33066 0.124 0 0.000672503 0.000317399
0.125081 0.75056 -1.00054 3.33466 0.124 0 0.000661062 0.000339584
0.125084 0.750564 -1.00053 3.33867 0.124 0 0.000657694 0.000348475
0.125082 0.750561 -1.00053 3.34268 0.124 0 0.000656717 0.000357615
0.125082 0.750561 -1.00053 3.34669 0.124 0 0.000667872 0.000340063
0.125085 0.750563 -1.00053 3.3507 0.124 0 0.000680133 0.000328901
0.125081 0.750563 -1.00053 3.3547 0.124 0 0.000678464 0.000341373
0.12508 0.750564 -1.00053 3.35871 0.124 0 0.000665953 0.000365535
0.125078 0.750566 -1.00053 3.36272 0.124 0 0.000671346 0.000369021
0.125079 0.750566 -1.00053 3.36673 0.124 0 0.000680623 0.0003606
0.12508 0.750565 -1.00053 3.37074 0.124 0 0.000675369 0.000369782
0.125079 0.750567 -1.00052 3.37474 0.124 0 0.000689561 0.000352475
0.125077 0.750565 -1.00052 3.37875 0.124 0 0.000688726 0.000364556
0.125075 0.750563 -1.00052 3.38276 0.124 0 0.00068045 0.000372145
0.125076 0.75056 -1.00052 3.38677 0.124 0 0.000692963 0.000364703
0.125082 0.750563 -1.00052 3.39078 0.124 0 0.000695837 0.000370163
0.125082 0.750565 -1.00052 3.39478 0.124 0 0.000698844 0.000369903
0.125079 0.750565 -1.00052 3.39879 0.124 0 0.000709186 0.000361751
0.125074 0.750566 -1.00052 3.4028 0.124 0 0.000717826 0.000361353
0.125077 0.750568 -1.00052 3.40681 0.124 0 0.000720642 0.000374876
0.12508 0.750568 -1.00051 3.41082 0.124 0 0.000720926 0.000376081
0.125083 0.750569 -1.00051 3.41482 0.124 0 0.000717586 0.000381291
0.125082 0.750569 -1.00051 3.41883 0.124 0 0.000720774 0.000386376
0.125079 0.750569 -1.00051 3.42284 0.124 0 0.000739005 0.000363568
0.125079 0.75057 -1.00051 3.42685 0.124 0 0.000745328 0.000363612
0.12508 0.750571 -1.00051 3.43086 0.124 0 0.000739849 0.000382208
0.125082 0.750571 -1.00051 3.43486 0.124 0 0.000742146 0.000389165
0.125084 0.750573 -1.0005 3.43887 0.124 0 0.000749993 0.000386941
0.125081 0.750575 -1.00051 3.44288 0.124 0 0.000747353 0.000396417
0.125078 0.750575 -1.0005 3.44689 0.124 0 0.000759398 0.000378122
0.125074 0.750574 -1.00051 3.4509 0.124 0 0.000766932 0.000386012
0.125076 0.750575 -1.00051 3.4549 0.124 0 0.000757777 0.000395537
0.12508 0.750575 -1.0005 3.45891 0.124 0 0.000756541 0.000410216
0.125081 0.750574 -1.0005 3.46292 0.124 0 0.000762476 0.000406312
0.125078 0.750572 -1.0005 3.46693 0.124 0 0.000779013 0.000398954
0.125078 0.750573 -1.0005 3.47094 0.124 0 0.000782087 0.000392864
0.125079 0.750576 -1.0005 3.47494 0.124 0 0.000783607 0.000394842
0.12508 0.750577 -1.00049 3.47895 0.124 0 0.000780882 0.000401793
0.125079 0.750575 -1.00049 3.48296 0.124 0 0.000783248 0.000408767
0.12508 0.750576 -1.00049 3.48697 0.124 0 0.000786868 0.00041167
0.125078 0.750577 -1.00049 3.49098 0.124 0 0.000783924 0.000415527
0.125075 0.750577 -1.00049 3.49498 0.124 0 0.000783756 0.000426892
0.125076 0.750577 -1.00049 3.49899 0.124 0 0.000810812 0.000403925
0.125083 0.750577 -1.00049 3.503 0.124 0 0.000811037 0.000412722
0.125082 0.750579 -1.00049 3.50701 0.124 0 0.000821919 0.000410703
0.125082 0.750582 -1.00049 3.51102 0.124 0 0.00083101 0.000408407
0.125084 0.750581 -1.00049 3.51502 0.124 0 0.000808694 0.000446946
0.125075 0.750581 -1.00049 3.51903 0.124 0 0.00080479 0.000457769
0.125077 0.750579 -1.00049 3.52304 0.124 0 0.000791657 0.000473827
0.125077 0.750576 -1.00049 3.52705 0.124 0 0.000819576 0.000448162
0.125074 0.750578 -1.00049 3.53106 0.124 0 0.000829094 0.00043649
0.125074 0.750582 -1.00048 3.53506 0.124 0 0.000837375 0.000442053
0.125076 0.750581 -1.00048 3.53907 0.124 0 0.000834975 0.000456361
0.125076 0.750579 -1.00048 3.54308 0.124 0 0.000838485 0.000460639
0.125077 0.750582 -1.00048 3.54709 0.124 0 0.000857479 0.000441835
0.12508 0.750582 -1.00048 3.5511 0.124 0 0.000847205 0.0004661
0.125081 0.750583 -1.00048 3.5551 0.124 0 0.000849708 0.000472098
0.12508 0.750583 -1.00048 3.55911 0.124 0 0.00085896 0.000474914
0.125079 0.75058 -1.00047 3.56312 0.124 0 0.000860628 0.000459952
0.125076 0.750583 -1.00048 3.56713 0.124 0 0.000867047 0.000450088
0.125073 0.750583 -1.00048 3.57114 0.124 0 0.000866291 0.000454521
0.125078 0.750585 -1.00048 3.57514 0.124 0 0.000865219 0.000467945
0.125087 0.750588 -1.00047 3.57915 0.124 0 0.000867894 0.000476935
0.125086 0.75059 -1.00047 3.58316 0.124 0 0.000866724 0.000481031
0.125085 0.750588 -1.00047 3.58717 0.124 0 0.000864387 0.000497072
0.125083 0.750587 -1.00047 3.59118 0.124 0 0.00086376 0.000514038
0.125082 0.750589 -1.00047 3.59518 0.124 0 0.000890749 0.000479501
0.125081 0.750589 -1.00047 3.59919 0.124 0 0.0008937 0.000482427
0.125079 0.750587 -1.00047 3.6032 0.124 0 0.000894906 0.000485328
0.125074 0.750589 -1.00047 3.60721 0.124 0 0.000894738 0.000496595
0.125076 0.75059 -1.00047 3.61122 0.124 0 0.000898482 0.00050402
0.125074 0.75059 -1.00047 3.61522 0.124 0 0.000912044 0.000493055
0.125075 0.750589 -1.00046 3.61923 0.124 0 0.000913515 0.00048839
0.125078 0.750592 -1.00046 3.62324 0.124 0 0.000910727 0.000500361
0.125074 0.75059 -1.00046 3.62725 0.124 0 0.000923969 0.000496706
0.125069 0.750586 -1.00046 3.63126 0.124 0 0.000927536 0.000489412
0.125075 0.75059 -1.00046 3.63526 0.124 0 0.000925092 0.000499347
0.125075 0.750589 -1.00046 3.63927 0.124 0 0.000928485 0.000500006
0.125074 0.750591 -1.00046 3.64328 0.124 0 0.000933494 0.000498245
0.125074 0.750592 -1.00046 3.64729 0.124 0 0.000936499 0.00050887
0.125071 0.750593 -1.00046 3.6513 0.124 0 0.000955361 0.000500998
0.125072 0.750593 -1.00045 3.6553 0.124 0 0.000956957 0.00050892
0.125074 0.750592 -1.00045 3.65931 0.124 0 0.000949035 0.000520529
0.125074 0.750593 -1.00045 3.66332 0.124 0 0.000970991 0.000496591
0.125076 0.750595 -1.00045 3.66733 0.124 0 0.000976834 0.000489506
0.125076 0.750597 -1.00045 3.67134 0.124 0 0.000977624 0.000494446
0.125076 0.750598 -1.00045 3.67534 0.124 0 0.000958915 0.000523018
0.125075 0.750597 -1.00045 3.67935 0.124 0 0.000957477 0.00052833
0.125073 0.750594 -1.00045 3.68336 0.124 0 0.00095318 0.000544393
0.125078 0.750595 -1.00044 3.68737 0.124 0 0.000950501 0.00055343
0.125073 0.750597 -1.00045 3.69138 0.124 0 0.000962361 0.000544914
0.125069 0.750596 -1.00045 3.69538 0.124 0 0.000971319 0.000530437
0.12507 0.750596 -1.00044 3.69939 0.124 0 0.000971178 0.00054413
0.125076 0.750599 -1.00044 3.7034 0.124 0 0.000989751 0.000529681
0.125075 0.750597 -1.00044 3.70741 0.124 0 0.000970268 0.000565873
0.125075 0.750599 -1.00043 3.71142 0.124 0 0.000993437 0.00053228
0.125076 0.750602 -1.00043 3.71542 0.124 0 0.000995483 0.000535534
0.125076 0.7506 -1.00043 3.71943 0.124 0 0.000991254 0.00054463
0.125076 0.750599 -1.00043 3.72344 0.124 0 0.000997845 0.000533632
0.125079 0.750603 -1.00043 3.72745 0.124 0 0.000990787 0.000555603
0.125078 0.750603 -1.00043 3.73146 0.124 0 0.00101605 0.000531315
0.125077 0.750604 -1.00043 3.73546 0.124 0 0.00102462 0.000524982
0.125076 0.750603 -1.00043 3.73947 0.124 0 0.0010353 0.00052288
0.125072 0.750604 -1.00043 3.74348 0.124 0 0.00101684 0.00055652
0.125071 0.750602 -1.00043 3.74749 0.124 0 0.00102347 0.00054679
0.125073 0.750604 -1.00043 3.7515 0.124 0 0.00102112 0.000551959
0.125073 0.750606 -1.00043 3.7555 0.124 0 0.0010217 0.00055776
0.125072 0.750604 -1.00042 3.75951 0.124 0 0.00102205 0.000559035
0.125074 0.750605 -1.00042 3.76352 0.124 0 0.0010365 0.000549449
0.125076 0.750605 -1.00042 3.76753 0.124 0 0.00103889 0.000550409
0.125075 0.750609 -1.00042 3.77154 0.124 0 0.00103185 0.000574003
0.125074 0.750607 -1.00042 3.77554 0.124 0 0.00103769 0.000566708
0.125074 0.750607 -1.00042 3.77955 0.124 0 0.00104147 0.000569319
0.125071 0.750605 -1.00042 3.78356 0.124 0 0.00104576 0.000570754
0.125073 0.750607 -1.00042 3.78757 0.124 0 0.00105516 0.000577644
0.125073 0.750608 -1.00041 3.79158 0.124 0 0.00106076 0.000572826
0.125074 0.750608 -1.00041 3.79558 0.124 0 0.00107572 0.000557051
0.125072 0.750608 -1.00041 3.79959 0.124 0 0.00106152 0.000579939
0.125073 0.750609 -1.00041 3.8036 0.124 0 0.00107117 0.000577221
0.125073 0.750608 -1.00041 3.80761 0.124 0 0.00108171 0.000575212
0.125077 0.750609 -1.00041 3.81162 0.124 0 0.00107963 0.000577302
0.125077 0.750609 -1.00041 3.81562 0.124 0 0.00107577 0.000589389
0.125076 0.75061 -1.00041 3.81963 0.124 0 0.00107581 0.000597354
0.125074 0.750611 -1.00041 3.82364 0.124 0 0.00111186 0.000557788
0.125073 0.750613 -1.00041 3.82765 0.124 0 0.00110043 0.000584697
0.125074 0.750616 -1.00041 3.83166 0.124 0 0.00111815 0.000572742
0.125064 0.750615 -1.00042 3.83566 0.124 0 0.00115611 0.000512368
0.125025 0.750614 -1.00046 3.83967 0.124 0 0.00139275 0.000167151
0.124892 0.750613 -1.0006 3.84368 0.124 0 0.0021819 -0.00101159
0.124576 0.750616 -1.00094 3.84769 0.124 0 0.00405794 -0.00383645
0.124 0.750615 -1.00155 3.8517 0.124 0 0.00745236 -0.0089413
0.123187 0.750614 -1.0024 3.8557 0.124 0 0.0121598 -0.016045
0.122236 0.750616 -1.00339 3.85971 0.124 0 0.0177893 -0.0245099
0.121264 0.750618 -1.00439 3.86372 0.124 0 0.0235181 -0.0331142
0.120406 0.750617 -1.00526 3.86773 0.124 0 0.0285973 -0.0407464
0.119769 0.750618 -1.00591 3.87174 0.124 0 0.03236 -0.0463861
0.119365 0.750621 -1.00632 3.87574 0.124 0 0.0347483 -0.0499697
0.119148 0.75062 -1.00653 3.87975 0.124 0 0.0360004 -0.0518376
0.119061 0.75062 -1.00662 3.88376 0.124 0 0.0365599 -0.0526699
0.119024 0.750623 -1.00666 3.88777 0.124 0 0.0367772 -0.0529847
0.119008 0.750624 -1.00667 3.89178 0.124 0 0.0368863 -0.0531367
0.119001 0.750624 -1.00668 3.89578 0.124 0 0.0369393 -0.0532076
0.118995 0.750625 -1.00668 3.89979 0.124 0 0.0369692 -0.0532501
0.118992 0.750625 -1.00669 3.9038 0.124 0 0.0369846 -0.0532725
0.118991 0.750625 -1.00669 3.90781 0.124 0 0.036993 -0.0532774
0.11899 0.750627 -1.00669 3.91182 0.124 0 0.0370134 -0.0532996
0.118995 0.750627 -1.00668 3.91582 0.124 0 0.0370075 -0.0532872
0.118996 0.750626 -1.00668 3.91983 0.124 0 0.0369831 -0.053241
0.118998 0.750625 -1.00668 3.92384 0.124 0 0.0369866 -0.0532324
0.118999 0.750626 -1.00668 3.92785 0.124 0 0.0369825 -0.0532173
0.119002 0.750626 -1.00668 3.93186 0.124 0 0.0369759 -0.0531983
0.119005 0.750625 -1.00667 3.93586 0.124 0 0.0369505 -0.0531565
0.11901 0.750629 -1.00666 3.93987 0.124 0 0.0369232 -0.0531001
0.119017 0.750632 -1.00666 3.94388 0.124 0 0.0369152 -0.0530793
0.119021 0.750631 -1.00666 3.94789 0.124 0 0.0368799 -0.0530225
0.119026 0.75063 -1.00665 3.9519 0.124 0 0.0368608 -0.0529851
0.119029 0.750632 -1.00665 3.9559 0.124 0 0.0368339 -0.0529398
0.119037 0.750634 -1.00664 3.95991 0.124 0 0.0368099 -0.0528959
0.119043 0.750638 -1.00663 3.96392 0.124 0 0.0367626 -0.0528153
0.119046 0.750635 -1.00663 3.96793 0.124 0 0.0367556 -0.0527888
0.119056 0.750635 -1.00662 3.97194 0.124 0 0.036726 -0.0527466
0.119059 0.750636 -1.00661 3.97594 0.124 0 0.0366927 -0.0526964
0.119064 0.750632 -1.00661 3.97995 0.124 0 0.0366678 -0.0526488
0.119059 0.750601 -1.0066 3.98396 0.124 0 0.036636 -0.0525887
0.118964 0.750489 -1.0066 3.98797 0.124 0 0.0366183 -0.0525604
0.118706 0.750193 -1.00659 3.99198 0.124 0 0.0366686 -0.0525907
0.116864 0.748833 -1.00659 3.99598 0.124 0 0.0368981 -0.0528663


==> brio_wu_shock_tube/dens_ref.csv <==
x y
-0.9816138922993867 1.001167324046352
-0.7456588434748481 1.000583662023176
-0.5597548967852835 1
-0.40040853653005426 1.001167324046352
-0.3810010407460156 1.000583662023176
-0.3595505817619665 0.9918287984698464
-0.3462717885447989 0.9749027333863631
-0.3289070689276109 0.9492217913906887
-0.30745660994356183 0.9118677158023905
-0.28498476287608765 0.8733463161677404
-0.27477013390919613 0.8546692650147296
-0.2594483774920183 0.8260700529797609
-0.24106226979140488 0.7968871655627547
-0.2288048646576626 0.776459141699078
-0.21041875695704915 0.749027253710461
-0.19509700053987156 0.7233462849970633
-0.17671089283925778 0.6947470996798178
-0.16547506282210056 0.6778209945197496
-0.15628200897179367 0.6684825090198292
-0.13993867743803112 0.6684825090198292
-0.1287028474208739 0.6743190490984179
-0.11338109100369587 0.6766536971911212
-0.09295202010307213 0.6760700218090838
-0.0745659124024588 0.6789883452838247
-0.06945859791901299 0.6941634242977803
-0.06945859791901299 0.7145914214437338
-0.06537285855215191 0.7531128210783837
-0.062308507268716506 0.8009727596484008
-0.05822276790185543 0.8319066197760728
-0.055158416618420025 0.8184824867550599
-0.04800813893496392 0.7922178960950712
-0.04800813893496392 0.7776264657454297
-0.043922399568103176 0.7624513600137508
-0.038815085084657475 0.749027253710461
-0.034729345717796734 0.7315175266038019
-0.025536291867489846 0.7140077994971428
-0.01634323801718296 0.699416342429778
-0.0040858328834407764 0.6924124515871144
0.01634323801718307 0.6929961269691519
0.035750733801221735 0.691828776205077
0.05617980470184514 0.6900778034944111
0.07660868856930914 0.6842412634158224
0.08988766881963639 0.6795719672304156
0.10214507395337868 0.6655641855450883
0.1072522014036652 0.6311284067138077
0.11644525525397165 0.4939688598998293
0.1246169210208532 0.38599222722058046
0.1276812723042886 0.3083657525692431
0.1297242355042989 0.2663424075132613
0.13585293807116972 0.2464980857493453
0.13993867743803068 0.2377432221960158
0.14402441680489186 0.23307392601060903
0.1501531193717629 0.22898835864268624
0.1593461732220698 0.23132295329994312
0.17262515347239682 0.2336575479572
0.20633301759018807 0.2336575479572
0.23595495530795896 0.2359922494853499
0.26557708005888925 0.2354085206678659
0.28396318775950236 0.2336575479572
0.28907050224294806 0.21381322619328402
0.29111327840979917 0.18521404087603854
0.29519920480981954 0.14669264124138856
0.29622059289324487 0.12976653608132044
0.3023492954601159 0.119260699817325
0.3248211425275904 0.11809334905325006
0.3667006724122628 0.11750972710665909
0.4525025083484586 0.11692610516006811
0.5474973981349616 0.11575875439599317
0.6424922879214641 0.11750972710665909
0.691521908456433 0.12042805058139994
0.7354442145079565 0.1250972398959137
0.7987742033766778 0.1250972398959137
0.907047886380348 0.1250972398959137
0.9713992633324948 0.12392999600273175
1.0020427761668502 0.1250972398959137

==> brio_wu_shock_tube/u_x_ref.csv <==
x y
-0.9867952967840626 0.0005780655397169265
-0.8283392301693828 -0.0005780390793896362
-0.621127450750186 0.0011560649286156688
-0.4484509059047609 -0.0005780390793896362
-0.3824276688075001 -0.0005780390793896362
-0.3641442765058065 0.008670533270190184
-0.4068055252097589 1.3230163631305913e-8
-0.3550025803549596 0.028901729056700576
-0.3387505520945976 0.06416186152636
-0.3103097816213909 0.15722542564909336
-0.24733359058612847 0.3612716992048209
-0.19857787778161162 0.5184971116237507
-0.17826312143858591 0.5936416362775321
-0.1670898752581227 0.6364161973982752
-0.1538852650363275 0.6572254454943389
-0.13661755475529935 0.6473988605256966
-0.1244286265541702 0.6335260284616542
-0.10005077015191177 0.6375722623268909
-0.07465723172898742 0.6364161973982752
-0.06856276762842284 0.6179190923896065
-0.06754689961947269 0.5924855581187529
-0.06551553557814038 0.5526011659346308
-0.06348398554852419 0.49653181182923484
-0.05738952144795961 0.46069365351034947
-0.045200593246830456 0.5231213977985405
-0.03199598302503526 0.5682081020066785
-0.021838418865237963 0.5919075322695269
-0.021838418865237963 0.5919075322695269
-0.007618126622776833 0.6023121563175586
0.01675972977948148 0.599421974150774
0.04316913621135643 0.6000000000000001
0.07770437078512793 0.6005780523095534
0.11223979134718354 0.6005780523095534
0.16302686819303247 0.6005780523095534
0.21076689897688294 0.6028901821667847
0.2483493656009368 0.6028901821667847
0.2818689181540419 0.6000000000000001
0.28593201821327496 0.5624277641334365
0.29101061430488895 0.4895953957972136
0.2920264823138392 0.2901734348766033
0.2960893963847877 0.011560688976647499
0.29710507840545364 -0.14450867174383017
0.3021838604853522 -0.20867052004002656
0.30421541051496837 -0.22947976813609025
0.3092940066065828 -0.23930639279522334
0.3692229655915631 -0.23583818477921273
0.42712037454692653 -0.23641618416811147
0.5043168578246502 -0.2317918715329943
0.568308730880579 -0.230057767524989
0.6028441514426346 -0.230057767524989
0.6251904578152765 -0.2369941835570102
0.6414423000873541 -0.23294797615210086
0.660741560397998 -0.20520231202401593
0.6800406347203583 -0.1560694004109686
0.7135601872734636 -0.05953757535157009
0.7318435795751574 -0.020809234865900056
0.7501269718768508 -0.002312143087394941
0.7714575962288273 0.0005780655397169265
0.8425596154059862 0.0011560649286156688
0.9400710410150201 -0.0005780390793896362
0.989842621828487 0.0011560649286156688

==> brio_wu_shock_tube/u_y_ref.csv <==
x y
-0.9684639471747226 0.0020712131516180676
-0.8616480740722183 0.0010356065758090338
-0.7100712015789168 0.0010356065758090338
-0.5035605446260917 0.0010356065758090338
-0.38351981809411795 0.0010356065758090338
-0.36113941153476936 -0.004142378897290966
-0.34384535094175905 -0.013462766970654405
-0.31027464796668636 -0.04453072721519913
-0.2726348309641229 -0.08699028868472536
-0.23601224590040726 -0.12634305412979696
-0.2085453071026202 -0.16569577216892362
-0.18514748233232436 -0.19779936269225007
-0.16887083995026175 -0.22161810060910425
-0.15768054353453742 -0.23818771101015823
-0.13936925100267927 -0.24129450703461264
-0.11800607638217864 -0.23300970183408576
-0.09969478385032071 -0.2350809149857036
-0.08443537340710572 -0.2350809149857036
-0.0742624952023293 -0.24336567278028554
-0.06714131281409541 -0.27961164220090273
-0.0681587310250431 -0.33242717461662896
-0.06408943072545259 -0.44220061834537194
-0.062054966847757465 -0.637928767886004
-0.05798566654816639 -0.8667961382287439
-0.05493378445952357 -1.0449190470895402
-0.05391655252067595 -1.1567637039699012
-0.05188190237088075 -1.239611661163281
-0.0508646704320328 -1.2986407856279159
-0.04476090625474716 -1.3794174822637324
-0.0396743740163088 -1.437411071261476
-0.03458802804997052 -1.48194175107073
-0.02644961372288901 -1.5337217480195648
-0.02339773163424619 -1.5585761162152008
-0.017293967456960213 -1.5772168923619276
-0.007121089252183577 -1.5875728159021822
0.01424208536831717 -1.5865372804352909
0.07426249520232919 -1.585501555344619
0.15055954741840383 -1.5865372804352909
0.22278748560698758 -1.5875728159021822
0.26958294887547996 -1.5896440764597455
0.28585959125754257 -1.5554693201907461
0.289928891557133 -1.496440195726111
0.2929807736457761 -1.3483495220191877
0.29399800558462386 -0.9931391449525957
0.29399800558462386 -0.5333333333333334
0.2980671196121145 -0.29928800122046617
0.3011190017007572 -0.21126212966290425
0.3051883020003481 -0.1791585865455232
0.31129206617763394 -0.16569577216892362
0.34079346885311623 -0.16673140244770535
0.4496439921054156 -0.16673140244770535
0.5442523368533483 -0.16362460642325072
0.5940996822104836 -0.16155339327163265
0.619532157130575 -0.16362460642325072
0.6378434496624332 -0.16776698532054168
0.6663276203990676 -0.1377346079488333
0.7039674374016309 -0.06731392966516192
0.7324517944103655 -0.017605169570917845
0.7680569612631336 0.0020712131516180676
0.8596134239224231 0.0020712131516180676
0.9989827680611523 0.0020712131516180676

==> ideal_MHD_orszag_tang/N1000_y03125_D2Q5_eta0_f0_5.csv <==
Pressure arc_length
0.212433 0
0.211895 0.001002
0.211699 0.002004
0.211814 0.003006
0.212062 0.004008
0.212192 0.00501
0.212093 0.006012
0.211971 0.007014
0.212195 0.008016
0.212895 0.009018
0.213861 0.01002
0.214882 0.011022
0.21597 0.012024
0.217181 0.013026
0.218453 0.014028
0.219727 0.01503
0.220985 0.016032
0.222187 0.017034
0.223302 0.018036
0.224341 0.019038
0.225299 0.02004
0.226142 0.021042
0.226844 0.022044
0.227381 0.023046
0.22772 0.024048
0.227793 0.02505
0.227496 0.026052
0.226729 0.027054
0.225462 0.028056
0.223798 0.029058
0.22196 0.03006
0.220209 0.031062
0.218707 0.032064
0.217461 0.033066
0.21639 0.034068
0.215427 0.03507
0.214552 0.036072
0.213756 0.037074
0.212984 0.038076
0.212173 0.039078
0.21132 0.04008
0.21051 0.041082
0.209848 0.042084
0.209384 0.043086
0.209106 0.044088
0.208966 0.04509
0.208918 0.046092
0.20893 0.047094
0.20898 0.048096
0.209044 0.049098
0.209095 0.0501
0.209108 0.051102
0.209063 0.052104
0.208943 0.053106
0.208734 0.054108
0.208414 0.05511
0.207964 0.056112
0.20738 0.057114
0.206679 0.058116
0.205886 0.059118
0.205019 0.06012
0.20408 0.061122
0.203071 0.062124
0.202021 0.063126
0.201004 0.064128
0.200161 0.06513
0.199735 0.066132
0.20006 0.067134
0.201563 0.068136
0.204743 0.069138
0.210086 0.07014
0.217813 0.071142
0.227416 0.072144
0.237098 0.073146
0.243461 0.074148
0.242308 0.07515
0.231326 0.076152
0.212563 0.077154
0.191334 0.078156
0.172539 0.079158
0.158624 0.08016
0.150096 0.081162
0.146526 0.082164
0.14702 0.083166
0.150434 0.084168
0.15559 0.08517
0.161512 0.086172
0.167558 0.087174
0.173399 0.088176
0.178918 0.089178
0.184101 0.09018
0.188965 0.091182
0.193522 0.092184
0.197783 0.093186
0.201746 0.094188
0.205389 0.09519
0.20866 0.096192
0.211487 0.097194
0.213814 0.098196
0.21563 0.099198
0.216979 0.1002
0.217946 0.101202
0.218628 0.102204
0.219113 0.103206
0.21947 0.104208
0.219747 0.10521
0.21997 0.106212
0.220156 0.107214
0.22031 0.108216
0.220435 0.109218
0.220532 0.11022
0.2206 0.111222
0.220641 0.112224
0.220656 0.113226
0.220648 0.114228
0.220621 0.11523
0.220576 0.116232
0.220515 0.117234
0.220441 0.118236
0.220352 0.119238
0.220243 0.12024
0.220111 0.121242
0.21995 0.122244
0.219757 0.123246
0.21953 0.124248
0.219267 0.12525
0.218964 0.126252
0.218619 0.127254
0.21823 0.128256
0.217792 0.129258
0.217306 0.13026
0.216771 0.131262
0.216189 0.132264
0.215563 0.133266
0.214894 0.134268
0.214187 0.13527
0.213446 0.136272
0.212674 0.137274
0.211875 0.138276
0.211053 0.139278
0.21021 0.14028
0.20935 0.141282
0.208474 0.142284
0.207585 0.143286
0.206685 0.144288
0.205777 0.14529
0.204858 0.146292
0.203929 0.147294
0.202987 0.148296
0.202031 0.149298
0.20106 0.1503
0.200075 0.151302
0.199078 0.152304
0.198071 0.153306
0.197059 0.154308
0.196044 0.15531
0.195031 0.156312
0.194024 0.157314
0.193029 0.158316
0.192052 0.159318
0.191096 0.16032
0.190167 0.161322
0.189265 0.162324
0.188392 0.163326
0.187547 0.164328
0.186732 0.16533
0.185948 0.166332
0.185196 0.167334
0.184476 0.168336
0.183789 0.169338
0.183134 0.17034
0.182511 0.171342
0.181918 0.172344
0.181356 0.173346
0.180823 0.174348
0.180318 0.17535
0.17984 0.176352
0.179389 0.177354
0.178966 0.178356
0.178571 0.179358
0.178205 0.18036
0.17787 0.181362
0.177565 0.182364
0.177292 0.183366
0.177054 0.184368
0.17685 0.18537
0.176682 0.186372
0.176548 0.187374
0.176446 0.188376
0.176374 0.189378
0.17633 0.19038
0.17631 0.191382
0.17631 0.192384
0.176324 0.193386
0.176344 0.194388
0.176356 0.19539
0.176351 0.196392
0.176317 0.197394
0.176242 0.198396
0.176118 0.199398
0.175945 0.2004
0.175733 0.201402
0.175499 0.202404
0.175273 0.203406
0.175103 0.204408
0.175026 0.20541
0.17507 0.206412
0.175256 0.207414
0.175576 0.208416
0.175985 0.209418
0.176443 0.21042
0.176923 0.211422
0.177403 0.212424
0.177887 0.213426
0.178391 0.214428
0.178921 0.21543
0.179487 0.216432
0.180069 0.217434
0.18065 0.218436
0.181276 0.219438
0.181939 0.22044
0.182579 0.221442
0.183266 0.222444
0.184022 0.223446
0.18471 0.224448
0.18541 0.22545
0.186235 0.226452
0.186968 0.227454
0.187654 0.228456
0.188534 0.229458
0.189343 0.23046
0.190041 0.231462
0.191005 0.232464
0.19193 0.233466
0.192669 0.234468
0.193729 0.23547
0.194739 0.236472
0.195461 0.237474
0.196577 0.238476
0.197581 0.239478
0.198168 0.24048
0.199328 0.241482
0.20028 0.242484
0.200661 0.243486
0.201942 0.244488
0.202835 0.24549
0.202963 0.246492
0.204494 0.247494
0.20522 0.248496
0.20501 0.249498
0.206909 0.2505
0.207118 0.251502
0.206555 0.252504
0.208907 0.253506
0.207935 0.254508
0.207365 0.25551
0.210082 0.256512
0.207071 0.257514
0.207477 0.258516
0.209869 0.259518
0.204358 0.26052
0.207128 0.261522
0.207215 0.262524
0.200244 0.263526
0.204716 0.264528
0.193767 0.26553
0.177895 0.266532
0.172945 0.267534
0.154276 0.268536
0.147651 0.269538
0.14495 0.27054
0.1374 0.271542
0.145176 0.272544
0.13924 0.273546
0.143624 0.274548
0.15036 0.27555
0.144753 0.276552
0.159466 0.277554
0.138412 0.278556
0.0737353 0.279558
0.0536335 0.28056
0.0595948 0.281562
0.0593559 0.282564
0.0609516 0.283566
0.0621262 0.284568
0.0633601 0.28557
0.0646087 0.286572
0.0658189 0.287574
0.0670246 0.288576
0.0682018 0.289578
0.0693523 0.29058
0.0704741 0.291582
0.0715625 0.292584
0.0726181 0.293586
0.0736393 0.294588
0.0746259 0.29559
0.075578 0.296592
0.0764953 0.297594
0.077379 0.298596
0.0782302 0.299598
0.07905 0.3006
0.0798397 0.301602
0.0806005 0.302604
0.0813339 0.303606
0.0820417 0.304608
0.0827252 0.30561
0.0833855 0.306612
0.0840243 0.307614
0.0846431 0.308616
0.0852425 0.309618
0.0858237 0.31062
0.0863879 0.311622
0.0869366 0.312624
0.0874709 0.313626
0.0879918 0.314628
0.0884995 0.31563
0.0889946 0.316632
0.089478 0.317634
0.0899504 0.318636
0.090412 0.319638
0.090864 0.32064
0.0913065 0.321642
0.0917399 0.322644
0.0921643 0.323646
0.0925802 0.324648
0.0929874 0.32565
0.093386 0.326652
0.0937763 0.327654
0.0941586 0.328656
0.0945326 0.329658
0.0948978 0.33066
0.0952549 0.331662
0.0956037 0.332664
0.0959434 0.333666
0.0962735 0.334668
0.0965935 0.33567
0.0969029 0.336672
0.0972012 0.337674
0.097488 0.338676
0.097763 0.339678
0.098026 0.34068
0.0982763 0.341682
0.0985137 0.342684
0.0987383 0.343686
0.0989495 0.344688
0.0991467 0.34569
0.09933 0.346692
0.0994995 0.347694
0.0996555 0.348696
0.099798 0.349698
0.0999273 0.3507
0.100043 0.351702
0.100147 0.352704
0.100238 0.353706
0.100319 0.354708
0.100388 0.35571
0.100447 0.356712
0.100497 0.357714
0.100539 0.358716
0.100572 0.359718
0.100599 0.36072
0.10062 0.361722
0.100636 0.362724
0.100648 0.363726
0.100657 0.364728
0.100663 0.36573
0.100667 0.366732
0.100669 0.367734
0.10067 0.368736
0.100671 0.369738
0.100673 0.37074
0.100674 0.371742
0.100677 0.372744
0.100681 0.373746
0.100686 0.374748
0.100693 0.37575
0.100702 0.376752
0.100712 0.377754
0.100724 0.378756
0.100738 0.379758
0.100753 0.38076
0.100771 0.381762
0.10079 0.382764
0.100811 0.383766
0.100832 0.384768
0.100854 0.38577
0.100876 0.386772
0.100899 0.387774
0.100923 0.388776
0.100948 0.389778
0.100973 0.39078
0.100999 0.391782
0.101025 0.392784
0.101051 0.393786
0.101077 0.394788
0.101103 0.39579
0.101129 0.396792
0.101155 0.397794
0.101181 0.398796
0.101206 0.399798
0.101232 0.4008
0.101258 0.401802
0.101283 0.402804
0.10131 0.403806
0.101336 0.404808
0.101363 0.40581
0.10139 0.406812
0.101417 0.407814
0.101445 0.408816
0.101472 0.409818
0.101501 0.41082
0.10153 0.411822
0.10156 0.412824
0.101591 0.413826
0.101624 0.414828
0.101658 0.41583
0.101694 0.416832
0.101732 0.417834
0.101772 0.418836
0.101815 0.419838
0.10186 0.42084
0.101909 0.421842
0.101961 0.422844
0.102016 0.423846
0.102075 0.424848
0.102137 0.42585
0.102204 0.426852
0.102274 0.427854
0.102348 0.428856
0.102426 0.429858
0.10251 0.43086
0.102598 0.431862
0.102691 0.432864
0.102791 0.433866
0.102896 0.434868
0.103009 0.43587
0.103128 0.436872
0.103256 0.437874
0.103392 0.438876
0.103537 0.439878
0.103693 0.44088
0.10386 0.441882
0.104039 0.442884
0.10423 0.443886
0.104435 0.444888
0.104654 0.44589
0.104889 0.446892
0.10514 0.447894
0.105409 0.448896
0.105696 0.449898
0.106002 0.4509
0.106327 0.451902
0.106674 0.452904
0.107042 0.453906
0.107433 0.454908
0.107848 0.45591
0.108288 0.456912
0.108753 0.457914
0.109244 0.458916
0.109762 0.459918
0.110308 0.46092
0.110883 0.461922
0.111488 0.462924
0.112122 0.463926
0.112789 0.464928
0.113488 0.46593
0.114222 0.466932
0.114992 0.467934
0.115797 0.468936
0.116639 0.469938
0.11752 0.47094
0.118441 0.471942
0.119404 0.472944
0.120409 0.473946
0.121461 0.474948
0.122559 0.47595
0.123706 0.476952
0.124903 0.477954
0.126152 0.478956
0.127457 0.479958
0.128818 0.48096
0.130239 0.481962
0.131723 0.482964
0.133272 0.483966
0.13489 0.484968
0.136578 0.48597
0.13834 0.486972
0.140178 0.487974
0.142094 0.488976
0.144091 0.489978
0.146169 0.49098
0.148329 0.491982
0.150568 0.492984
0.152885 0.493986
0.155274 0.494988
0.15773 0.49599
0.160244 0.496992
0.162806 0.497994
0.165402 0.498996
0.16802 0.499998
0.170646 0.501
0.173263 0.502002
0.175857 0.503004
0.178415 0.504006
0.180926 0.505008
0.183379 0.50601
0.185765 0.507012
0.18808 0.508014
0.19032 0.509016
0.192482 0.510018
0.194567 0.51102
0.196574 0.512022
0.198507 0.513024
0.200366 0.514026
0.202156 0.515028
0.203878 0.51603
0.205537 0.517032
0.207134 0.518034
0.208672 0.519036
0.210152 0.520038
0.211577 0.52104
0.212947 0.522042
0.214265 0.523044
0.215533 0.524046
0.216753 0.525048
0.217932 0.52605
0.219074 0.527052
0.220183 0.528054
0.221267 0.529056
0.22233 0.530058
0.223375 0.53106
0.224406 0.532062
0.225428 0.533064
0.226442 0.534066
0.227449 0.535068
0.228447 0.53607
0.229438 0.537072
0.23042 0.538074
0.231392 0.539076
0.232353 0.540078
0.233302 0.54108
0.234237 0.542082
0.235157 0.543084
0.236064 0.544086
0.236954 0.545088
0.237828 0.54609
0.238685 0.547092
0.239523 0.548094
0.240342 0.549096
0.241142 0.550098
0.241922 0.5511
0.24268 0.552102
0.243419 0.553104
0.244138 0.554106
0.244839 0.555108
0.245521 0.55611
0.246188 0.557112
0.24684 0.558114
0.247481 0.559116
0.248113 0.560118
0.24874 0.56112
0.249362 0.562122
0.249983 0.563124
0.250601 0.564126
0.251217 0.565128
0.251828 0.56613
0.252433 0.567132
0.253032 0.568134
0.253628 0.569136
0.254228 0.570138
0.254842 0.57114
0.255482 0.572142
0.256154 0.573144
0.256859 0.574146
0.257577 0.575148
0.258275 0.57615
0.258901 0.577152
0.259402 0.578154
0.259728 0.579156
0.25985 0.580158
0.259757 0.58116
0.259456 0.582162
0.258959 0.583164
0.258279 0.584166
0.257431 0.585168
0.256422 0.58617
0.255263 0.587172
0.25396 0.588174
0.252521 0.589176
0.250954 0.590178
0.249267 0.59118
0.24747 0.592182
0.245573 0.593184
0.243588 0.594186
0.241527 0.595188
0.239405 0.59619
0.237235 0.597192
0.235034 0.598194
0.232816 0.599196
0.230595 0.600198
0.228387 0.6012
0.226205 0.602202
0.224063 0.603204
0.221972 0.604206
0.219944 0.605208
0.217987 0.60621
0.216107 0.607212
0.214313 0.608214
0.212604 0.609216
0.210987 0.610218
0.209459 0.61122
0.208021 0.612222
0.206672 0.613224
0.205407 0.614226
0.204229 0.615228
0.203127 0.61623
0.202107 0.617232
0.201158 0.618234
0.20028 0.619236
0.199471 0.620238
0.19872 0.62124
0.198034 0.622242
0.197395 0.623244
0.196816 0.624246
0.196278 0.625248
0.195785 0.62625
0.195339 0.627252
0.19492 0.628254
0.194553 0.629256
0.194204 0.630258
0.193903 0.63126
0.193624 0.632262
0.193374 0.633264
0.193165 0.634266
0.192961 0.635268
0.192816 0.63627
0.192662 0.637272
0.192561 0.638274
0.192461 0.639276
0.192382 0.640278
0.192342 0.64128
0.19227 0.642282
0.192277 0.643284
0.192233 0.644286
0.192283 0.645288
0.192309 0.64629
0.19235 0.647292
0.192437 0.648294
0.192455 0.649296
0.192634 0.650298
0.192684 0.6513
0.192874 0.652302
0.192949 0.653304
0.193086 0.654306
0.193346 0.655308
0.193506 0.65631
0.193922 0.657312
0.193984 0.658314
0.194366 0.659316
0.194571 0.660318
0.194986 0.66132
0.195434 0.662322
0.195492 0.663324
0.196018 0.664326
0.196052 0.665328
0.196933 0.66633
0.197113 0.667332
0.197454 0.668334
0.197763 0.669336
0.197951 0.670338
0.199236 0.67134
0.198962 0.672342
0.199816 0.673344
0.199388 0.674346
0.200629 0.675348
0.201524 0.67635
0.201185 0.677352
0.202057 0.678354
0.201163 0.679356
0.204218 0.680358
0.203276 0.68136
0.203983 0.682362
0.203466 0.683364
0.204376 0.684366
0.207671 0.685368
0.204132 0.68637
0.206916 0.687372
0.204515 0.688374
0.210302 0.689376
0.208125 0.690378
0.205369 0.69138
0.209045 0.692382
0.207068 0.693384
0.215418 0.694386
0.202594 0.695388
0.211674 0.69639
0.209901 0.697392
0.209924 0.698394
0.196712 0.699396
0.0953608 0.700398
0.04214 0.7014
0.0533347 0.702402
0.0468379 0.703404
0.0498215 0.704406
0.0485184 0.705408
0.0491245 0.70641
0.0491415 0.707412
0.0491004 0.708414
0.0493738 0.709416
0.0492608 0.710418
0.0495386 0.71142
0.0494325 0.712422
0.0497394 0.713424
0.0495929 0.714426
0.049957 0.715428
0.049776 0.71643
0.0501558 0.717432
0.0500022 0.718434
0.050329 0.719436
0.0502631 0.720438
0.0504936 0.72144
0.0505381 0.722442
0.0506699 0.723444
0.0508109 0.724446
0.0508691 0.725448
0.0510743 0.72645
0.0510935 0.727452
0.0513286 0.728454
0.05134 0.729456
0.0515739 0.730458
0.0516054 0.73146
0.051825 0.732462
0.0518842 0.733464
0.0520733 0.734466
0.0521736 0.735468
0.0523316 0.73647
0.0524656 0.737472
0.0526008 0.738474
0.0527614 0.739476
0.0528803 0.740478
0.0530595 0.74148
0.0531717 0.742482
0.0533594 0.743484
0.0534742 0.744486
0.0536619 0.745488
0.0537858 0.74649
0.0539679 0.747492
0.0541051 0.748494
0.0542796 0.749496
0.0544304 0.750498
0.0545974 0.7515
0.0547608 0.752502
0.0549222 0.753504
0.0550952 0.754506
0.0552531 0.755508
0.055433 0.75651
0.0555905 0.757512
0.0557742 0.758514
0.0559335 0.759516
0.0561182 0.760518
0.056281 0.76152
0.0564646 0.762522
0.0566324 0.763524
0.0568139 0.764526
0.0569862 0.765528
0.0571648 0.76653
0.0573409 0.767532
0.0575162 0.768534
0.0576948 0.769536
0.0578673 0.770538
0.058047 0.77154
0.0582163 0.772542
0.0583942 0.773544
0.0585603 0.774546
0.0587346 0.775548
0.0588973 0.77655
0.0590658 0.777552
0.0592234 0.778554
0.0593828 0.779556
0.0595331 0.780558
0.0596802 0.78156
0.0598189 0.782562
0.059949 0.783564
0.0600703 0.784566
0.0601766 0.785568
0.060271 0.78657
0.0603418 0.787572
0.0603931 0.788574
0.0604088 0.789576
0.0603905 0.790578
0.060317 0.79158
0.0601831 0.792582
0.0599629 0.793584
0.0596422 0.794586
0.0591937 0.795588
0.0586013 0.79659
0.057851 0.797592
0.0569458 0.798594
0.0559125 0.799596
0.0547976 0.800598
0.0536784 0.8016
0.0526328 0.802602
0.0517476 0.803604
0.051074 0.804606
0.0506404 0.805608
0.0504226 0.80661
0.0503682 0.807612
0.0503922 0.808614
0.0504045 0.809616
0.0503199 0.810618
0.050072 0.81162
0.0496245 0.812622
0.0489677 0.813624
0.0481247 0.814626
0.0471339 0.815628
0.0460512 0.81663
0.0449295 0.817632
0.0438209 0.818634
0.0427629 0.819636
0.0417841 0.820638
0.0408991 0.82164
0.0401137 0.822642
0.0394268 0.823644
0.0388316 0.824646
0.0383208 0.825648
0.0378839 0.82665
0.0375131 0.827652
0.0371986 0.828654
0.0369342 0.829656
0.0367121 0.830658
0.036528 0.83166
0.0363761 0.832662
0.036253 0.833664
0.0361551 0.834666
0.0360796 0.835668
0.0360242 0.83667
0.0359864 0.837672
0.0359647 0.838674
0.035957 0.839676
0.0359626 0.840678
0.0359802 0.84168
0.0360088 0.842682
0.0360472 0.843684
0.0360948 0.844686
0.0361508 0.845688
0.0362145 0.84669
0.0362853 0.847692
0.0363626 0.848694
0.0364462 0.849696
0.0365354 0.850698
0.0366302 0.8517
0.0367299 0.852702
0.0368343 0.853704
0.0369434 0.854706
0.037057 0.855708
0.0371747 0.85671
0.0372967 0.857712
0.0374232 0.858714
0.0375537 0.859716
0.0376879 0.860718
0.0378254 0.86172
0.0379667 0.862722
0.0381115 0.863724
0.0382599 0.864726
0.0384117 0.865728
0.0385669 0.86673
0.0387257 0.867732
0.0388881 0.868734
0.039054 0.869736
0.0392233 0.870738
0.039396 0.87174
0.0395721 0.872742
0.0397518 0.873744
0.039935 0.874746
0.0401218 0.875748
0.0403121 0.87675
0.0405058 0.877752
0.040703 0.878754
0.0409037 0.879756
0.0411077 0.880758
0.0413146 0.88176
0.0415243 0.882762
0.0417361 0.883764
0.0419496 0.884766
0.042164 0.885768
0.0423784 0.88677
0.0425916 0.887772
0.0428028 0.888774
0.0430109 0.889776
0.043215 0.890778
0.0434137 0.89178
0.0436063 0.892782
0.043792 0.893784
0.0439716 0.894786
0.0441462 0.895788
0.0443175 0.89679
0.0444876 0.897792
0.0446599 0.898794
0.0448384 0.899796
0.0450265 0.900798
0.0452269 0.9018
0.0454426 0.902802
0.0456756 0.903804
0.0459266 0.904806
0.046196 0.905808
0.0464837 0.90681
0.0467888 0.907812
0.0471102 0.908814
0.047446 0.909816
0.0477954 0.910818
0.0481568 0.91182
0.0485294 0.912822
0.0489116 0.913824
0.0493019 0.914826
0.0496988 0.915828
0.0501005 0.91683
0.0505055 0.917832
0.0509134 0.918834
0.0513231 0.919836
0.0517342 0.920838
0.0521464 0.92184
0.0525601 0.922842
0.052976 0.923844
0.0533947 0.924846
0.0538173 0.925848
0.0542448 0.92685
0.0546795 0.927852
0.0551217 0.928854
0.055572 0.929856
0.0560302 0.930858
0.0564989 0.93186
0.0569777 0.932862
0.0574674 0.933864
0.0579673 0.934866
0.0584788 0.935868
0.0590014 0.93687
0.0595363 0.937872
0.0600829 0.938874
0.0606416 0.939876
0.0612149 0.940878
0.0618121 0.94188
0.0624656 0.942882
0.0632869 0.943884
0.0646847 0.944886
0.0679201 0.945888
0.0751424 0.94689
0.0856487 0.947892
0.0932439 0.948894
0.0936971 0.949896
0.0909417 0.950898
0.0907685 0.9519
0.0930509 0.952902
0.0948481 0.953904
0.0953392 0.954906
0.0956068 0.955908
0.0963434 0.95691
0.0974151 0.957912
0.0986449 0.958914
0.0999857 0.959916
0.101393 0.960918
0.102929 0.96192
0.104813 0.962922
0.107227 0.963924
0.110235 0.964926
0.113923 0.965928
0.118508 0.96693
0.124273 0.967932
0.131459 0.968934
0.140286 0.969936
0.150794 0.970938
0.162263 0.97194
0.173069 0.972942
0.181779 0.973944
0.188083 0.974946
0.192504 0.975948
0.195705 0.97695
0.198141 0.977952
0.200069 0.978954
0.201605 0.979956
0.202789 0.980958
0.203712 0.98196
0.204535 0.982962
0.205383 0.983964
0.206304 0.984966
0.20727 0.985968
0.208257 0.98697
0.209239 0.987972
0.210177 0.988974
0.21107 0.989976
0.211919 0.990978
0.212695 0.99198
0.213388 0.992982
0.21397 0.993984
0.214388 0.994986
0.214603 0.995988
0.214573 0.99699
0.214281 0.997992
0.213756 0.998994
0.213082 0.999996
0.212403 1.001
0.21192 1.002

==> ideal_MHD_orszag_tang/N1000_y0427_D2Q5_eta0_f0_5.csv <==
Pressure arc_length
0.0660481 0
0.0662163 0.001002
0.0664371 0.002004
0.0667009 0.003006
0.067006 0.004008
0.0673615 0.00501
0.0677521 0.006012
0.068173 0.007014
0.0686292 0.008016
0.0690978 0.009018
0.0695685 0.01002
0.0700492 0.011022
0.070533 0.012024
0.071012 0.013026
0.0714858 0.014028
0.0719589 0.01503
0.0724343 0.016032
0.0729117 0.017034
0.0733917 0.018036
0.0738751 0.019038
0.0743638 0.02004
0.0748581 0.021042
0.0753594 0.022044
0.0758676 0.023046
0.0763829 0.024048
0.0769049 0.02505
0.0774343 0.026052
0.0779709 0.027054
0.0785159 0.028056
0.0790687 0.029058
0.07963 0.03006
0.0802001 0.031062
0.0807802 0.032064
0.0813698 0.033066
0.0819709 0.034068
0.0825837 0.03507
0.0832102 0.036072
0.0838518 0.037074
0.0845122 0.038076
0.0851946 0.039078
0.0859056 0.04008
0.0866534 0.041082
0.0874514 0.042084
0.0883183 0.043086
0.0892806 0.044088
0.0903741 0.04509
0.0916443 0.046092
0.0931332 0.047094
0.0948582 0.048096
0.0967762 0.049098
0.0987561 0.0501
0.100599 0.051102
0.102121 0.052104
0.103259 0.053106
0.104096 0.054108
0.104796 0.05511
0.105503 0.056112
0.106293 0.057114
0.107172 0.058116
0.108113 0.059118
0.109073 0.06012
0.110024 0.061122
0.110952 0.062124
0.11186 0.063126
0.112764 0.064128
0.113676 0.06513
0.114606 0.066132
0.115553 0.067134
0.116511 0.068136
0.117475 0.069138
0.11844 0.07014
0.119407 0.071142
0.120378 0.072144
0.121356 0.073146
0.122341 0.074148
0.123332 0.07515
0.124327 0.076152
0.125324 0.077154
0.126323 0.078156
0.127323 0.079158
0.128325 0.08016
0.129327 0.081162
0.130329 0.082164
0.131329 0.083166
0.132327 0.084168
0.133323 0.08517
0.134318 0.086172
0.135315 0.087174
0.136318 0.088176
0.137333 0.089178
0.138366 0.09018
0.139423 0.091182
0.140502 0.092184
0.141593 0.093186
0.142677 0.094188
0.143734 0.09519
0.144746 0.096192
0.145707 0.097194
0.14662 0.098196
0.147499 0.099198
0.148355 0.1002
0.149196 0.101202
0.150023 0.102204
0.150836 0.103206
0.151632 0.104208
0.152411 0.10521
0.15317 0.106212
0.153909 0.107214
0.154628 0.108216
0.155325 0.109218
0.156001 0.11022
0.156661 0.111222
0.157308 0.112224
0.157947 0.113226
0.158584 0.114228
0.159224 0.11523
0.159869 0.116232
0.16052 0.117234
0.161177 0.118236
0.161837 0.119238
0.162498 0.12024
0.163154 0.121242
0.163804 0.122244
0.164443 0.123246
0.16507 0.124248
0.165682 0.12525
0.16628 0.126252
0.166863 0.127254
0.167432 0.128256
0.167987 0.129258
0.16853 0.13026
0.16906 0.131262
0.169578 0.132264
0.170084 0.133266
0.170579 0.134268
0.171063 0.13527
0.171535 0.136272
0.171995 0.137274
0.172444 0.138276
0.172882 0.139278
0.173309 0.14028
0.173724 0.141282
0.174125 0.142284
0.174511 0.143286
0.174881 0.144288
0.175233 0.14529
0.175568 0.146292
0.175886 0.147294
0.176189 0.148296
0.17648 0.149298
0.176763 0.1503
0.177042 0.151302
0.17732 0.152304
0.177597 0.153306
0.177879 0.154308
0.178165 0.15531
0.178461 0.156312
0.178766 0.157314
0.179081 0.158316
0.179401 0.159318
0.179718 0.16032
0.180025 0.161322
0.180315 0.162324
0.180592 0.163326
0.180861 0.164328
0.181135 0.16533
0.181423 0.166332
0.18173 0.167334
0.182057 0.168336
0.182398 0.169338
0.182747 0.17034
0.183087 0.171342
0.183401 0.172344
0.18367 0.173346
0.18389 0.174348
0.184064 0.17535
0.184199 0.176352
0.184293 0.177354
0.184336 0.178356
0.184314 0.179358
0.184216 0.18036
0.184044 0.181362
0.183815 0.182364
0.183549 0.183366
0.183272 0.184368
0.183004 0.18537
0.182763 0.186372
0.182555 0.187374
0.182378 0.188376
0.182225 0.189378
0.182092 0.19038
0.181972 0.191382
0.181863 0.192384
0.181763 0.193386
0.18167 0.194388
0.181584 0.19539
0.181503 0.196392
0.181427 0.197394
0.181355 0.198396
0.181287 0.199398
0.181222 0.2004
0.181161 0.201402
0.181105 0.202404
0.181055 0.203406
0.181012 0.204408
0.180978 0.20541
0.180953 0.206412
0.180937 0.207414
0.180931 0.208416
0.180936 0.209418
0.180953 0.21042
0.18098 0.211422
0.181017 0.212424
0.181062 0.213426
0.181112 0.214428
0.181167 0.21543
0.181225 0.216432
0.181286 0.217434
0.181354 0.218436
0.181434 0.219438
0.181533 0.22044
0.181658 0.221442
0.181814 0.222444
0.182001 0.223446
0.182212 0.224448
0.182432 0.22545
0.182646 0.226452
0.182832 0.227454
0.182973 0.228456
0.183053 0.229458
0.18306 0.23046
0.182982 0.231462
0.182807 0.232464
0.182515 0.233466
0.182075 0.234468
0.181439 0.23547
0.18053 0.236472
0.17924 0.237474
0.177435 0.238476
0.174995 0.239478
0.171901 0.24048
0.168327 0.241482
0.164639 0.242484
0.16123 0.243486
0.158314 0.244488
0.15587 0.24549
0.153783 0.246492
0.151987 0.247494
0.150508 0.248496
0.149429 0.249498
0.148842 0.2505
0.148819 0.251502
0.149395 0.252504
0.150544 0.253506
0.152176 0.254508
0.154154 0.25551
0.156321 0.256512
0.158531 0.257514
0.160669 0.258516
0.162657 0.259518
0.164452 0.26052
0.166038 0.261522
0.167417 0.262524
0.168613 0.263526
0.169658 0.264528
0.170591 0.26553
0.171456 0.266532
0.172281 0.267534
0.173085 0.268536
0.173877 0.269538
0.174647 0.27054
0.175394 0.271542
0.176117 0.272544
0.176817 0.273546
0.177509 0.274548
0.178209 0.27555
0.178922 0.276552
0.179667 0.277554
0.180444 0.278556
0.181228 0.279558
0.182014 0.28056
0.182797 0.281562
0.183578 0.282564
0.184398 0.283566
0.185266 0.284568
0.186138 0.28557
0.186995 0.286572
0.187837 0.287574
0.18872 0.288576
0.189803 0.289578
0.191185 0.29058
0.192877 0.291582
0.194845 0.292584
0.196951 0.293586
0.199036 0.294588
0.201061 0.29559
0.202971 0.296592
0.204727 0.297594
0.206425 0.298596
0.208096 0.299598
0.209655 0.3006
0.211244 0.301602
0.212929 0.302604
0.214431 0.303606
0.215976 0.304608
0.217804 0.30561
0.219247 0.306612
0.22065 0.307614
0.222716 0.308616
0.224138 0.309618
0.225282 0.31062
0.227714 0.311622
0.229189 0.312624
0.229903 0.313626
0.232697 0.314628
0.234135 0.31563
0.234334 0.316632
0.237773 0.317634
0.238917 0.318636
0.238564 0.319638
0.243348 0.32064
0.243798 0.321642
0.243306 0.322644
0.250567 0.323646
0.248881 0.324648
0.248997 0.32565
0.259029 0.326652
0.252384 0.327654
0.25527 0.328656
0.266444 0.329658
0.252841 0.33066
0.263676 0.331662
0.269987 0.332664
0.251614 0.333666
0.27564 0.334668
0.257736 0.33567
0.170302 0.336672
0.131279 0.337674
0.132348 0.338676
0.133089 0.339678
0.13314 0.34068
0.133523 0.341682
0.133825 0.342684
0.134122 0.343686
0.134407 0.344688
0.134702 0.34569
0.135008 0.346692
0.135336 0.347694
0.135656 0.348696
0.135956 0.349698
0.136227 0.3507
0.136492 0.351702
0.136776 0.352704
0.137092 0.353706
0.137427 0.354708
0.137749 0.35571
0.138041 0.356712
0.138311 0.357714
0.138587 0.358716
0.138892 0.359718
0.139221 0.36072
0.13955 0.361722
0.139849 0.362724
0.140123 0.363726
0.140393 0.364728
0.140695 0.36573
0.14103 0.366732
0.141386 0.367734
0.141716 0.368736
0.142013 0.369738
0.142277 0.37074
0.142554 0.371742
0.142859 0.372744
0.143203 0.373746
0.143552 0.374748
0.143895 0.37575
0.144217 0.376752
0.144543 0.377754
0.144874 0.378756
0.14522 0.379758
0.145564 0.38076
0.145907 0.381762
0.146232 0.382764
0.146539 0.383766
0.146825 0.384768
0.147115 0.38577
0.14743 0.386772
0.147779 0.387774
0.14815 0.388776
0.148526 0.389778
0.148893 0.39078
0.149239 0.391782
0.149561 0.392784
0.149838 0.393786
0.15008 0.394788
0.150297 0.39579
0.150511 0.396792
0.150739 0.397794
0.151023 0.398796
0.151314 0.399798
0.151513 0.4008
0.151639 0.401802
0.151891 0.402804
0.152321 0.403806
0.152808 0.404808
0.153124 0.40581
0.152801 0.406812
0.152261 0.407814
0.156337 0.408816
0.174612 0.409818
0.213449 0.41082
0.267494 0.411822
0.321452 0.412824
0.358817 0.413826
0.369422 0.414828
0.354025 0.41583
0.325756 0.416832
0.305253 0.417834
0.307637 0.418836
0.332395 0.419838
0.368642 0.42084
0.401181 0.421842
0.409632 0.422844
0.386291 0.423846
0.354524 0.424848
0.343999 0.42585
0.358267 0.426852
0.381402 0.427854
0.395357 0.428856
0.389699 0.429858
0.370145 0.43086
0.354355 0.431862
0.353382 0.432864
0.364204 0.433866
0.377566 0.434868
0.38292 0.43587
0.374029 0.436872
0.35741 0.437874
0.348756 0.438876
0.357358 0.439878
0.374742 0.44088
0.38044 0.441882
0.367231 0.442884
0.353275 0.443886
0.357647 0.444888
0.373136 0.44589
0.377302 0.446892
0.366847 0.447894
0.360474 0.448896
0.366648 0.449898
0.372299 0.4509
0.367493 0.451902
0.3618 0.452904
0.367681 0.453906
0.379521 0.454908
0.38055 0.45591
0.368773 0.456912
0.362059 0.457914
0.370192 0.458916
0.379948 0.459918
0.379107 0.46092
0.373923 0.461922
0.373668 0.462924
0.375739 0.463926
0.373075 0.464928
0.36877 0.46593
0.373088 0.466932
0.383668 0.467934
0.386278 0.468936
0.378525 0.469938
0.373478 0.47094
0.379353 0.471942
0.390843 0.472944
0.399689 0.473946
0.404348 0.474948
0.407182 0.47595
0.408699 0.476952
0.408514 0.477954
0.406942 0.478956
0.404724 0.479958
0.402498 0.48096
0.400255 0.481962
0.398226 0.482964
0.396819 0.483966
0.395409 0.484968
0.39344 0.48597
0.391484 0.486972
0.39072 0.487974
0.391939 0.488976
0.394175 0.489978
0.395681 0.49098
0.395543 0.491982
0.393847 0.492984
0.391416 0.493986
0.389156 0.494988
0.387492 0.49599
0.38652 0.496992
0.386206 0.497994
0.386446 0.498996
0.386977 0.499998
0.387465 0.501
0.387596 0.502002
0.387184 0.503004
0.386454 0.504006
0.385737 0.505008
0.385299 0.50601
0.385304 0.507012
0.385468 0.508014
0.385379 0.509016
0.384749 0.510018
0.383455 0.51102
0.381826 0.512022
0.380364 0.513024
0.379411 0.514026
0.379057 0.515028
0.378941 0.51603
0.378563 0.517032
0.377652 0.518034
0.376237 0.519036
0.374724 0.520038
0.373579 0.52104
0.373026 0.522042
0.37295 0.523044
0.372934 0.524046
0.37255 0.525048
0.371673 0.52605
0.370521 0.527052
0.36951 0.528054
0.368957 0.529056
0.36883 0.530058
0.368828 0.53106
0.368561 0.532062
0.367841 0.533064
0.366783 0.534066
0.36572 0.535068
0.364941 0.53607
0.364485 0.537072
0.364134 0.538074
0.363572 0.539076
0.362662 0.540078
0.361527 0.54108
0.360462 0.542082
0.35967 0.543084
0.359133 0.544086
0.358629 0.545088
0.357937 0.54609
0.357023 0.547092
0.356039 0.548094
0.355209 0.549096
0.354614 0.550098
0.354173 0.5511
0.353708 0.552102
0.353137 0.553104
0.352536 0.554106
0.352087 0.555108
0.351944 0.55611
0.352114 0.557112
0.352489 0.558114
0.352889 0.559116
0.35317 0.560118
0.353211 0.56112
0.352953 0.562122
0.35239 0.563124
0.35159 0.564126
0.350671 0.565128
0.349731 0.56613
0.348821 0.567132
0.347915 0.568134
0.346974 0.569136
0.345965 0.570138
0.344893 0.57114
0.343771 0.572142
0.342606 0.573144
0.341391 0.574146
0.340114 0.575148
0.338773 0.57615
0.337362 0.577152
0.335887 0.578154
0.334332 0.579156
0.332698 0.580158
0.330986 0.58116
0.3292 0.582162
0.327345 0.583164
0.325403 0.584166
0.323364 0.585168
0.321209 0.58617
0.318925 0.587172
0.316494 0.588174
0.313907 0.589176
0.311144 0.590178
0.308179 0.59118
0.30494 0.592182
0.301325 0.593184
0.297189 0.594186
0.292311 0.595188
0.286401 0.59619
0.278959 0.597192
0.26896 0.598194
0.254974 0.599196
0.237064 0.600198
0.218529 0.6012
0.203542 0.602202
0.193349 0.603204
0.186555 0.604206
0.181556 0.605208
0.17749 0.60621
0.173977 0.607212
0.170851 0.608214
0.168053 0.609216
0.165551 0.610218
0.163403 0.61122
0.161704 0.612222
0.160556 0.613224
0.159949 0.614226
0.159612 0.615228
0.159258 0.61623
0.158718 0.617232
0.158038 0.618234
0.157374 0.619236
0.156772 0.620238
0.156322 0.62124
0.156011 0.622242
0.155735 0.623244
0.155426 0.624246
0.154853 0.625248
0.153901 0.62625
0.152498 0.627252
0.150582 0.628254
0.148411 0.629256
0.146084 0.630258
0.143769 0.63126
0.141694 0.632262
0.139678 0.633264
0.137873 0.634266
0.136245 0.635268
0.134569 0.63627
0.133185 0.637272
0.131907 0.638274
0.13068 0.639276
0.129857 0.640278
0.128985 0.64128
0.128273 0.642282
0.127898 0.643284
0.127228 0.644286
0.126841 0.645288
0.126754 0.64629
0.126626 0.647292
0.127304 0.648294
0.127986 0.649296
0.128228 0.650298
0.128867 0.6513
0.129049 0.652302
0.129681 0.653304
0.131912 0.654306
0.134514 0.655308
0.13855 0.65631
0.143519 0.657312
0.147082 0.658314
0.151157 0.659316
0.154575 0.660318
0.155114 0.66132
0.158292 0.662322
0.161791 0.663324
0.156763 0.664326
0.155728 0.665328
0.169312 0.66633
0.171001 0.667332
0.152311 0.668334
0.152283 0.669336
0.177532 0.670338
0.179534 0.67134
0.149878 0.672342
0.126751 0.673344
0.129073 0.674346
0.145301 0.675348
0.152688 0.67635
0.135 0.677352
0.104264 0.678354
0.0832532 0.679356
0.0760603 0.680358
0.07475 0.68136
0.0748181 0.682362
0.0751646 0.683364
0.075597 0.684366
0.0760683 0.685368
0.0765578 0.68637
0.0770453 0.687372
0.0775132 0.688374
0.0779512 0.689376
0.0783535 0.690378
0.0787252 0.69138
0.0790732 0.692382
0.0794115 0.693384
0.0797509 0.694386
0.0801028 0.695388
0.0804735 0.69639
0.0808668 0.697392
0.0812833 0.698394
0.0817215 0.699396
0.0821794 0.700398
0.0826547 0.7014
0.0831451 0.702402
0.0836485 0.703404
0.0841622 0.704406
0.0846837 0.705408
0.0852084 0.70641
0.0857329 0.707412
0.0862526 0.708414
0.0867653 0.709416
0.0872689 0.710418
0.0877641 0.71142
0.0882527 0.712422
0.0887377 0.713424
0.0892223 0.714426
0.0897096 0.715428
0.0902018 0.71643
0.090701 0.717432
0.0912081 0.718434
0.0917241 0.719436
0.0922487 0.720438
0.0927818 0.72144
0.0933222 0.722442
0.0938693 0.723444
0.0944217 0.724446
0.0949787 0.725448
0.0955388 0.72645
0.0961013 0.727452
0.096665 0.728454
0.0972288 0.729456
0.0977915 0.730458
0.0983524 0.73146
0.0989104 0.732462
0.0994642 0.733464
0.100012 0.734466
0.100553 0.735468
0.101084 0.73647
0.101605 0.737472
0.102113 0.738474
0.102605 0.739476
0.103081 0.740478
0.103539 0.74148
0.103978 0.742482
0.104396 0.743484
0.104793 0.744486
0.105169 0.745488
0.105524 0.74649
0.10586 0.747492
0.106177 0.748494
0.106479 0.749496
0.106767 0.750498
0.107045 0.7515
0.107314 0.752502
0.107574 0.753504
0.107825 0.754506
0.108063 0.755508
0.108289 0.75651
0.108502 0.757512
0.108702 0.758514
0.108892 0.759516
0.109075 0.760518
0.109257 0.76152
0.109441 0.762522
0.109633 0.763524
0.109837 0.764526
0.110053 0.765528
0.110282 0.76653
0.110519 0.767532
0.11076 0.768534
0.110998 0.769536
0.111231 0.770538
0.111457 0.77154
0.111676 0.772542
0.111893 0.773544
0.112112 0.774546
0.112337 0.775548
0.112571 0.77655
0.112815 0.777552
0.113065 0.778554
0.113317 0.779556
0.113564 0.780558
0.113798 0.78156
0.114013 0.782562
0.114205 0.783564
0.114371 0.784566
0.114513 0.785568
0.114636 0.78657
0.114746 0.787572
0.11485 0.788574
0.114954 0.789576
0.115064 0.790578
0.11518 0.79158
0.115305 0.792582
0.115435 0.793584
0.115569 0.794586
0.115702 0.795588
0.115831 0.79659
0.115949 0.797592
0.116052 0.798594
0.116137 0.799596
0.116197 0.800598
0.116229 0.8016
0.116231 0.802602
0.116202 0.803604
0.116145 0.804606
0.116064 0.805608
0.115963 0.80661
0.115843 0.807612
0.115705 0.808614
0.115547 0.809616
0.115362 0.810618
0.115136 0.81162
0.114849 0.812622
0.114487 0.813624
0.114044 0.814626
0.11352 0.815628
0.11292 0.81663
0.112249 0.817632
0.111525 0.818634
0.110776 0.819636
0.110035 0.820638
0.109315 0.82164
0.108611 0.822642
0.107902 0.823644
0.107183 0.824646
0.106472 0.825648
0.105799 0.82665
0.105168 0.827652
0.104535 0.828654
0.103827 0.829656
0.103002 0.830658
0.102092 0.83166
0.101206 0.832662
0.10045 0.833664
0.0998371 0.834666
0.0992367 0.835668
0.0984219 0.83667
0.0972024 0.837672
0.0955577 0.838674
0.0936565 0.839676
0.0917561 0.840678
0.0900675 0.84168
0.0886897 0.842682
0.0876202 0.843684
0.0868042 0.844686
0.0861738 0.845688
0.0856709 0.84669
0.0852515 0.847692
0.0848861 0.848694
0.0845548 0.849696
0.0842458 0.850698
0.0839514 0.8517
0.0836672 0.852702
0.0833902 0.853704
0.0831194 0.854706
0.0828536 0.855708
0.0825924 0.85671
0.0823351 0.857712
0.0820826 0.858714
0.081836 0.859716
0.0815961 0.860718
0.0813624 0.86172
0.0811352 0.862722
0.0809156 0.863724
0.0807054 0.864726
0.0805056 0.865728
0.0803168 0.86673
0.0801394 0.867732
0.0799745 0.868734
0.0798239 0.869736
0.0796893 0.870738
0.079572 0.87174
0.0794731 0.872742
0.0793946 0.873744
0.0793385 0.874746
0.0793083 0.875748
0.0793072 0.87675
0.0793391 0.877752
0.0794071 0.878754
0.0795152 0.879756
0.0796679 0.880758
0.079871 0.88176
0.080131 0.882762
0.0804558 0.883764
0.080854 0.884766
0.0813363 0.885768
0.0819123 0.88677
0.0825944 0.887772
0.0833944 0.888774
0.0843262 0.889776
0.0854022 0.890778
0.0866361 0.89178
0.0880401 0.892782
0.0896254 0.893784
0.0913991 0.894786
0.0933662 0.895788
0.0955273 0.89679
0.0978788 0.897792
0.10041 0.898794
0.103099 0.899796
0.105896 0.900798
0.108695 0.9018
0.111287 0.902802
0.113319 0.903804
0.114313 0.904806
0.113801 0.905808
0.111549 0.90681
0.107717 0.907812
0.102809 0.908814
0.097437 0.909816
0.0920795 0.910818
0.0869643 0.91182
0.0821054 0.912822
0.0774399 0.913824
0.0729597 0.914826
0.0687597 0.915828
0.0649875 0.91683
0.0617609 0.917832
0.059114 0.918834
0.0570021 0.919836
0.0553343 0.920838
0.0540133 0.92184
0.0529571 0.922842
0.0521042 0.923844
0.0514111 0.924846
0.0508461 0.925848
0.0503854 0.92685
0.0500108 0.927852
0.049708 0.928854
0.0494649 0.929856
0.0492727 0.930858
0.0491234 0.93186
0.0490114 0.932862
0.0489312 0.933864
0.0488796 0.934866
0.0488529 0.935868
0.0488489 0.93687
0.0488653 0.937872
0.0488999 0.938874
0.0489507 0.939876
0.0490169 0.940878
0.0490974 0.94188
0.0491915 0.942882
0.0492985 0.943884
0.049418 0.944886
0.0495488 0.945888
0.0496909 0.94689
0.0498437 0.947892
0.0500072 0.948894
0.0501812 0.949896
0.0503656 0.950898
0.0505589 0.9519
0.0507616 0.952902
0.0509748 0.953904
0.0511984 0.954906
0.0514312 0.955908
0.0516738 0.95691
0.0519257 0.957912
0.0521873 0.958914
0.0524581 0.959916
0.0527386 0.960918
0.0530283 0.96192
0.0533268 0.962922
0.0536342 0.963924
0.0539508 0.964926
0.0542769 0.965928
0.0546117 0.96693
0.054955 0.967932
0.055307 0.968934
0.0556672 0.969936
0.0560356 0.970938
0.056412 0.97194
0.0567956 0.972942
0.0571863 0.973944
0.0575839 0.974946
0.0579886 0.975948
0.0583995 0.97695
0.0588154 0.977952
0.0592363 0.978954
0.059662 0.979956
0.0600906 0.980958
0.0605209 0.98196
0.0609514 0.982962
0.0613802 0.983964
0.0618047 0.984966
0.0622224 0.985968
0.0626299 0.98697
0.0630245 0.987972
0.0634016 0.988974
0.0637581 0.989976
0.0640894 0.990978
0.0643921 0.99198
0.0646645 0.992982
0.0649047 0.993984
0.0651147 0.994986
0.0652954 0.995988
0.0654534 0.99699
0.0655951 0.997992
0.0657313 0.998994
0.0658727 0.999996
0.0660308 1.001
0.0662375 1.002

==> ideal_MHD_orszag_tang/N2000_y03125_D2Q5_eta0_f0_25.csv <==
Pressure arc_length
0.213106 0
0.212679 0.001001
0.212715 0.002002
0.21318 0.003003
0.21343 0.004004
0.213011 0.005005
0.212549 0.006006
0.212842 0.007007
0.213549 0.008008
0.214395 0.009009
0.21541 0.01001
0.216542 0.011011
0.217781 0.012012
0.219097 0.013013
0.220436 0.014014
0.221756 0.015015
0.223017 0.016016
0.224208 0.017017
0.225327 0.018018
0.226365 0.019019
0.227323 0.02002
0.228187 0.021021
0.228947 0.022022
0.229565 0.023023
0.229969 0.024024
0.230037 0.025025
0.229545 0.026026
0.228204 0.027027
0.225854 0.028028
0.222846 0.029029
0.220068 0.03003
0.218208 0.031031
0.217298 0.032032
0.21693 0.033033
0.216557 0.034034
0.215926 0.035035
0.215223 0.036036
0.214591 0.037037
0.213946 0.038038
0.213188 0.039039
0.212296 0.04004
0.211327 0.041041
0.210464 0.042042
0.209885 0.043043
0.209591 0.044044
0.209481 0.045045
0.20947 0.046046
0.209514 0.047047
0.209588 0.048048
0.209668 0.049049
0.20973 0.05005
0.209749 0.051051
0.209702 0.052052
0.20957 0.053053
0.209341 0.054054
0.209009 0.055055
0.208569 0.056056
0.208013 0.057057
0.207343 0.058058
0.206561 0.059059
0.205652 0.06006
0.204592 0.061061
0.203396 0.062062
0.20213 0.063063
0.200875 0.064064
0.199723 0.065065
0.198814 0.066066
0.198387 0.067067
0.198828 0.068068
0.200677 0.069069
0.204602 0.07007
0.211342 0.071071
0.22136 0.072072
0.233823 0.073073
0.244827 0.074074
0.246459 0.075075
0.231833 0.076076
0.205163 0.077077
0.177914 0.078078
0.15666 0.079079
0.142358 0.08008
0.134291 0.081081
0.131921 0.082082
0.134865 0.083083
0.141893 0.084084
0.150647 0.085085
0.158971 0.086086
0.16598 0.087087
0.171843 0.088088
0.177065 0.089089
0.182026 0.09009
0.186862 0.091091
0.191538 0.092092
0.195951 0.093093
0.200028 0.094094
0.203781 0.095095
0.20727 0.096096
0.210479 0.097097
0.213266 0.098098
0.215456 0.099099
0.216988 0.1001
0.217952 0.101101
0.218522 0.102102
0.218866 0.103103
0.219102 0.104104
0.219296 0.105105
0.219478 0.106106
0.219653 0.107107
0.219818 0.108108
0.219967 0.109109
0.220095 0.11011
0.220197 0.111111
0.220271 0.112112
0.220317 0.113113
0.220338 0.114114
0.220336 0.115115
0.220315 0.116116
0.220276 0.117117
0.220222 0.118118
0.220152 0.119119
0.220061 0.12012
0.219941 0.121121
0.219788 0.122122
0.219601 0.123123
0.219379 0.124124
0.219124 0.125125
0.21883 0.126126
0.218493 0.127127
0.21811 0.128128
0.217677 0.129129
0.217193 0.13013
0.216656 0.131131
0.21607 0.132132
0.215436 0.133133
0.214758 0.134134
0.214038 0.135135
0.213282 0.136136
0.212495 0.137137
0.211681 0.138138
0.210845 0.139139
0.209991 0.14014
0.209123 0.141141
0.208245 0.142142
0.207362 0.143143
0.206473 0.144144
0.20558 0.145145
0.204681 0.146146
0.203776 0.147147
0.202858 0.148148
0.201924 0.149149
0.200965 0.15015
0.199975 0.151151
0.198952 0.152152
0.197901 0.153153
0.196834 0.154154
0.195766 0.155155
0.194712 0.156156
0.19368 0.157157
0.192672 0.158158
0.191684 0.159159
0.190715 0.16016
0.189769 0.161161
0.188851 0.162162
0.187964 0.163163
0.187108 0.164164
0.186282 0.165165
0.185486 0.166166
0.184719 0.167167
0.183981 0.168168
0.183276 0.169169
0.182604 0.17017
0.181965 0.171171
0.181357 0.172172
0.180779 0.173173
0.180232 0.174174
0.179714 0.175175
0.179225 0.176176
0.178766 0.177177
0.178335 0.178178
0.177932 0.179179
0.177558 0.18018
0.177213 0.181181
0.176901 0.182182
0.176621 0.183183
0.176377 0.184184
0.176169 0.185185
0.175995 0.186186
0.175855 0.187187
0.175743 0.188188
0.175659 0.189189
0.175598 0.19019
0.17556 0.191191
0.175541 0.192192
0.17554 0.193193
0.175552 0.194194
0.175566 0.195195
0.175563 0.196196
0.175517 0.197197
0.175394 0.198198
0.175165 0.199199
0.174822 0.2002
0.174399 0.201201
0.173978 0.202202
0.173676 0.203203
0.173591 0.204204
0.173751 0.205205
0.174088 0.206206
0.174487 0.207207
0.17488 0.208208
0.175272 0.209209
0.17569 0.21021
0.176136 0.211211
0.176602 0.212212
0.17709 0.213213
0.177601 0.214214
0.178135 0.215215
0.178691 0.216216
0.179271 0.217217
0.179872 0.218218
0.180495 0.219219
0.181138 0.22022
0.181802 0.221221
0.182483 0.222222
0.18318 0.223223
0.183891 0.224224
0.184619 0.225225
0.185366 0.226226
0.186133 0.227227
0.18692 0.228228
0.187723 0.229229
0.18854 0.23023
0.18937 0.231231
0.190215 0.232232
0.191073 0.233233
0.19194 0.234234
0.19281 0.235235
0.193683 0.236236
0.194571 0.237237
0.195489 0.238238
0.196439 0.239239
0.197423 0.24024
0.198414 0.241241
0.199368 0.242242
0.200277 0.243243
0.201133 0.244244
0.201934 0.245245
0.202739 0.246246
0.203558 0.247247
0.204344 0.248248
0.205139 0.249249
0.20593 0.25025
0.206573 0.251251
0.207126 0.252252
0.207688 0.253253
0.208016 0.254254
0.208087 0.255255
0.208295 0.256256
0.2084 0.257257
0.207862 0.258258
0.207357 0.259259
0.207426 0.26026
0.206704 0.261261
0.20492 0.262262
0.204324 0.263263
0.203988 0.264264
0.200368 0.265265
0.185615 0.266266
0.166843 0.267267
0.155707 0.268268
0.145614 0.269269
0.138704 0.27027
0.137102 0.271271
0.140203 0.272272
0.142716 0.273273
0.141707 0.274274
0.141371 0.275275
0.146385 0.276276
0.158566 0.277277
0.161949 0.278278
0.0774545 0.279279
0.0585508 0.28028
0.0585119 0.281281
0.0597055 0.282282
0.061006 0.283283
0.0623104 0.284284
0.0636075 0.285285
0.0648907 0.286286
0.0661513 0.287287
0.0673862 0.288288
0.0685916 0.289289
0.0697632 0.29029
0.0708986 0.291291
0.0719935 0.292292
0.0730483 0.293293
0.0740647 0.294294
0.0750425 0.295295
0.0759818 0.296296
0.0768845 0.297297
0.0777524 0.298298
0.0785875 0.299299
0.079389 0.3003
0.0801594 0.301301
0.080901 0.302302
0.0816163 0.303303
0.082306 0.304304
0.0829719 0.305305
0.0836157 0.306306
0.0842389 0.307307
0.0848422 0.308308
0.0854273 0.309309
0.0859953 0.31031
0.0865481 0.311311
0.0870855 0.312312
0.0876089 0.313313
0.0881187 0.314314
0.0886158 0.315315
0.0891022 0.316316
0.0895794 0.317317
0.090046 0.318318
0.0905001 0.319319
0.090946 0.32032
0.0913824 0.321321
0.0918102 0.322322
0.0922305 0.323323
0.0926435 0.324324
0.0930482 0.325325
0.0934466 0.326326
0.0938361 0.327327
0.0942173 0.328328
0.0945906 0.329329
0.0949555 0.33033
0.0953123 0.331331
0.0956612 0.332332
0.0960006 0.333333
0.0963304 0.334334
0.0966506 0.335335
0.0969602 0.336336
0.0972599 0.337337
0.0975483 0.338338
0.097823 0.339339
0.0980845 0.34034
0.0983334 0.341341
0.09857 0.342342
0.0987928 0.343343
0.0990007 0.344344
0.0991927 0.345345
0.0993702 0.346346
0.0995331 0.347347
0.0996824 0.348348
0.0998177 0.349349
0.0999377 0.35035
0.100044 0.351351
0.100137 0.352352
0.100218 0.353353
0.100287 0.354354
0.100343 0.355355
0.10039 0.356356
0.100429 0.357357
0.10046 0.358358
0.100482 0.359359
0.100497 0.36036
0.100506 0.361361
0.100511 0.362362
0.100514 0.363363
0.100512 0.364364
0.100507 0.365365
0.100502 0.366366
0.100496 0.367367
0.100491 0.368368
0.100486 0.369369
0.100482 0.37037
0.100479 0.371371
0.100478 0.372372
0.100478 0.373373
0.100481 0.374374
0.100486 0.375375
0.100493 0.376376
0.100502 0.377377
0.100513 0.378378
0.100527 0.379379
0.100542 0.38038
0.10056 0.381381
0.10058 0.382382
0.100598 0.383383
0.100618 0.384384
0.10064 0.385385
0.100662 0.386386
0.100685 0.387387
0.100709 0.388388
0.100732 0.389389
0.100757 0.39039
0.100782 0.391391
0.100806 0.392392
0.10083 0.393393
0.100854 0.394394
0.100877 0.395395
0.1009 0.396396
0.100923 0.397397
0.100945 0.398398
0.100968 0.399399
0.100989 0.4004
0.10101 0.401401
0.101032 0.402402
0.101053 0.403403
0.101074 0.404404
0.101095 0.405405
0.101115 0.406406
0.101137 0.407407
0.101158 0.408408
0.101182 0.409409
0.101208 0.41041
0.101235 0.411411
0.101264 0.412412
0.101296 0.413413
0.10133 0.414414
0.101365 0.415415
0.101402 0.416416
0.101442 0.417417
0.101486 0.418418
0.101531 0.419419
0.101579 0.42042
0.101629 0.421421
0.101682 0.422422
0.101738 0.423423
0.101798 0.424424
0.101862 0.425425
0.10193 0.426426
0.102001 0.427427
0.102076 0.428428
0.102154 0.429429
0.102235 0.43043
0.102323 0.431431
0.102415 0.432432
0.102513 0.433433
0.102617 0.434434
0.102728 0.435435
0.102846 0.436436
0.102973 0.437437
0.103107 0.438438
0.10325 0.439439
0.103403 0.44044
0.103566 0.441441
0.103741 0.442442
0.103929 0.443443
0.104129 0.444444
0.104344 0.445445
0.104577 0.446446
0.104825 0.447447
0.105092 0.448448
0.105377 0.449449
0.105679 0.45045
0.106 0.451451
0.106344 0.452452
0.106711 0.453453
0.107099 0.454454
0.107512 0.455455
0.107949 0.456456
0.10841 0.457457
0.108897 0.458458
0.109409 0.459459
0.10995 0.46046
0.11052 0.461461
0.111119 0.462462
0.11175 0.463463
0.112413 0.464464
0.113107 0.465465
0.113835 0.466466
0.114598 0.467467
0.115394 0.468468
0.116229 0.469469
0.117103 0.47047
0.118016 0.471471
0.118972 0.472472
0.119972 0.473473
0.121015 0.474474
0.122104 0.475475
0.123243 0.476476
0.124431 0.477477
0.125671 0.478478
0.126967 0.479479
0.128319 0.48048
0.129729 0.481481
0.131205 0.482482
0.132746 0.483483
0.134355 0.484484
0.136036 0.485485
0.137792 0.486486
0.139625 0.487487
0.141541 0.488488
0.143539 0.489489
0.145623 0.49049
0.147793 0.491491
0.150048 0.492492
0.152387 0.493493
0.154808 0.494494
0.157303 0.495495
0.159864 0.496496
0.16248 0.497497
0.165137 0.498498
0.167821 0.499499
0.170513 0.5005
0.173195 0.501501
0.175853 0.502502
0.178472 0.503503
0.181036 0.504504
0.183534 0.505505
0.185958 0.506506
0.188303 0.507507
0.190565 0.508508
0.192741 0.509509
0.194835 0.51051
0.196847 0.511511
0.19878 0.512512
0.200637 0.513513
0.202423 0.514514
0.204142 0.515515
0.205798 0.516516
0.207391 0.517517
0.208924 0.518518
0.210396 0.519519
0.211807 0.52052
0.213157 0.521521
0.214445 0.522522
0.215675 0.523523
0.216851 0.524524
0.217983 0.525525
0.219079 0.526526
0.220148 0.527527
0.2212 0.528528
0.222241 0.529529
0.22328 0.53053
0.224317 0.531531
0.225356 0.532532
0.226396 0.533533
0.227431 0.534534
0.228458 0.535535
0.229476 0.536536
0.230481 0.537537
0.231472 0.538538
0.232446 0.539539
0.233403 0.54054
0.234345 0.541541
0.235272 0.542542
0.236183 0.543543
0.237079 0.544544
0.237959 0.545545
0.238822 0.546546
0.23967 0.547547
0.240499 0.548548
0.24131 0.549549
0.242102 0.55055
0.242873 0.551551
0.243625 0.552552
0.244359 0.553553
0.245076 0.554554
0.245779 0.555555
0.246472 0.556556
0.247159 0.557557
0.247848 0.558558
0.248545 0.559559
0.249254 0.56056
0.249967 0.561561
0.250671 0.562562
0.251347 0.563563
0.251985 0.564564
0.252583 0.565565
0.253152 0.566566
0.253711 0.567567
0.254279 0.568568
0.25487 0.569569
0.255499 0.57057
0.256179 0.571571
0.256921 0.572572
0.257728 0.573573
0.258575 0.574574
0.2594 0.575575
0.260123 0.576576
0.260668 0.577577
0.260992 0.578578
0.261085 0.579579
0.260953 0.58058
0.260611 0.581581
0.260076 0.582582
0.259361 0.583583
0.258478 0.584584
0.257438 0.585585
0.256249 0.586586
0.254917 0.587587
0.253452 0.588588
0.251861 0.589589
0.25015 0.59059
0.248328 0.591591
0.246404 0.592592
0.244391 0.593593
0.242299 0.594594
0.240141 0.595595
0.237931 0.596596
0.235685 0.597597
0.233418 0.598598
0.231148 0.599599
0.228892 0.6006
0.226663 0.601601
0.224475 0.602602
0.222338 0.603603
0.220265 0.604604
0.218266 0.605605
0.216349 0.606606
0.214518 0.607607
0.212776 0.608608
0.211127 0.609609
0.20957 0.61061
0.208105 0.611611
0.206732 0.612612
0.205448 0.613613
0.20425 0.614614
0.203136 0.615615
0.202101 0.616616
0.20114 0.617617
0.200251 0.618618
0.199429 0.619619
0.19867 0.62062
0.19797 0.621621
0.197325 0.622622
0.196732 0.623623
0.196186 0.624624
0.195687 0.625625
0.19523 0.626626
0.194813 0.627627
0.194432 0.628628
0.194086 0.629629
0.193774 0.63063
0.193493 0.631631
0.193241 0.632632
0.193018 0.633633
0.192823 0.634634
0.192656 0.635635
0.192516 0.636636
0.192403 0.637637
0.192309 0.638638
0.192229 0.639639
0.192161 0.64064
0.19211 0.641641
0.19208 0.642642
0.192071 0.643643
0.192083 0.644644
0.192113 0.645645
0.192161 0.646646
0.192225 0.647647
0.192304 0.648648
0.192396 0.649649
0.1925 0.65065
0.192615 0.651651
0.192742 0.652652
0.192891 0.653653
0.193073 0.654654
0.193289 0.655655
0.19354 0.656656
0.19381 0.657657
0.194095 0.658658
0.194391 0.659659
0.194694 0.66066
0.195013 0.661661
0.195339 0.662662
0.195682 0.663663
0.196043 0.664664
0.196402 0.665665
0.196793 0.666666
0.197167 0.667667
0.197566 0.668668
0.197979 0.669669
0.198379 0.67067
0.198861 0.671671
0.199264 0.672672
0.199774 0.673673
0.200175 0.674674
0.200627 0.675675
0.201102 0.676676
0.201488 0.677677
0.202181 0.678678
0.202509 0.679679
0.203357 0.68068
0.203497 0.681681
0.204221 0.682682
0.204256 0.683683
0.204903 0.684684
0.205492 0.685685
0.206167 0.686686
0.207493 0.687687
0.207232 0.688688
0.208499 0.689689
0.206347 0.69069
0.208536 0.691691
0.206331 0.692692
0.211963 0.693693
0.20962 0.694694
0.216874 0.695695
0.208712 0.696696
0.211078 0.697697
0.197158 0.698698
0.147978 0.699699
0.0496453 0.7007
0.0496774 0.701701
0.0493477 0.702702
0.0490465 0.703703
0.0489414 0.704704
0.0489642 0.705705
0.0490009 0.706706
0.0490066 0.707707
0.0490055 0.708708
0.0490363 0.709709
0.049115 0.71071
0.0492329 0.711711
0.049371 0.712712
0.0495125 0.713713
0.0496475 0.714714
0.0497711 0.715715
0.0498825 0.716716
0.0499827 0.717717
0.0500752 0.718718
0.0501648 0.719719
0.0502556 0.72072
0.0503515 0.721721
0.0504553 0.722722
0.0505673 0.723723
0.0506863 0.724724
0.0508106 0.725725
0.0509382 0.726726
0.0510674 0.727727
0.0511966 0.728728
0.0513255 0.729729
0.0514539 0.73073
0.0515822 0.731731
0.051711 0.732732
0.0518413 0.733733
0.0519737 0.734734
0.0521087 0.735735
0.0522466 0.736736
0.0523869 0.737737
0.0525297 0.738738
0.0526745 0.739739
0.0528209 0.74074
0.052969 0.741741
0.0531189 0.742742
0.0532698 0.743743
0.0534219 0.744744
0.0535755 0.745745
0.0537303 0.746746
0.0538867 0.747747
0.0540447 0.748748
0.0542039 0.749749
0.054365 0.75075
0.0545276 0.751751
0.0546915 0.752752
0.0548568 0.753753
0.0550233 0.754754
0.0551913 0.755755
0.0553605 0.756756
0.0555307 0.757757
0.0557019 0.758758
0.0558739 0.759759
0.0560472 0.76076
0.056221 0.761761
0.0563957 0.762762
0.056571 0.763763
0.0567471 0.764764
0.0569226 0.765765
0.0570985 0.766766
0.0572747 0.767767
0.0574507 0.768768
0.057626 0.769769
0.0578003 0.77077
0.0579741 0.771771
0.0581467 0.772772
0.0583174 0.773773
0.0584864 0.774774
0.0586532 0.775775
0.058817 0.776776
0.0589772 0.777777
0.0591339 0.778778
0.0592861 0.779779
0.0594334 0.78078
0.0595736 0.781781
0.0597066 0.782782
0.0598306 0.783783
0.059943 0.784784
0.0600423 0.785785
0.0601252 0.786786
0.060188 0.787787
0.0602252 0.788788
0.0602308 0.789789
0.0601971 0.79079
0.0601134 0.791791
0.0599647 0.792792
0.0597322 0.793793
0.0593917 0.794794
0.0589137 0.795795
0.0582629 0.796796
0.0574029 0.797797
0.0563055 0.798798
0.0549681 0.799799
0.0534302 0.8008
0.0517972 0.801801
0.0502405 0.802802
0.0489731 0.803803
0.048195 0.804804
0.0480277 0.805805
0.0484607 0.806806
0.0493337 0.807807
0.0503739 0.808808
0.0512719 0.809809
0.0517655 0.81081
0.0516988 0.811811
0.051047 0.812812
0.0499028 0.813813
0.0484339 0.814814
0.0468247 0.815815
0.0452299 0.816816
0.043754 0.817817
0.042447 0.818818
0.0413205 0.819819
0.0403649 0.82082
0.0395599 0.821821
0.038885 0.822822
0.038319 0.823823
0.0378432 0.824824
0.037443 0.825825
0.0371063 0.826826
0.036823 0.827827
0.0365848 0.828828
0.0363858 0.829829
0.0362208 0.83083
0.0360863 0.831831
0.0359785 0.832832
0.0358952 0.833833
0.0358324 0.834834
0.0357875 0.835835
0.0357585 0.836836
0.0357441 0.837837
0.0357432 0.838838
0.0357547 0.839839
0.0357774 0.84084
0.0358101 0.841841
0.0358517 0.842842
0.0359022 0.843843
0.0359606 0.844844
0.0360255 0.845845
0.0360973 0.846846
0.036176 0.847847
0.0362608 0.848848
0.0363504 0.849849
0.0364454 0.85085
0.036546 0.851851
0.0366513 0.852852
0.0367607 0.853853
0.0368742 0.854854
0.0369916 0.855855
0.0371128 0.856856
0.0372383 0.857857
0.0373678 0.858858
0.0375007 0.859859
0.037637 0.86086
0.0377774 0.861861
0.0379214 0.862862
0.0380683 0.863863
0.0382185 0.864864
0.0383725 0.865865
0.0385296 0.866866
0.0386902 0.867867
0.0388542 0.868868
0.0390215 0.869869
0.0391921 0.87087
0.0393669 0.871871
0.0395455 0.872872
0.0397273 0.873873
0.0399128 0.874874
0.0401021 0.875875
0.0402951 0.876876
0.0404914 0.877877
0.0406913 0.878878
0.0408944 0.879879
0.0411015 0.88088
0.041312 0.881881
0.0415261 0.882882
0.0417436 0.883883
0.0419627 0.884884
0.0421831 0.885885
0.0424028 0.886886
0.0426199 0.887887
0.0428322 0.888888
0.0430367 0.889889
0.0432303 0.89089
0.0434107 0.891891
0.0435767 0.892892
0.0437296 0.893893
0.0438714 0.894894
0.0440089 0.895895
0.044148 0.896896
0.0442955 0.897897
0.0444589 0.898898
0.0446422 0.899899
0.0448474 0.9009
0.0450746 0.901901
0.0453228 0.902902
0.0455894 0.903903
0.0458725 0.904904
0.0461699 0.905905
0.0464812 0.906906
0.0468052 0.907907
0.0471416 0.908908
0.0474905 0.909909
0.0478525 0.91091
0.048227 0.911911
0.0486111 0.912912
0.0490049 0.913913
0.0494064 0.914914
0.0498129 0.915915
0.0502216 0.916916
0.0506316 0.917917
0.0510401 0.918918
0.0514456 0.919919
0.0518485 0.92092
0.0522509 0.921921
0.0526539 0.922922
0.0530605 0.923923
0.0534711 0.924924
0.0538884 0.925925
0.0543148 0.926926
0.0547503 0.927927
0.0551955 0.928928
0.0556499 0.929929
0.0561153 0.93093
0.0565906 0.931931
0.0570765 0.932932
0.0575743 0.933933
0.0580834 0.934934
0.0586038 0.935935
0.0591371 0.936936
0.0596869 0.937937
0.0602506 0.938938
0.0608284 0.939939
0.0614188 0.94094
0.0620239 0.941941
0.0626631 0.942942
0.0636139 0.943943
0.068729 0.944944
0.089112 0.945945
0.0909113 0.946946
0.0868419 0.947947
0.0927996 0.948948
0.0907584 0.949949
0.0928977 0.95095
0.0932178 0.951951
0.0938836 0.952952
0.0947446 0.953953
0.0954354 0.954954
0.0961997 0.955955
0.0971166 0.956956
0.0980681 0.957957
0.0991678 0.958958
0.100467 0.959959
0.101957 0.96096
0.103755 0.961961
0.105979 0.962962
0.108793 0.963963
0.112376 0.964964
0.116833 0.965965
0.122126 0.966966
0.12807 0.967967
0.13527 0.968968
0.145705 0.969969
0.159632 0.97097
0.173401 0.971971
0.183678 0.972972
0.190199 0.973973
0.194106 0.974974
0.196727 0.975975
0.198966 0.976976
0.200882 0.977977
0.202236 0.978978
0.203126 0.979979
0.203897 0.98098
0.204806 0.981981
0.205881 0.982982
0.207032 0.983983
0.208175 0.984984
0.209275 0.985985
0.210333 0.986986
0.211351 0.987987
0.212327 0.988988
0.213249 0.989989
0.214097 0.99099
0.214844 0.991991
0.215455 0.992992
0.215889 0.993993
0.216097 0.994994
0.216028 0.995995
0.215665 0.996996
0.215031 0.997997
0.214212 0.998998
0.213414 0.999999
0.212854 1.001

==> ideal_MHD_orszag_tang/N2000_y0427_D2Q5_eta0_f0_25.csv <==
Pressure arc_length
0.0649401 0
0.0652093 0.001001
0.0655603 0.002002
0.0659711 0.003003
0.0664236 0.004004
0.0669011 0.005005
0.0673892 0.006006
0.0678787 0.007007
0.0683651 0.008008
0.0688459 0.009009
0.069321 0.01001
0.0697915 0.011011
0.070258 0.012012
0.0707227 0.013013
0.0711868 0.014014
0.071654 0.015015
0.072125 0.016016
0.072601 0.017017
0.0730834 0.018018
0.0735721 0.019019
0.0740685 0.02002
0.0745716 0.021021
0.0750822 0.022022
0.0756001 0.023023
0.0761255 0.024024
0.0766583 0.025025
0.0771986 0.026026
0.0777457 0.027027
0.078301 0.028028
0.0788644 0.029029
0.0794362 0.03003
0.0800163 0.031031
0.0806055 0.032032
0.0812035 0.033033
0.0818117 0.034034
0.0824307 0.035035
0.0830616 0.036036
0.0837054 0.037037
0.0843646 0.038038
0.0850414 0.039039
0.0857397 0.04004
0.0864673 0.041041
0.0872365 0.042042
0.0880733 0.043043
0.0890271 0.044044
0.0902043 0.045045
0.0918007 0.046046
0.0940531 0.047047
0.0968504 0.048048
0.0992782 0.049049
0.100543 0.05005
0.10117 0.051051
0.101918 0.052052
0.102863 0.053053
0.103819 0.054054
0.104711 0.055055
0.105575 0.056056
0.106452 0.057057
0.107344 0.058058
0.108239 0.059059
0.109132 0.06006
0.110029 0.061061
0.110935 0.062062
0.111847 0.063063
0.112764 0.064064
0.113688 0.065065
0.114619 0.066066
0.115557 0.067067
0.116501 0.068068
0.117453 0.069069
0.11841 0.07007
0.119375 0.071071
0.120346 0.072072
0.121323 0.073073
0.122305 0.074074
0.123293 0.075075
0.124284 0.076076
0.12528 0.077077
0.126278 0.078078
0.127279 0.079079
0.128281 0.08008
0.129282 0.081081
0.130284 0.082082
0.131282 0.083083
0.132277 0.084084
0.133269 0.085085
0.134257 0.086086
0.135242 0.087087
0.136229 0.088088
0.137229 0.089089
0.138262 0.09009
0.139349 0.091091
0.140491 0.092092
0.141651 0.093093
0.142763 0.094094
0.143784 0.095095
0.144723 0.096096
0.145617 0.097097
0.146493 0.098098
0.147355 0.099099
0.148201 0.1001
0.14903 0.101101
0.149843 0.102102
0.150643 0.103103
0.151429 0.104104
0.1522 0.105105
0.152954 0.106106
0.153687 0.107107
0.154395 0.108108
0.155079 0.109109
0.155742 0.11011
0.156388 0.111111
0.157023 0.112112
0.157655 0.113113
0.158286 0.114114
0.158921 0.115115
0.159564 0.116116
0.160217 0.117117
0.160878 0.118118
0.161545 0.119119
0.162213 0.12012
0.162877 0.121121
0.163532 0.122122
0.164173 0.123123
0.164798 0.124124
0.165405 0.125125
0.165996 0.126126
0.166571 0.127127
0.167132 0.128128
0.16768 0.129129
0.168217 0.13013
0.168744 0.131131
0.16926 0.132132
0.169766 0.133133
0.170261 0.134134
0.170745 0.135135
0.171219 0.136136
0.171682 0.137137
0.172135 0.138138
0.172578 0.139139
0.17301 0.14014
0.17343 0.141141
0.173837 0.142142
0.174228 0.143143
0.1746 0.144144
0.174949 0.145145
0.175273 0.146146
0.175574 0.147147
0.175857 0.148148
0.176133 0.149149
0.176409 0.15015
0.176686 0.151151
0.176964 0.152152
0.177244 0.153153
0.177525 0.154154
0.177811 0.155155
0.178109 0.156156
0.17843 0.157157
0.178776 0.158158
0.179134 0.159159
0.179471 0.16016
0.179766 0.161161
0.180027 0.162162
0.180284 0.163163
0.180553 0.164164
0.180826 0.165165
0.181103 0.166166
0.181402 0.167167
0.18175 0.168168
0.18215 0.169169
0.182558 0.17017
0.182912 0.171171
0.183194 0.172172
0.183431 0.173173
0.183648 0.174174
0.183847 0.175175
0.184011 0.176176
0.184124 0.177177
0.184164 0.178178
0.184107 0.179179
0.183943 0.18018
0.183687 0.181181
0.183376 0.182182
0.183062 0.183183
0.182779 0.184184
0.18254 0.185185
0.182339 0.186186
0.182167 0.187187
0.182015 0.188188
0.181879 0.189189
0.181757 0.19019
0.181646 0.191191
0.181545 0.192192
0.181452 0.193193
0.181365 0.194194
0.181284 0.195195
0.181207 0.196196
0.181133 0.197197
0.181061 0.198198
0.180993 0.199199
0.180929 0.2002
0.180869 0.201201
0.180816 0.202202
0.180771 0.203203
0.180734 0.204204
0.180707 0.205205
0.180691 0.206206
0.180686 0.207207
0.180691 0.208208
0.180707 0.209209
0.180733 0.21021
0.180769 0.211211
0.180813 0.212212
0.180864 0.213213
0.180919 0.214214
0.180977 0.215215
0.181034 0.216216
0.181088 0.217217
0.181137 0.218218
0.181184 0.219219
0.181243 0.22022
0.18133 0.221221
0.181462 0.222222
0.181647 0.223223
0.18188 0.224224
0.18214 0.225225
0.182397 0.226226
0.182616 0.227227
0.182774 0.228228
0.182856 0.229229
0.182859 0.23023
0.182781 0.231231
0.182617 0.232232
0.182357 0.233233
0.181983 0.234234
0.181469 0.235235
0.180762 0.236236
0.179762 0.237237
0.178282 0.238238
0.176049 0.239239
0.172848 0.24024
0.168866 0.241241
0.164832 0.242242
0.16143 0.243243
0.158668 0.244244
0.156162 0.245245
0.153679 0.246246
0.151292 0.247247
0.149284 0.248248
0.147957 0.249249
0.147437 0.25025
0.147649 0.251251
0.148458 0.252252
0.149805 0.253253
0.151654 0.254254
0.153894 0.255255
0.156333 0.256256
0.158774 0.257257
0.161072 0.258258
0.16315 0.259259
0.164984 0.26026
0.166572 0.261261
0.167923 0.262262
0.169062 0.263263
0.170035 0.264264
0.170901 0.265265
0.171719 0.266266
0.172524 0.267267
0.173332 0.268268
0.174142 0.269269
0.174939 0.27027
0.175706 0.271271
0.17642 0.272272
0.177081 0.273273
0.177718 0.274274
0.178379 0.275275
0.179094 0.276276
0.17986 0.277277
0.180655 0.278278
0.181454 0.279279
0.18224 0.28028
0.183009 0.281281
0.183767 0.282282
0.184523 0.283283
0.185301 0.284284
0.186125 0.285285
0.186997 0.286286
0.187926 0.287287
0.18893 0.288288
0.189935 0.289289
0.190899 0.29029
0.19207 0.291291
0.193806 0.292292
0.196122 0.293293
0.198649 0.294294
0.201002 0.295295
0.203043 0.296296
0.20484 0.297297
0.206512 0.298298
0.20813 0.299299
0.20972 0.3003
0.211293 0.301301
0.212856 0.302302
0.214419 0.303303
0.215984 0.304304
0.217559 0.305305
0.219152 0.306306
0.22076 0.307307
0.22238 0.308308
0.224002 0.309309
0.225622 0.31031
0.227268 0.311311
0.22891 0.312312
0.230526 0.313313
0.232201 0.314314
0.233854 0.315315
0.235426 0.316316
0.237068 0.317317
0.238606 0.318318
0.239915 0.319319
0.241467 0.32032
0.243206 0.321321
0.244762 0.322322
0.247156 0.323323
0.250303 0.324324
0.251811 0.325325
0.253743 0.326326
0.25805 0.327327
0.258865 0.328328
0.257456 0.329329
0.262342 0.33033
0.267713 0.331331
0.262067 0.332332
0.258445 0.333333
0.273041 0.334334
0.278116 0.335335
0.169024 0.336336
0.132188 0.337337
0.132639 0.338338
0.133013 0.339339
0.133303 0.34034
0.133609 0.341341
0.13393 0.342342
0.134238 0.343343
0.134539 0.344344
0.134838 0.345345
0.135134 0.346346
0.135447 0.347347
0.135759 0.348348
0.136042 0.349349
0.136336 0.35035
0.136657 0.351351
0.136954 0.352352
0.137237 0.353353
0.137549 0.354354
0.137857 0.355355
0.138148 0.356356
0.138456 0.357357
0.138768 0.358358
0.139064 0.359359
0.139375 0.36036
0.139692 0.361361
0.139987 0.362362
0.140293 0.363363
0.140614 0.364364
0.140909 0.365365
0.141203 0.366366
0.141525 0.367367
0.141833 0.368368
0.142121 0.369369
0.142436 0.37037
0.142765 0.371371
0.143063 0.372372
0.143371 0.373373
0.143717 0.374374
0.144042 0.375375
0.144347 0.376376
0.144685 0.377377
0.145038 0.378378
0.14536 0.379379
0.145675 0.38038
0.146025 0.381381
0.146378 0.382382
0.146696 0.383383
0.147011 0.384384
0.147356 0.385385
0.147703 0.386386
0.148019 0.387387
0.148322 0.388388
0.148646 0.389389
0.148979 0.39039
0.149289 0.391391
0.149574 0.392392
0.149865 0.393393
0.150173 0.394394
0.150472 0.395395
0.15075 0.396396
0.150995 0.397397
0.151261 0.398398
0.151552 0.399399
0.151783 0.4004
0.152045 0.401401
0.152341 0.402402
0.152452 0.403403
0.152747 0.404404
0.153057 0.405405
0.153283 0.406406
0.153111 0.407407
0.154255 0.408408
0.201016 0.409409
0.308385 0.41041
0.370832 0.411411
0.333773 0.412412
0.298397 0.413413
0.340846 0.414414
0.364174 0.415415
0.331983 0.416416
0.322841 0.417417
0.352527 0.418418
0.356258 0.419419
0.349455 0.42042
0.37354 0.421421
0.382579 0.422422
0.375608 0.423423
0.373825 0.424424
0.378764 0.425425
0.378084 0.426426
0.374463 0.427427
0.377859 0.428428
0.376235 0.429429
0.371667 0.43043
0.37481 0.431431
0.374206 0.432432
0.370206 0.433433
0.371825 0.434434
0.371003 0.435435
0.368991 0.436436
0.369288 0.437437
0.368071 0.438438
0.369328 0.439439
0.36664 0.44044
0.366628 0.441441
0.367574 0.442442
0.36587 0.443443
0.367287 0.444444
0.366802 0.445445
0.366852 0.446446
0.366171 0.447447
0.366882 0.448448
0.366061 0.449449
0.366198 0.45045
0.367589 0.451451
0.368663 0.452452
0.370178 0.453453
0.370093 0.454454
0.372014 0.455455
0.372047 0.456456
0.373131 0.457457
0.373434 0.458458
0.37405 0.459459
0.374153 0.46046
0.374377 0.461461
0.37532 0.462462
0.375048 0.463463
0.376304 0.464464
0.376674 0.465465
0.377244 0.466466
0.377464 0.467467
0.38034 0.468468
0.382995 0.469469
0.387358 0.47047
0.393707 0.471471
0.399644 0.472472
0.404016 0.473473
0.406357 0.474474
0.406741 0.475475
0.405257 0.476476
0.402771 0.477477
0.400725 0.478478
0.40008 0.479479
0.400343 0.48048
0.400205 0.481481
0.39921 0.482482
0.397872 0.483483
0.396894 0.484484
0.396359 0.485485
0.395903 0.486486
0.395262 0.487487
0.39434 0.488488
0.393178 0.489489
0.392009 0.49049
0.391087 0.491491
0.390453 0.492492
0.389943 0.493493
0.389313 0.494494
0.388555 0.495495
0.387841 0.496496
0.387275 0.497497
0.386769 0.498498
0.386245 0.499499
0.38574 0.5005
0.385345 0.501501
0.385076 0.502502
0.384911 0.503503
0.38487 0.504504
0.38497 0.505505
0.385157 0.506506
0.385341 0.507507
0.385454 0.508508
0.385426 0.509509
0.385146 0.51051
0.384517 0.511511
0.38355 0.512512
0.382346 0.513513
0.38101 0.514514
0.379643 0.515515
0.378353 0.516516
0.377209 0.517517
0.376208 0.518518
0.375311 0.519519
0.374502 0.52052
0.373762 0.521521
0.373054 0.522522
0.372359 0.523523
0.371689 0.524524
0.37105 0.525525
0.370433 0.526526
0.369841 0.527527
0.369282 0.528528
0.368744 0.529529
0.368211 0.53053
0.367683 0.531531
0.367156 0.532532
0.366621 0.533533
0.366068 0.534534
0.365499 0.535535
0.364907 0.536536
0.36428 0.537537
0.363614 0.538538
0.362907 0.539539
0.362152 0.54054
0.361357 0.541541
0.360532 0.542542
0.359692 0.543543
0.35885 0.544544
0.358021 0.545545
0.357215 0.546546
0.356438 0.547547
0.355695 0.548548
0.354987 0.549549
0.354319 0.55055
0.353701 0.551551
0.353166 0.552552
0.352782 0.553553
0.352654 0.554554
0.352894 0.555555
0.353494 0.556556
0.354191 0.557557
0.354548 0.558558
0.354347 0.559559
0.353805 0.56056
0.353246 0.561561
0.352738 0.562562
0.352183 0.563563
0.351538 0.564564
0.35081 0.565565
0.34998 0.566566
0.349041 0.567567
0.348022 0.568568
0.346942 0.569569
0.34582 0.57057
0.344669 0.571571
0.343494 0.572572
0.342292 0.573573
0.341059 0.574574
0.339783 0.575575
0.338453 0.576576
0.337059 0.577577
0.33559 0.578578
0.334041 0.579579
0.332406 0.58058
0.330679 0.581581
0.328852 0.582582
0.326922 0.583583
0.324885 0.584584
0.322736 0.585585
0.320466 0.586586
0.318069 0.587587
0.315531 0.588588
0.312833 0.589589
0.309957 0.59059
0.306874 0.591591
0.303535 0.592592
0.299859 0.593593
0.295727 0.594594
0.290952 0.595595
0.285192 0.596596
0.27774 0.597597
0.266889 0.598598
0.248546 0.599599
0.22301 0.6006
0.203312 0.601601
0.192728 0.602602
0.186222 0.603603
0.181324 0.604604
0.177246 0.605605
0.173711 0.606606
0.170623 0.607607
0.16795 0.608608
0.165649 0.609609
0.163654 0.61061
0.161934 0.611611
0.160625 0.612612
0.159946 0.613613
0.159623 0.614614
0.158958 0.615615
0.157885 0.616616
0.15676 0.617617
0.155717 0.618618
0.15483 0.619619
0.154159 0.62062
0.153729 0.621621
0.153581 0.622622
0.153705 0.623623
0.153937 0.624624
0.153939 0.625625
0.153389 0.626626
0.152124 0.627627
0.150141 0.628628
0.14766 0.629629
0.145035 0.63063
0.142503 0.631631
0.140149 0.632632
0.137986 0.633633
0.136013 0.634634
0.134234 0.635635
0.132661 0.636636
0.131298 0.637637
0.130117 0.638638
0.129062 0.639639
0.128104 0.64064
0.127273 0.641641
0.126626 0.642642
0.126188 0.643643
0.125929 0.644644
0.12583 0.645645
0.125882 0.646646
0.126086 0.647647
0.126487 0.648648
0.127062 0.649649
0.127818 0.65065
0.128941 0.651651
0.130415 0.652652
0.131859 0.653653
0.133254 0.654654
0.135318 0.655655
0.138808 0.656656
0.143698 0.657657
0.148962 0.658658
0.153161 0.659659
0.155842 0.66066
0.157413 0.661661
0.158516 0.662662
0.160206 0.663663
0.160204 0.664664
0.163693 0.665665
0.161066 0.666666
0.16723 0.667667
0.161249 0.668668
0.170315 0.669669
0.159934 0.67067
0.170079 0.671671
0.159711 0.672672
0.140161 0.673673
0.137251 0.674674
0.112433 0.675675
0.123873 0.676676
0.146908 0.677677
0.0952475 0.678678
0.0755074 0.679679
0.0746837 0.68068
0.0750008 0.681681
0.0754485 0.682682
0.0759813 0.683683
0.0765468 0.684684
0.0770885 0.685685
0.0775722 0.686686
0.0779901 0.687687
0.0783537 0.688688
0.078681 0.689689
0.0789899 0.69069
0.0792952 0.691691
0.0796055 0.692692
0.079926 0.693693
0.0802602 0.694694
0.0806122 0.695695
0.0809849 0.696696
0.0813813 0.697697
0.0818026 0.698698
0.0822479 0.699699
0.0827154 0.7007
0.0832027 0.701701
0.0837063 0.702702
0.0842228 0.703703
0.0847497 0.704704
0.0852851 0.705705
0.0858271 0.706706
0.0863714 0.707707
0.0869097 0.708708
0.0874327 0.709709
0.087933 0.71071
0.0884103 0.711711
0.0888718 0.712712
0.0893286 0.713713
0.0897897 0.714714
0.0902602 0.715715
0.0907412 0.716716
0.0912331 0.717717
0.091735 0.718718
0.0922461 0.719719
0.0927666 0.72072
0.0932961 0.721721
0.0938339 0.722722
0.0943796 0.723723
0.0949326 0.724724
0.0954906 0.725725
0.0960523 0.726726
0.096616 0.727727
0.0971792 0.728728
0.09774 0.729729
0.0982968 0.73073
0.0988491 0.731731
0.0993965 0.732732
0.0999393 0.733733
0.100478 0.734734
0.101013 0.735735
0.101545 0.736736
0.102072 0.737737
0.102593 0.738738
0.103104 0.739739
0.103602 0.74074
0.104082 0.741741
0.10454 0.742742
0.104972 0.743743
0.105374 0.744744
0.105746 0.745745
0.106087 0.746746
0.1064 0.747747
0.106688 0.748748
0.106956 0.749749
0.107207 0.75075
0.107445 0.751751
0.107672 0.752752
0.107894 0.753753
0.108115 0.754754
0.108336 0.755755
0.108551 0.756756
0.10875 0.757757
0.108928 0.758758
0.109088 0.759759
0.109242 0.76076
0.109401 0.761761
0.109569 0.762762
0.109748 0.763763
0.109935 0.764764
0.110135 0.765765
0.110353 0.766766
0.11059 0.767767
0.110842 0.768768
0.111098 0.769769
0.111343 0.77077
0.111572 0.771771
0.111783 0.772772
0.111981 0.773773
0.112177 0.774774
0.112377 0.775775
0.112586 0.776776
0.112802 0.777777
0.113028 0.778778
0.113268 0.779779
0.113521 0.78078
0.113781 0.781781
0.114027 0.782782
0.114237 0.783783
0.114401 0.784784
0.114521 0.785785
0.114613 0.786786
0.114691 0.787787
0.114765 0.788788
0.11484 0.789789
0.114918 0.79079
0.115003 0.791791
0.115102 0.792792
0.115219 0.793793
0.115353 0.794794
0.115499 0.795795
0.115647 0.796796
0.115785 0.797797
0.115903 0.798798
0.115992 0.799799
0.11605 0.8008
0.116076 0.801801
0.116071 0.802802
0.116036 0.803803
0.115972 0.804804
0.115879 0.805805
0.115756 0.806806
0.115601 0.807807
0.115419 0.808808
0.115214 0.809809
0.11499 0.81081
0.114746 0.811811
0.114471 0.812812
0.114148 0.813813
0.113753 0.814814
0.113258 0.815815
0.112646 0.816816
0.111922 0.817817
0.111114 0.818818
0.110264 0.819819
0.109415 0.82082
0.108598 0.821821
0.10783 0.822822
0.107111 0.823823
0.106425 0.824824
0.105754 0.825825
0.105087 0.826826
0.104399 0.827827
0.103678 0.828828
0.102945 0.829829
0.102188 0.83083
0.101359 0.831831
0.100513 0.832832
0.0996964 0.833833
0.098751 0.834834
0.0976298 0.835835
0.096714 0.836836
0.0961672 0.837837
0.0952023 0.838838
0.0930527 0.839839
0.0903525 0.84084
0.0881784 0.841841
0.0868066 0.842842
0.085986 0.843843
0.0854512 0.844844
0.0850495 0.845845
0.0847071 0.846846
0.0843923 0.847847
0.0840922 0.848848
0.0837998 0.849849
0.083512 0.85085
0.0832287 0.851851
0.08295 0.852852
0.0826744 0.853853
0.0824037 0.854854
0.0821344 0.855855
0.0818684 0.856856
0.0816079 0.857857
0.0813513 0.858858
0.0810995 0.859859
0.0808525 0.86086
0.0806072 0.861861
0.0803728 0.862862
0.0801505 0.863863
0.0799344 0.864864
0.0797248 0.865865
0.0795262 0.866866
0.0793408 0.867867
0.0791693 0.868868
0.0790112 0.869869
0.0788667 0.87087
0.078737 0.871871
0.0786288 0.872872
0.0785452 0.873873
0.0784837 0.874874
0.0784434 0.875875
0.0784306 0.876876
0.0784502 0.877877
0.0785044 0.878878
0.0785978 0.879879
0.0787351 0.88088
0.0789239 0.881881
0.0791702 0.882882
0.0794829 0.883883
0.0798711 0.884884
0.0803463 0.885885
0.0809211 0.886886
0.0816096 0.887887
0.0824327 0.888888
0.0834127 0.889889
0.084572 0.89089
0.0859338 0.891891
0.0875204 0.892892
0.0893512 0.893893
0.0914405 0.894894
0.0937906 0.895895
0.0963845 0.896896
0.0991814 0.897897
0.102112 0.898898
0.105073 0.899899
0.107925 0.9009
0.11048 0.901901
0.112474 0.902902
0.113515 0.903903
0.11309 0.904904
0.110779 0.905905
0.106703 0.906906
0.101783 0.907907
0.0972533 0.908908
0.0936387 0.909909
0.0903319 0.91091
0.0862917 0.911911
0.0810707 0.912912
0.0751652 0.913913
0.0695069 0.914914
0.0647491 0.915915
0.0610362 0.916916
0.0582112 0.917917
0.0560532 0.918918
0.0543831 0.919919
0.0530753 0.92092
0.0520408 0.921921
0.0512156 0.922922
0.050553 0.923923
0.0500193 0.924924
0.049587 0.925925
0.0492377 0.926926
0.0489575 0.927927
0.0487334 0.928928
0.0485569 0.929929
0.048421 0.93093
0.0483202 0.931931
0.0482508 0.932932
0.0482061 0.933933
0.0481846 0.934934
0.0481845 0.935935
0.048203 0.936936
0.0482399 0.937937
0.0482924 0.938938
0.0483599 0.939939
0.0484413 0.94094
0.0485345 0.941941
0.048641 0.942942
0.0487588 0.943943
0.0488874 0.944944
0.0490267 0.945945
0.0491769 0.946946
0.0493374 0.947947
0.0495084 0.948948
0.0496899 0.949949
0.0498812 0.95095
0.0500835 0.951951
0.0502938 0.952952
0.0505123 0.953953
0.0507411 0.954954
0.0509805 0.955955
0.0512288 0.956956
0.0514874 0.957957
0.0517557 0.958958
0.052035 0.959959
0.0523212 0.96096
0.0526159 0.961961
0.0529195 0.962962
0.0532346 0.963963
0.0535584 0.964964
0.0538915 0.965965
0.0542317 0.966966
0.0545805 0.967967
0.0549384 0.968968
0.0553047 0.969969
0.0556779 0.97097
0.0560602 0.971971
0.05645 0.972972
0.0568464 0.973973
0.0572514 0.974974
0.057662 0.975975
0.0580782 0.976976
0.0585018 0.977977
0.0589318 0.978978
0.0593673 0.979979
0.0598067 0.98098
0.0602494 0.981981
0.0606949 0.982982
0.0611401 0.983983
0.0615825 0.984984
0.0620201 0.985985
0.0624454 0.986986
0.0628514 0.987987
0.0632314 0.988988
0.0635746 0.989989
0.0638702 0.99099
0.0641106 0.991991
0.064289 0.992992
0.0644059 0.993993
0.0644726 0.994994
0.0645049 0.995995
0.0645289 0.996996
0.064572 0.997997
0.0646627 0.998998
0.0648223 0.999999
0.0650711 1.001

==> ideal_MHD_orszag_tang/N4000_y03125_D2Q5_eta0_f0_125.csv <==
Pressure arc_length
0.213708 0
0.21329 0.0010005
0.213615 0.002001
0.214285 0.0030015
0.214272 0.004002
0.213213 0.0050025
0.213201 0.006003
0.21376 0.0070035
0.214517 0.008004
0.215451 0.0090045
0.216535 0.010005
0.217742 0.0110055
0.219055 0.012006
0.220428 0.0130065
0.2218 0.014007
0.223113 0.0150075
0.224352 0.016008
0.225524 0.0170085
0.22663 0.018009
0.22768 0.0190095
0.228677 0.02001
0.229602 0.0210105
0.230425 0.022011
0.231108 0.0230115
0.231588 0.024012
0.231751 0.0250125
0.231297 0.026013
0.22952 0.0270135
0.225641 0.028014
0.220993 0.0290145
0.218155 0.030015
0.217209 0.0310155
0.217174 0.032016
0.217448 0.0330165
0.217418 0.034017
0.216646 0.0350175
0.215837 0.036018
0.215342 0.0370185
0.214807 0.038019
0.214057 0.0390195
0.213121 0.04002
0.212101 0.0410205
0.211113 0.042021
0.210421 0.0430215
0.210121 0.044022
0.210018 0.0450225
0.209995 0.046023
0.210041 0.0470235
0.21013 0.048024
0.210227 0.0490245
0.210298 0.050025
0.210322 0.0510255
0.210279 0.052026
0.210156 0.0530265
0.209938 0.054027
0.209616 0.0550275
0.20918 0.056028
0.208628 0.0570285
0.207948 0.058029
0.20713 0.0590295
0.206173 0.06003
0.205078 0.0610305
0.203859 0.062031
0.202542 0.0630315
0.201185 0.064032
0.199868 0.0650325
0.19872 0.066033
0.19793 0.0670335
0.19782 0.068034
0.198935 0.0690345
0.201923 0.070035
0.20757 0.0710355
0.216857 0.072036
0.229965 0.0730365
0.243685 0.074037
0.247959 0.0750375
0.230906 0.076038
0.19845 0.0770385
0.167932 0.078039
0.146837 0.0790395
0.134177 0.08004
0.127198 0.0810405
0.124457 0.082041
0.126977 0.0830415
0.13636 0.084042
0.149262 0.0850425
0.159681 0.086043
0.166371 0.0870435
0.171238 0.088044
0.175812 0.0890445
0.180535 0.090045
0.185345 0.0910455
0.190128 0.092046
0.194759 0.0930465
0.199042 0.094047
0.20283 0.0950475
0.206218 0.096048
0.209445 0.0970485
0.212555 0.098049
0.215246 0.0990495
0.217166 0.10005
0.218266 0.10105
0.218776 0.102051
0.218982 0.103051
0.219087 0.104052
0.219195 0.105052
0.219342 0.106053
0.219523 0.107053
0.21972 0.108054
0.219909 0.109054
0.220073 0.110055
0.220202 0.111055
0.220297 0.112056
0.220359 0.113056
0.220394 0.114057
0.220407 0.115057
0.220398 0.116058
0.220367 0.117058
0.220316 0.118059
0.220249 0.119059
0.220162 0.12006
0.220048 0.12106
0.219896 0.122061
0.219708 0.123062
0.219487 0.124062
0.219233 0.125062
0.218944 0.126063
0.218614 0.127063
0.218239 0.128064
0.217811 0.129065
0.21733 0.130065
0.216793 0.131066
0.216203 0.132066
0.215563 0.133066
0.214875 0.134067
0.214145 0.135067
0.213377 0.136068
0.212577 0.137068
0.21175 0.138069
0.210901 0.139069
0.210036 0.14007
0.209157 0.141071
0.208271 0.142071
0.207383 0.143072
0.206493 0.144072
0.205606 0.145072
0.20472 0.146073
0.203832 0.147073
0.202938 0.148074
0.202031 0.149074
0.201103 0.150075
0.20014 0.151075
0.19912 0.152076
0.198033 0.153076
0.196902 0.154077
0.195773 0.155078
0.194683 0.156078
0.19364 0.157078
0.192638 0.158079
0.19166 0.159079
0.190697 0.16008
0.189744 0.16108
0.188809 0.162081
0.187906 0.163081
0.187038 0.164082
0.186202 0.165082
0.185395 0.166083
0.184616 0.167084
0.183866 0.168084
0.183148 0.169084
0.182464 0.170085
0.181814 0.171085
0.181198 0.172086
0.180612 0.173086
0.180056 0.174087
0.17953 0.175087
0.179033 0.176088
0.178567 0.177088
0.17813 0.178089
0.177724 0.17909
0.177346 0.18009
0.176997 0.181091
0.176677 0.182091
0.176388 0.183091
0.176131 0.184092
0.175909 0.185092
0.175721 0.186093
0.175568 0.187093
0.175446 0.188094
0.175356 0.189094
0.175293 0.190095
0.175257 0.191096
0.175243 0.192096
0.175247 0.193097
0.175263 0.194097
0.175284 0.195097
0.175294 0.196098
0.17526 0.197098
0.17512 0.198099
0.174794 0.199099
0.174249 0.2001
0.173579 0.2011
0.17303 0.202101
0.172846 0.203102
0.173042 0.204102
0.173394 0.205103
0.173757 0.206103
0.174138 0.207103
0.174543 0.208104
0.174963 0.209104
0.175399 0.210105
0.17585 0.211105
0.176318 0.212106
0.176804 0.213106
0.177312 0.214107
0.17784 0.215108
0.178391 0.216108
0.178963 0.217109
0.179557 0.218109
0.180175 0.219109
0.180816 0.22011
0.181479 0.22111
0.182161 0.222111
0.182861 0.223111
0.183572 0.224112
0.184295 0.225112
0.185034 0.226113
0.185796 0.227114
0.186578 0.228114
0.187378 0.229115
0.188193 0.230115
0.189022 0.231115
0.189861 0.232116
0.190711 0.233116
0.19157 0.234117
0.192439 0.235117
0.19332 0.236118
0.194211 0.237118
0.195114 0.238119
0.19603 0.239119
0.196957 0.24012
0.197893 0.241121
0.198854 0.242121
0.199853 0.243121
0.200844 0.244122
0.201733 0.245122
0.2025 0.246123
0.203233 0.247123
0.204019 0.248124
0.204866 0.249124
0.205718 0.250125
0.2065 0.251126
0.207159 0.252126
0.207665 0.253127
0.208021 0.254127
0.208241 0.255128
0.208342 0.256128
0.208326 0.257129
0.208154 0.258129
0.207806 0.25913
0.207258 0.26013
0.206574 0.261131
0.205789 0.262131
0.204843 0.263131
0.203613 0.264132
0.201247 0.265133
0.195153 0.266133
0.164406 0.267134
0.154344 0.268134
0.144359 0.269135
0.138825 0.270135
0.137568 0.271136
0.137157 0.272136
0.139941 0.273137
0.140012 0.274137
0.145592 0.275138
0.147375 0.276138
0.151062 0.277139
0.16098 0.278139
0.118417 0.27914
0.0570042 0.28014
0.0584474 0.281141
0.0597683 0.282141
0.0611078 0.283142
0.0624465 0.284142
0.0637749 0.285143
0.0650879 0.286143
0.0663793 0.287143
0.0676327 0.288144
0.0688505 0.289145
0.0700308 0.290145
0.0711718 0.291146
0.0722701 0.292146
0.0733254 0.293147
0.0743374 0.294147
0.0753078 0.295148
0.0762367 0.296148
0.0771319 0.297149
0.0779913 0.298149
0.0788116 0.29915
0.0796044 0.30015
0.0803681 0.301151
0.0811026 0.302151
0.0818103 0.303152
0.0824913 0.304152
0.0831473 0.305153
0.0837825 0.306153
0.0843972 0.307154
0.0849935 0.308154
0.0855719 0.309155
0.0861369 0.310155
0.0866831 0.311155
0.0872127 0.312156
0.0877312 0.313157
0.088238 0.314157
0.0887303 0.315158
0.089213 0.316158
0.0896861 0.317159
0.0901477 0.318159
0.0906006 0.31916
0.0910439 0.32016
0.0914774 0.321161
0.0919046 0.322161
0.0923231 0.323162
0.0927336 0.324162
0.0931377 0.325163
0.0935346 0.326163
0.093925 0.327164
0.0943072 0.328164
0.0946822 0.329165
0.0950473 0.330165
0.095403 0.331166
0.0957534 0.332166
0.0960941 0.333167
0.0964239 0.334167
0.0967442 0.335167
0.0970554 0.336168
0.0973556 0.337169
0.097642 0.338169
0.0979166 0.33917
0.0981781 0.34017
0.0984278 0.341171
0.0986626 0.342171
0.098883 0.343172
0.0990882 0.344172
0.0992777 0.345173
0.0994525 0.346173
0.0996137 0.347174
0.0997573 0.348174
0.0998839 0.349174
0.0999959 0.350175
0.100097 0.351176
0.100184 0.352176
0.100259 0.353177
0.100323 0.354177
0.100376 0.355178
0.100417 0.356178
0.100449 0.357179
0.10047 0.358179
0.100482 0.35918
0.100488 0.36018
0.10049 0.361181
0.100488 0.362181
0.100486 0.363182
0.100483 0.364182
0.100476 0.365183
0.100467 0.366183
0.100457 0.367184
0.100448 0.368184
0.100437 0.369185
0.100427 0.370185
0.100418 0.371186
0.100413 0.372186
0.100411 0.373186
0.100413 0.374187
0.10042 0.375188
0.100427 0.376188
0.100436 0.377189
0.100445 0.378189
0.100456 0.37919
0.100474 0.38019
0.100492 0.381191
0.100508 0.382191
0.100527 0.383192
0.100547 0.384192
0.100569 0.385193
0.10059 0.386193
0.100614 0.387194
0.100637 0.388194
0.100661 0.389195
0.100685 0.390195
0.100709 0.391196
0.100734 0.392196
0.100757 0.393197
0.10078 0.394197
0.1008 0.395198
0.100817 0.396198
0.100835 0.397198
0.100852 0.398199
0.100872 0.3992
0.100892 0.4002
0.100912 0.401201
0.100929 0.402201
0.100946 0.403202
0.100963 0.404202
0.100982 0.405203
0.101003 0.406203
0.101026 0.407204
0.101047 0.408204
0.101071 0.409205
0.101101 0.410205
0.101131 0.411206
0.101164 0.412206
0.101195 0.413207
0.101229 0.414207
0.101265 0.415208
0.101301 0.416208
0.10134 0.417209
0.101381 0.418209
0.101424 0.41921
0.101473 0.42021
0.101525 0.42121
0.101575 0.422211
0.101631 0.423212
0.101691 0.424212
0.101754 0.425213
0.101821 0.426213
0.101892 0.427214
0.101967 0.428214
0.102047 0.429215
0.10213 0.430215
0.102215 0.431216
0.102306 0.432216
0.102403 0.433217
0.102505 0.434217
0.102618 0.435217
0.102737 0.436218
0.10286 0.437219
0.102995 0.438219
0.103139 0.43922
0.10329 0.44022
0.103453 0.441221
0.103628 0.442221
0.103814 0.443222
0.104014 0.444222
0.104227 0.445222
0.104457 0.446223
0.104704 0.447224
0.104968 0.448224
0.105246 0.449225
0.105549 0.450225
0.105872 0.451226
0.106216 0.452226
0.106582 0.453227
0.106965 0.454227
0.107376 0.455228
0.10781 0.456228
0.108268 0.457229
0.108753 0.458229
0.109263 0.459229
0.109804 0.46023
0.110373 0.461231
0.110972 0.462231
0.111599 0.463232
0.112257 0.464232
0.11295 0.465233
0.113675 0.466233
0.114437 0.467234
0.115232 0.468234
0.116065 0.469235
0.116936 0.470235
0.117849 0.471236
0.118805 0.472236
0.119802 0.473237
0.120842 0.474237
0.121928 0.475238
0.123063 0.476238
0.124247 0.477239
0.125483 0.478239
0.126776 0.47924
0.128125 0.48024
0.129534 0.481241
0.131006 0.482241
0.132544 0.483241
0.134153 0.484242
0.135833 0.485243
0.137591 0.486243
0.139427 0.487244
0.141344 0.488244
0.143346 0.489245
0.145434 0.490245
0.147613 0.491246
0.149882 0.492246
0.15224 0.493247
0.154682 0.494247
0.157205 0.495248
0.1598 0.496248
0.162452 0.497249
0.165149 0.498249
0.167877 0.49925
0.170615 0.50025
0.173343 0.501251
0.176046 0.502251
0.178702 0.503251
0.181302 0.504252
0.183829 0.505252
0.186278 0.506253
0.188641 0.507253
0.190915 0.508254
0.1931 0.509254
0.195201 0.510255
0.197216 0.511256
0.199148 0.512256
0.201006 0.513256
0.202792 0.514257
0.20451 0.515257
0.206166 0.516258
0.207761 0.517258
0.209299 0.518259
0.210778 0.519259
0.212192 0.52026
0.213535 0.52126
0.214805 0.522261
0.216001 0.523261
0.217134 0.524262
0.218218 0.525262
0.21927 0.526263
0.220308 0.527263
0.221344 0.528264
0.222392 0.529265
0.223454 0.530265
0.224527 0.531265
0.225601 0.532266
0.226666 0.533266
0.227719 0.534267
0.228756 0.535267
0.229779 0.536268
0.230786 0.537268
0.231777 0.538269
0.232757 0.53927
0.233722 0.54027
0.234673 0.54127
0.235605 0.542271
0.236524 0.543271
0.237426 0.544272
0.238314 0.545272
0.239184 0.546273
0.240037 0.547273
0.240874 0.548274
0.241692 0.549275
0.242492 0.550275
0.243271 0.551275
0.244033 0.552276
0.244775 0.553276
0.245501 0.554277
0.246214 0.555277
0.24692 0.556278
0.247638 0.557278
0.248388 0.558279
0.249178 0.55928
0.249974 0.56028
0.25072 0.56128
0.251389 0.562281
0.252006 0.563281
0.252599 0.564282
0.253182 0.565282
0.25376 0.566283
0.254339 0.567284
0.254932 0.568284
0.25555 0.569284
0.256212 0.570285
0.256939 0.571285
0.257749 0.572286
0.258647 0.573286
0.259597 0.574287
0.260513 0.575287
0.261289 0.576288
0.261845 0.577289
0.262148 0.578289
0.262205 0.579289
0.262036 0.58029
0.261661 0.58129
0.261098 0.582291
0.260358 0.583291
0.259453 0.584292
0.258393 0.585292
0.257186 0.586293
0.255836 0.587294
0.254351 0.588294
0.25274 0.589294
0.251009 0.590295
0.249169 0.591295
0.247223 0.592296
0.245185 0.593296
0.243064 0.594297
0.240874 0.595297
0.238629 0.596298
0.236348 0.597299
0.234046 0.598299
0.23174 0.599299
0.229447 0.6003
0.227179 0.6013
0.224956 0.602301
0.222786 0.603301
0.220682 0.604302
0.218655 0.605302
0.216707 0.606303
0.214849 0.607304
0.213083 0.608304
0.211409 0.609304
0.209832 0.610305
0.208351 0.611305
0.20696 0.612306
0.205661 0.613306
0.204449 0.614307
0.203319 0.615308
0.202274 0.616308
0.201304 0.617308
0.200404 0.618309
0.199571 0.619309
0.198804 0.62031
0.198098 0.62131
0.197447 0.622311
0.196848 0.623311
0.196297 0.624312
0.195791 0.625313
0.195328 0.626313
0.194904 0.627313
0.194517 0.628314
0.194167 0.629314
0.193851 0.630315
0.193567 0.631315
0.193313 0.632316
0.193086 0.633316
0.192888 0.634317
0.192717 0.635318
0.192576 0.636318
0.192463 0.637318
0.192372 0.638319
0.192291 0.639319
0.192215 0.64032
0.192157 0.64132
0.192124 0.642321
0.192114 0.643321
0.192124 0.644322
0.192153 0.645323
0.192198 0.646323
0.19226 0.647323
0.192337 0.648324
0.192427 0.649324
0.19253 0.650325
0.192642 0.651325
0.192764 0.652326
0.192904 0.653327
0.193077 0.654327
0.193293 0.655327
0.193546 0.656328
0.193818 0.657328
0.194102 0.658329
0.194395 0.659329
0.194698 0.66033
0.195011 0.66133
0.195338 0.662331
0.195677 0.663332
0.196029 0.664332
0.196393 0.665332
0.196769 0.666333
0.197159 0.667333
0.197558 0.668334
0.197966 0.669334
0.198386 0.670335
0.198817 0.671335
0.199257 0.672336
0.199706 0.673337
0.200162 0.674337
0.200626 0.675337
0.2011 0.676338
0.201579 0.677338
0.202066 0.678339
0.20256 0.679339
0.20306 0.68034
0.203562 0.68134
0.204059 0.682341
0.20456 0.683342
0.20507 0.684342
0.205566 0.685342
0.206065 0.686343
0.206622 0.687343
0.207198 0.688344
0.20768 0.689344
0.208242 0.690345
0.20911 0.691345
0.209765 0.692346
0.209884 0.693347
0.210968 0.694347
0.213056 0.695347
0.212255 0.696348
0.210629 0.697348
0.215568 0.698349
0.219991 0.699349
0.0496854 0.70035
0.0479585 0.701351
0.0483432 0.702351
0.0484859 0.703351
0.0487141 0.704352
0.0489004 0.705352
0.0489424 0.706353
0.0489368 0.707353
0.0489644 0.708354
0.0490485 0.709354
0.049168 0.710355
0.049288 0.711356
0.0493871 0.712356
0.0494693 0.713356
0.0495505 0.714357
0.0496418 0.715357
0.0497445 0.716358
0.0498533 0.717358
0.049962 0.718359
0.0500682 0.719359
0.0501743 0.72036
0.0502823 0.721361
0.0503938 0.722361
0.050509 0.723361
0.0506261 0.724362
0.0507446 0.725362
0.0508643 0.726363
0.0509855 0.727363
0.0511089 0.728364
0.0512337 0.729364
0.0513614 0.730365
0.0514911 0.731366
0.0516223 0.732366
0.051755 0.733366
0.0518902 0.734367
0.0520267 0.735367
0.0521645 0.736368
0.0523049 0.737368
0.0524467 0.738369
0.05259 0.73937
0.0527346 0.74037
0.0528813 0.74137
0.0530301 0.742371
0.0531806 0.743371
0.0533324 0.744372
0.0534852 0.745372
0.0536399 0.746373
0.0537965 0.747373
0.0539545 0.748374
0.0541138 0.749375
0.0542749 0.750375
0.0544377 0.751375
0.0546014 0.752376
0.0547669 0.753376
0.054933 0.754377
0.0551011 0.755377
0.0552701 0.756378
0.0554407 0.757378
0.0556119 0.758379
0.0557838 0.75938
0.0559572 0.76038
0.056131 0.76138
0.0563054 0.762381
0.0564805 0.763381
0.0566565 0.764382
0.0568327 0.765382
0.0570089 0.766383
0.0571848 0.767383
0.0573613 0.768384
0.0575374 0.769385
0.0577131 0.770385
0.0578876 0.771385
0.0580608 0.772386
0.0582323 0.773386
0.0584018 0.774387
0.058569 0.775387
0.0587327 0.776388
0.0588943 0.777388
0.0590511 0.778389
0.0592042 0.77939
0.0593515 0.78039
0.0594931 0.78139
0.0596274 0.782391
0.0597533 0.783391
0.0598682 0.784392
0.0599708 0.785392
0.0600583 0.786393
0.0601267 0.787394
0.0601724 0.788394
0.0601899 0.789394
0.0601714 0.790395
0.0601082 0.791395
0.0599888 0.792396
0.0597957 0.793396
0.0595072 0.794397
0.0590931 0.795397
0.0585165 0.796398
0.0577344 0.797399
0.0566963 0.798399
0.0553611 0.799399
0.0537118 0.8004
0.0517786 0.8014
0.0496758 0.802401
0.0476348 0.803401
0.0459874 0.804402
0.0451338 0.805402
0.0454178 0.806403
0.0469287 0.807404
0.0493118 0.808404
0.0518033 0.809404
0.053555 0.810405
0.0540331 0.811405
0.0531971 0.812406
0.051417 0.813406
0.0492168 0.814407
0.0470202 0.815407
0.0450593 0.816408
0.0434006 0.817409
0.0420269 0.818409
0.0408953 0.819409
0.0399663 0.82041
0.0391984 0.82141
0.0385621 0.822411
0.0380286 0.823411
0.0375814 0.824412
0.0372057 0.825412
0.0368899 0.826413
0.0366246 0.827413
0.0364032 0.828414
0.0362182 0.829414
0.0360653 0.830415
0.0359415 0.831415
0.0358431 0.832416
0.0357666 0.833416
0.0357096 0.834417
0.0356696 0.835418
0.0356465 0.836418
0.0356378 0.837418
0.0356408 0.838419
0.0356558 0.839419
0.0356809 0.84042
0.0357166 0.84142
0.0357604 0.842421
0.0358136 0.843421
0.0358745 0.844422
0.0359413 0.845423
0.0360138 0.846423
0.0360929 0.847423
0.0361777 0.848424
0.0362686 0.849424
0.0363646 0.850425
0.0364656 0.851425
0.036571 0.852426
0.0366802 0.853426
0.0367944 0.854427
0.0369128 0.855428
0.0370343 0.856428
0.03716 0.857428
0.0372889 0.858429
0.0374191 0.859429
0.0375557 0.86043
0.0376941 0.86143
0.0378369 0.862431
0.0379832 0.863431
0.0381334 0.864432
0.0382868 0.865433
0.0384449 0.866433
0.0386055 0.867433
0.0387703 0.868434
0.0389373 0.869434
0.0391075 0.870435
0.0392815 0.871435
0.0394591 0.872436
0.0396401 0.873437
0.0398248 0.874437
0.0400147 0.875437
0.0402074 0.876438
0.0404036 0.877438
0.0406042 0.878439
0.0408067 0.879439
0.0410143 0.88044
0.0412252 0.88144
0.0414405 0.882441
0.0416587 0.883442
0.0418811 0.884442
0.0421059 0.885442
0.0423312 0.886443
0.0425577 0.887443
0.0427814 0.888444
0.0429971 0.889444
0.0431979 0.890445
0.0433767 0.891445
0.0435285 0.892446
0.043653 0.893447
0.0437569 0.894447
0.0438556 0.895447
0.0439657 0.896448
0.0441003 0.897448
0.0442663 0.898449
0.044463 0.899449
0.044686 0.90045
0.044929 0.90145
0.0451883 0.902451
0.0454605 0.903452
0.0457454 0.904452
0.0460428 0.905452
0.0463524 0.906453
0.0466746 0.907453
0.0470092 0.908454
0.0473565 0.909454
0.0477178 0.910455
0.0480924 0.911455
0.0484797 0.912456
0.0488791 0.913456
0.0492878 0.914457
0.0497014 0.915457
0.0501181 0.916458
0.0505308 0.917458
0.0509375 0.918459
0.0513378 0.919459
0.0517327 0.92046
0.052125 0.921461
0.0525189 0.922461
0.0529173 0.923461
0.0533247 0.924462
0.0537403 0.925462
0.0541642 0.926463
0.0545987 0.927463
0.0550433 0.928464
0.0554955 0.929464
0.0559598 0.930465
0.0564334 0.931466
0.0569192 0.932466
0.0574174 0.933466
0.0579254 0.934467
0.0584463 0.935467
0.0589807 0.936468
0.059529 0.937468
0.0600935 0.938469
0.0606762 0.939469
0.0612699 0.94047
0.0618815 0.941471
0.0625053 0.942471
0.0632403 0.943471
0.0786241 0.944472
0.0832632 0.945472
0.0900924 0.946473
0.0913448 0.947473
0.0913496 0.948474
0.0918031 0.949474
0.0925107 0.950475
0.0932473 0.951476
0.0939316 0.952476
0.0945972 0.953476
0.0952929 0.954477
0.0960419 0.955477
0.0968723 0.956478
0.0978101 0.957478
0.0988788 0.958479
0.100096 0.95948
0.101493 0.96048
0.103135 0.96148
0.10519 0.962481
0.107957 0.963481
0.111573 0.964482
0.115913 0.965482
0.121176 0.966483
0.126916 0.967483
0.132777 0.968484
0.142375 0.969485
0.157809 0.970485
0.17396 0.971485
0.185478 0.972486
0.192001 0.973486
0.195175 0.974487
0.197206 0.975487
0.199519 0.976488
0.201481 0.977488
0.202671 0.978489
0.203309 0.97949
0.204044 0.98049
0.205171 0.98149
0.206488 0.982491
0.20779 0.983491
0.209011 0.984492
0.210148 0.985492
0.211221 0.986493
0.212253 0.987493
0.213252 0.988494
0.214204 0.989495
0.21508 0.990495
0.215848 0.991495
0.216473 0.992496
0.216918 0.993496
0.217128 0.994497
0.217028 0.995497
0.216609 0.996498
0.215912 0.997498
0.214983 0.998499
0.214146 0.999499
0.213572 1.0005

==> ideal_MHD_orszag_tang/N4000_y0427_D2Q5_eta0_f0_125.csv <==
Pressure arc_length
0.0643161 0
0.0647153 0.0010005
0.0651745 0.002001
0.0656626 0.0030015
0.0661633 0.004002
0.066669 0.0050025
0.0671739 0.006003
0.067671 0.0070035
0.0681576 0.008004
0.0686331 0.0090045
0.0690976 0.010005
0.0695549 0.0110055
0.07001 0.012006
0.0704646 0.0130065
0.0709242 0.014007
0.0713897 0.0150075
0.0718618 0.016008
0.0723427 0.0170085
0.0728318 0.018009
0.0733281 0.0190095
0.0738317 0.02001
0.0743431 0.0210105
0.0748614 0.022011
0.0753876 0.0230115
0.0759204 0.024012
0.0764611 0.0250125
0.0770091 0.026013
0.0775659 0.0270135
0.07813 0.028014
0.0787013 0.0290145
0.0792812 0.030015
0.0798688 0.0310155
0.0804651 0.032016
0.0810706 0.0330165
0.0816853 0.034017
0.0823113 0.0350175
0.0829478 0.036018
0.0835965 0.0370185
0.0842588 0.038019
0.0849364 0.0390195
0.0856325 0.04002
0.0863521 0.0410205
0.0871038 0.042021
0.087903 0.0430215
0.088792 0.044022
0.0899226 0.0450225
0.0919311 0.046023
0.0959921 0.0470235
0.0986753 0.048024
0.0991686 0.0490245
0.100232 0.050025
0.101142 0.0510255
0.10203 0.052026
0.102919 0.0530265
0.103796 0.054027
0.104671 0.0550275
0.105547 0.056028
0.106423 0.0570285
0.107303 0.058029
0.108186 0.0590295
0.109074 0.06003
0.109966 0.0610305
0.110866 0.062031
0.111772 0.0630315
0.112684 0.064032
0.113603 0.0650325
0.114529 0.066033
0.115461 0.0670335
0.116402 0.068034
0.117349 0.0690345
0.118303 0.070035
0.119264 0.0710355
0.120232 0.072036
0.121206 0.0730365
0.122187 0.074037
0.123172 0.0750375
0.124163 0.076038
0.125158 0.0770385
0.126156 0.078039
0.127158 0.0790395
0.128161 0.08004
0.129164 0.0810405
0.130167 0.082041
0.131167 0.0830415
0.132167 0.084042
0.133162 0.0850425
0.134152 0.086043
0.135138 0.0870435
0.136122 0.088044
0.137113 0.0890445
0.138137 0.090045
0.13925 0.0910455
0.140489 0.092046
0.141744 0.0930465
0.142835 0.094047
0.143776 0.0950475
0.144671 0.096048
0.145559 0.0970485
0.146436 0.098049
0.147294 0.0990495
0.148131 0.10005
0.148949 0.10105
0.149752 0.102051
0.150543 0.103051
0.151324 0.104052
0.152094 0.105052
0.152847 0.106053
0.153574 0.107053
0.154268 0.108054
0.154934 0.109054
0.155588 0.110055
0.156235 0.111055
0.156872 0.112056
0.1575 0.113056
0.158125 0.114057
0.158754 0.115057
0.159395 0.116058
0.16005 0.117058
0.160719 0.118059
0.161397 0.119059
0.162076 0.12006
0.162751 0.12106
0.163414 0.122061
0.16406 0.123062
0.164686 0.124062
0.165292 0.125062
0.16588 0.126063
0.166453 0.127063
0.167014 0.128064
0.167563 0.129065
0.168102 0.130065
0.16863 0.131066
0.169149 0.132066
0.169659 0.133066
0.17016 0.134067
0.170651 0.135067
0.171132 0.136068
0.171601 0.137068
0.172059 0.138069
0.172506 0.139069
0.172943 0.14007
0.173369 0.141071
0.173781 0.142071
0.174178 0.143072
0.174557 0.144072
0.174911 0.145072
0.175225 0.146073
0.175507 0.147073
0.175779 0.148074
0.176058 0.149074
0.176339 0.150075
0.17662 0.151075
0.176898 0.152076
0.177177 0.153076
0.177455 0.154077
0.177737 0.155078
0.178028 0.156078
0.178351 0.157078
0.178735 0.158079
0.179148 0.159079
0.179483 0.16008
0.179725 0.16108
0.179962 0.162081
0.180241 0.163081
0.180537 0.164082
0.180811 0.165082
0.181057 0.166083
0.18133 0.167084
0.181711 0.168084
0.182189 0.169084
0.182627 0.170085
0.182943 0.171085
0.183193 0.172086
0.183428 0.173086
0.183654 0.174087
0.183864 0.175087
0.184049 0.176088
0.184187 0.177088
0.184244 0.178089
0.184169 0.17909
0.18394 0.18009
0.183602 0.181091
0.183246 0.182091
0.182935 0.183091
0.182681 0.184092
0.182469 0.185092
0.182285 0.186093
0.182123 0.187093
0.18198 0.188094
0.181852 0.189094
0.181735 0.190095
0.181627 0.191096
0.181527 0.192096
0.181435 0.193097
0.18135 0.194097
0.181271 0.195097
0.181196 0.196098
0.181124 0.197098
0.181055 0.198099
0.180987 0.199099
0.180922 0.2001
0.180862 0.2011
0.180809 0.202101
0.180766 0.203102
0.180733 0.204102
0.18071 0.205103
0.180697 0.206103
0.180695 0.207103
0.180704 0.208104
0.180724 0.209104
0.180754 0.210105
0.180796 0.211105
0.180845 0.212106
0.1809 0.213106
0.180957 0.214107
0.181018 0.215108
0.181081 0.216108
0.181145 0.217109
0.181202 0.218109
0.181244 0.219109
0.181273 0.22011
0.181319 0.22111
0.181423 0.222111
0.181608 0.223111
0.181865 0.224112
0.182163 0.225112
0.182463 0.226113
0.182712 0.227114
0.182878 0.228114
0.182957 0.229115
0.182955 0.230115
0.182875 0.231115
0.182707 0.232116
0.182436 0.233116
0.182046 0.234117
0.181512 0.235117
0.180797 0.236118
0.179836 0.237118
0.1785 0.238119
0.1765 0.239119
0.173379 0.24012
0.169129 0.241121
0.165065 0.242121
0.162216 0.243121
0.159947 0.244122
0.157429 0.245122
0.154359 0.246123
0.151031 0.247123
0.148302 0.248124
0.146921 0.249124
0.146808 0.250125
0.147416 0.251126
0.148386 0.252126
0.149727 0.253127
0.151608 0.254127
0.153982 0.255128
0.156571 0.256128
0.159118 0.257129
0.161481 0.258129
0.163603 0.25913
0.165472 0.26013
0.167081 0.261131
0.16842 0.262131
0.169513 0.263131
0.170424 0.264132
0.171237 0.265133
0.172022 0.266133
0.172816 0.267134
0.173624 0.268134
0.174439 0.269135
0.175251 0.270135
0.176045 0.271136
0.176777 0.272136
0.177397 0.273137
0.17795 0.274137
0.178569 0.275138
0.17931 0.276138
0.18012 0.277139
0.18094 0.278139
0.181742 0.27914
0.182521 0.28014
0.183277 0.281141
0.18401 0.282141
0.18473 0.283142
0.185468 0.284142
0.186265 0.285143
0.187136 0.286143
0.188067 0.287143
0.189041 0.288144
0.190051 0.289145
0.191105 0.290145
0.192169 0.291146
0.193319 0.292146
0.195351 0.293147
0.198342 0.294147
0.201166 0.295148
0.203309 0.296148
0.205054 0.297149
0.206676 0.298149
0.208265 0.29915
0.209834 0.30015
0.211387 0.301151
0.21293 0.302151
0.214476 0.303152
0.216033 0.304152
0.217611 0.305153
0.219211 0.306153
0.220826 0.307154
0.222444 0.308154
0.224067 0.309155
0.225694 0.310155
0.227328 0.311155
0.228967 0.312156
0.230612 0.313157
0.232262 0.314157
0.233917 0.315158
0.235573 0.316158
0.237216 0.317159
0.238805 0.318159
0.24025 0.31916
0.241468 0.32016
0.242611 0.321161
0.244196 0.322161
0.2466 0.323162
0.249531 0.324162
0.25239 0.325163
0.254904 0.326163
0.256806 0.327164
0.258824 0.328164
0.260259 0.329165
0.262021 0.330165
0.263858 0.331166
0.2642 0.332166
0.268799 0.333167
0.263431 0.334167
0.277404 0.335167
0.182726 0.336168
0.132441 0.337169
0.132828 0.338169
0.133149 0.33917
0.133454 0.34017
0.133771 0.341171
0.134072 0.342171
0.134387 0.343172
0.134686 0.344172
0.134998 0.345173
0.135299 0.346173
0.135605 0.347174
0.135907 0.348174
0.136208 0.349174
0.136513 0.350175
0.136811 0.351176
0.137116 0.352176
0.137414 0.353177
0.137719 0.354177
0.138016 0.355178
0.138322 0.356178
0.138621 0.357179
0.138927 0.358179
0.139236 0.35918
0.139546 0.36018
0.13986 0.361181
0.140172 0.362181
0.140482 0.363182
0.140792 0.364182
0.141096 0.365183
0.141401 0.366183
0.141702 0.367184
0.142004 0.368184
0.142309 0.369185
0.142611 0.370185
0.142924 0.371186
0.143233 0.372186
0.143551 0.373186
0.143872 0.374187
0.144195 0.375188
0.144526 0.376188
0.144852 0.377189
0.14519 0.378189
0.145517 0.37919
0.145859 0.38019
0.146187 0.381191
0.146529 0.382191
0.146855 0.383192
0.147195 0.384192
0.147518 0.385193
0.147855 0.386193
0.148171 0.387194
0.148501 0.388194
0.148813 0.389195
0.149134 0.390195
0.149442 0.391196
0.149746 0.392196
0.15005 0.393197
0.150334 0.394197
0.150629 0.395198
0.150901 0.396198
0.151178 0.397198
0.151446 0.398199
0.151699 0.3992
0.151959 0.4002
0.152198 0.401201
0.152459 0.402201
0.152677 0.403202
0.152913 0.404202
0.153172 0.405203
0.153341 0.406203
0.153737 0.407204
0.155281 0.408204
0.319464 0.409205
0.330117 0.410205
0.340403 0.411206
0.327921 0.412206
0.348145 0.413207
0.327927 0.414207
0.350571 0.415208
0.332121 0.416208
0.349764 0.417209
0.337821 0.418209
0.348228 0.41921
0.357074 0.42021
0.375617 0.42121
0.379726 0.422211
0.377839 0.423212
0.381311 0.424212
0.378896 0.425213
0.379684 0.426213
0.37936 0.427214
0.377785 0.428214
0.377453 0.429215
0.376127 0.430215
0.374934 0.431216
0.373866 0.432216
0.372667 0.433217
0.371729 0.434217
0.370618 0.435217
0.369955 0.436218
0.369181 0.437219
0.368366 0.438219
0.367983 0.43922
0.367219 0.44022
0.36677 0.441221
0.366799 0.442221
0.366503 0.443222
0.366547 0.444222
0.366698 0.445222
0.366732 0.446223
0.366523 0.447224
0.365541 0.448224
0.365133 0.449225
0.366294 0.450225
0.367619 0.451226
0.368682 0.452226
0.369837 0.453227
0.370836 0.454227
0.371807 0.455228
0.372709 0.456228
0.373389 0.457229
0.373795 0.458229
0.374103 0.459229
0.374472 0.46023
0.374877 0.461231
0.375303 0.462231
0.375762 0.463232
0.376246 0.464232
0.376708 0.465233
0.377141 0.466233
0.378047 0.467234
0.380214 0.468234
0.384448 0.469235
0.390803 0.470235
0.397871 0.471236
0.403393 0.472236
0.40579 0.473237
0.405256 0.474237
0.403657 0.475238
0.402642 0.476238
0.402109 0.477239
0.401556 0.478239
0.401046 0.47924
0.400605 0.48024
0.400147 0.481241
0.399622 0.482241
0.398937 0.483241
0.398076 0.484242
0.397107 0.485243
0.396071 0.486243
0.395037 0.487244
0.394074 0.488244
0.393187 0.489245
0.392359 0.490245
0.391584 0.491246
0.390846 0.492246
0.390134 0.493247
0.389456 0.494247
0.388816 0.495248
0.388214 0.496248
0.387648 0.497249
0.387116 0.498249
0.386616 0.49925
0.386154 0.50025
0.38574 0.501251
0.385386 0.502251
0.38509 0.503251
0.38485 0.504252
0.384684 0.505252
0.384648 0.506253
0.384803 0.507253
0.385158 0.508254
0.385611 0.509254
0.38597 0.510255
0.38604 0.511256
0.385719 0.512256
0.384973 0.513256
0.383752 0.514257
0.382071 0.515257
0.380149 0.516258
0.378322 0.517258
0.376824 0.518259
0.375696 0.519259
0.374856 0.52026
0.374182 0.52126
0.373573 0.522261
0.372974 0.523261
0.37236 0.524262
0.371725 0.525262
0.371076 0.526263
0.370426 0.527263
0.369792 0.528264
0.369189 0.529265
0.368624 0.530265
0.368092 0.531265
0.367583 0.532266
0.36708 0.533266
0.366564 0.534267
0.366024 0.535267
0.365454 0.536268
0.364848 0.537268
0.364208 0.538269
0.363534 0.53927
0.362821 0.54027
0.362066 0.54127
0.361268 0.542271
0.360431 0.543271
0.359567 0.544272
0.358696 0.545272
0.357836 0.546273
0.357001 0.547273
0.356201 0.548274
0.355443 0.549275
0.35473 0.550275
0.354067 0.551275
0.353474 0.552276
0.35304 0.553276
0.353038 0.554277
0.353872 0.555277
0.355232 0.556278
0.355753 0.557278
0.355417 0.558279
0.355035 0.55928
0.35458 0.56028
0.354061 0.56128
0.353494 0.562281
0.352883 0.563281
0.352227 0.564282
0.351524 0.565282
0.350771 0.566283
0.349929 0.567284
0.348946 0.568284
0.347825 0.569284
0.346637 0.570285
0.34545 0.571285
0.344282 0.572286
0.343115 0.573286
0.341927 0.574287
0.340701 0.575287
0.339424 0.576288
0.338081 0.577289
0.336662 0.578289
0.335158 0.579289
0.333562 0.58029
0.331862 0.58129
0.330054 0.582291
0.32814 0.583291
0.326118 0.584292
0.323979 0.585292
0.321719 0.586293
0.319334 0.587294
0.316818 0.588294
0.314158 0.589294
0.311331 0.590295
0.30831 0.591295
0.305067 0.592296
0.30156 0.593296
0.2977 0.594297
0.293322 0.595297
0.288174 0.596298
0.281867 0.597299
0.27352 0.598299
0.259317 0.599299
0.227716 0.6003
0.203187 0.6013
0.192991 0.602301
0.186618 0.603301
0.181786 0.604302
0.177772 0.605302
0.174257 0.606303
0.17111 0.607304
0.168306 0.608304
0.165807 0.609304
0.163575 0.610305
0.161604 0.611305
0.1599 0.612306
0.158969 0.613306
0.159168 0.614307
0.158848 0.615308
0.157949 0.616308
0.157031 0.617308
0.155821 0.618309
0.154469 0.619309
0.153252 0.62031
0.152381 0.62131
0.151997 0.622311
0.152209 0.623311
0.152796 0.624312
0.153397 0.625313
0.153636 0.626313
0.153066 0.627313
0.15154 0.628314
0.14926 0.629314
0.146414 0.630315
0.143477 0.631315
0.140761 0.632316
0.138308 0.633316
0.136131 0.634317
0.134224 0.635318
0.13257 0.636318
0.131136 0.637318
0.129878 0.638319
0.128785 0.639319
0.127866 0.64032
0.127077 0.64132
0.126354 0.642321
0.125719 0.643321
0.125288 0.644322
0.12515 0.645323
0.12525 0.646323
0.125467 0.647323
0.125793 0.648324
0.126311 0.649324
0.12707 0.650325
0.128073 0.651325
0.129312 0.652326
0.130809 0.653327
0.132626 0.654327
0.134833 0.655327
0.137281 0.656328
0.140701 0.657328
0.145909 0.658329
0.151728 0.659329
0.155595 0.66033
0.157241 0.66133
0.158323 0.662331
0.159368 0.663332
0.160481 0.664332
0.161687 0.665332
0.162933 0.666333
0.164101 0.667333
0.165077 0.668334
0.166128 0.669334
0.16689 0.670335
0.166671 0.671335
0.163466 0.672336
0.156372 0.673337
0.121897 0.674337
0.130969 0.675337
0.126591 0.676338
0.114909 0.677338
0.133464 0.678339
0.0751384 0.679339
0.0750816 0.68034
0.0754466 0.68134
0.0759239 0.682341
0.0765129 0.683342
0.0771243 0.684342
0.0776762 0.685342
0.0781313 0.686343
0.0784884 0.687343
0.0787802 0.688344
0.0790513 0.689344
0.0793311 0.690345
0.0796228 0.691345
0.0799202 0.692346
0.0802218 0.693347
0.0805339 0.694347
0.0808646 0.695347
0.0812196 0.696348
0.0816003 0.697348
0.082007 0.698349
0.0824389 0.699349
0.0828949 0.70035
0.0833729 0.701351
0.0838699 0.702351
0.084383 0.703351
0.0849087 0.704352
0.085443 0.705352
0.0859838 0.706353
0.0865295 0.707353
0.0870787 0.708354
0.0876252 0.709354
0.0881491 0.710355
0.0886281 0.711356
0.0890651 0.712356
0.0894912 0.713356
0.0899328 0.714357
0.0903971 0.715357
0.090879 0.716358
0.0913707 0.717358
0.0918678 0.718359
0.0923702 0.719359
0.092881 0.72036
0.0934023 0.721361
0.0939339 0.722361
0.0944748 0.723361
0.095023 0.724362
0.0955765 0.725362
0.0961345 0.726363
0.0966948 0.727363
0.0972552 0.728364
0.0978139 0.729364
0.0983675 0.730365
0.0989154 0.731366
0.0994571 0.732366
0.0999925 0.733366
0.100523 0.734367
0.101051 0.735367
0.10158 0.736368
0.10211 0.737368
0.102641 0.738369
0.103172 0.73937
0.103698 0.74037
0.104211 0.74137
0.104708 0.742371
0.10518 0.743371
0.10562 0.744372
0.106024 0.745372
0.106388 0.746373
0.10671 0.747373
0.106991 0.748374
0.107236 0.749375
0.107451 0.750375
0.107648 0.751375
0.107838 0.752376
0.108026 0.753376
0.108214 0.754377
0.108401 0.755377
0.108593 0.756378
0.108801 0.757378
0.109008 0.758379
0.109173 0.75938
0.109293 0.76038
0.109409 0.76138
0.109557 0.762381
0.109736 0.763381
0.109937 0.764382
0.110146 0.765382
0.110354 0.766383
0.110566 0.767383
0.110803 0.768384
0.111076 0.769385
0.111362 0.770385
0.111621 0.771385
0.111834 0.772386
0.112012 0.773386
0.112179 0.774387
0.112356 0.775387
0.112552 0.776388
0.112767 0.777388
0.112994 0.778389
0.113227 0.77939
0.113467 0.78039
0.113711 0.78139
0.113947 0.782391
0.11418 0.783391
0.114409 0.784392
0.114595 0.785392
0.11469 0.786393
0.114706 0.787394
0.114713 0.788394
0.114763 0.789394
0.114859 0.790395
0.114968 0.791395
0.115062 0.792396
0.115146 0.793396
0.115244 0.794397
0.115372 0.795397
0.115527 0.796398
0.115692 0.797399
0.115843 0.798399
0.115963 0.799399
0.116043 0.8004
0.116081 0.8014
0.116082 0.802401
0.116049 0.803401
0.115987 0.804402
0.115899 0.805402
0.115784 0.806403
0.115642 0.807404
0.115472 0.808404
0.115273 0.809404
0.115044 0.810405
0.114792 0.811405
0.114521 0.812406
0.114225 0.813406
0.113879 0.814407
0.113453 0.815407
0.112919 0.816408
0.112252 0.817409
0.111448 0.818409
0.110545 0.819409
0.109614 0.82041
0.10872 0.82141
0.107896 0.822411
0.107146 0.823411
0.106455 0.824412
0.105797 0.825412
0.105141 0.826413
0.104465 0.827413
0.103759 0.828414
0.103025 0.829414
0.102257 0.830415
0.101448 0.831415
0.100598 0.832416
0.099717 0.833416
0.0987871 0.834417
0.097815 0.835418
0.096795 0.836418
0.0958416 0.837418
0.0946637 0.838419
0.0942459 0.839419
0.0916736 0.84042
0.0878847 0.84142
0.0862167 0.842421
0.0855691 0.843421
0.0851711 0.844422
0.0848364 0.845423
0.0845227 0.846423
0.0842192 0.847423
0.0839251 0.848424
0.083633 0.849424
0.0833438 0.850425
0.083054 0.851425
0.0827712 0.852426
0.0824955 0.853426
0.0822195 0.854427
0.0819466 0.855428
0.0816765 0.856428
0.0814076 0.857428
0.0811427 0.858429
0.0808831 0.859429
0.0806273 0.86043
0.0803825 0.86143
0.0801418 0.862431
0.0799091 0.863431
0.0796859 0.864432
0.0794692 0.865433
0.0792605 0.866433
0.0790602 0.867433
0.0788728 0.868434
0.078699 0.869434
0.0785332 0.870435
0.0783931 0.871435
0.0782726 0.872436
0.0781662 0.873437
0.078087 0.874437
0.0780386 0.875437
0.0780042 0.876438
0.0779944 0.877438
0.0780213 0.878439
0.0780784 0.879439
0.0781818 0.88044
0.0783369 0.88144
0.0785466 0.882441
0.0788181 0.883442
0.0791553 0.884442
0.0795687 0.885442
0.0800727 0.886443
0.0806878 0.887443
0.0814325 0.888444
0.0823364 0.889444
0.0834136 0.890445
0.0846931 0.891445
0.0862193 0.892446
0.0880177 0.893447
0.0901174 0.894447
0.0925377 0.895447
0.0952755 0.896448
0.0982878 0.897448
0.101479 0.898449
0.104696 0.899449
0.107731 0.90045
0.110344 0.90145
0.112259 0.902451
0.113153 0.903452
0.112579 0.904452
0.109948 0.905452
0.104932 0.906453
0.0986483 0.907453
0.0942196 0.908454
0.0937599 0.909454
0.0947009 0.910455
0.0925472 0.911455
0.0859832 0.912456
0.0775234 0.913456
0.0700717 0.914457
0.0644981 0.915457
0.0604791 0.916458
0.0575525 0.917458
0.0553787 0.918459
0.0537321 0.919459
0.0524629 0.92046
0.0514692 0.921461
0.0506824 0.922461
0.0500521 0.923461
0.0495437 0.924462
0.0491336 0.925462
0.0488028 0.926463
0.0485368 0.927463
0.0483247 0.928464
0.0481548 0.929464
0.0480246 0.930465
0.0479297 0.931466
0.0478629 0.932466
0.0478198 0.933466
0.0477997 0.934467
0.047801 0.935467
0.0478224 0.936468
0.0478584 0.937468
0.0479119 0.938469
0.0479784 0.939469
0.0480577 0.94047
0.0481488 0.941471
0.0482542 0.942471
0.0483707 0.943471
0.048497 0.944472
0.0486348 0.945472
0.0487861 0.946473
0.0489452 0.947473
0.0491126 0.948474
0.0492917 0.949474
0.049481 0.950475
0.0496768 0.951476
0.049883 0.952476
0.0501033 0.953476
0.0503287 0.954477
0.050565 0.955477
0.0508139 0.956478
0.0510699 0.957478
0.0513332 0.958479
0.0516092 0.95948
0.0518907 0.96048
0.0521856 0.96148
0.0524878 0.962481
0.0527988 0.963481
0.0531202 0.964482
0.0534513 0.965482
0.053792 0.966483
0.0541401 0.967483
0.0544969 0.968484
0.0548592 0.969485
0.0552316 0.970485
0.055609 0.971485
0.0559943 0.972486
0.0563892 0.973486
0.0567895 0.974487
0.0571972 0.975487
0.0576134 0.976488
0.0580373 0.977488
0.0584663 0.978489
0.0589028 0.97949
0.0593445 0.98049
0.0597906 0.98149
0.0602403 0.982491
0.0606948 0.983491
0.0611517 0.984492
0.061609 0.985492
0.0620614 0.986493
0.0625049 0.987493
0.0629284 0.988494
0.063319 0.989495
0.063654 0.990495
0.0639075 0.991495
0.0640549 0.992496
0.0640884 0.993496
0.0640198 0.994497
0.0638943 0.995497
0.0637805 0.996498
0.0637468 0.997498
0.0638376 0.998499
0.0640646 0.999499
0.0644111 1.0005


==> ideal_MHD_orszag_tang/const_num_visc/N1000_y03125_D2Q5.csv <==
Pressure arc_length
0.205894 0
0.205621 0.001002
0.205469 0.002004
0.205426 0.003006
0.20548 0.004008
0.205619 0.00501
0.205839 0.006012
0.20615 0.007014
0.206575 0.008016
0.207128 0.009018
0.207811 0.01002
0.208609 0.011022
0.209498 0.012024
0.210445 0.013026
0.211424 0.014028
0.212406 0.01503
0.213367 0.016032
0.214287 0.017034
0.215147 0.018036
0.215934 0.019038
0.216637 0.02004
0.217245 0.021042
0.217752 0.022044
0.218154 0.023046
0.218443 0.024048
0.218615 0.02505
0.218666 0.026052
0.218589 0.027054
0.218379 0.028056
0.218033 0.029058
0.217549 0.03006
0.216928 0.031062
0.216175 0.032064
0.215301 0.033066
0.214324 0.034068
0.213269 0.03507
0.212164 0.036072
0.211045 0.037074
0.20995 0.038076
0.208915 0.039078
0.20797 0.04008
0.207138 0.041082
0.206431 0.042084
0.205852 0.043086
0.205393 0.044088
0.205042 0.04509
0.204784 0.046092
0.204602 0.047094
0.20448 0.048096
0.204405 0.049098
0.204366 0.0501
0.204356 0.051102
0.204372 0.052104
0.204417 0.053106
0.204501 0.054108
0.204638 0.05511
0.204854 0.056112
0.205184 0.057114
0.205672 0.058116
0.206378 0.059118
0.207368 0.06012
0.208718 0.061122
0.210505 0.062124
0.212798 0.063126
0.21564 0.064128
0.21903 0.06513
0.222898 0.066132
0.227081 0.067134
0.231305 0.068136
0.235186 0.069138
0.238256 0.07014
0.240028 0.071142
0.24009 0.072144
0.238206 0.073146
0.234395 0.074148
0.228955 0.07515
0.222407 0.076152
0.215389 0.077154
0.208541 0.078156
0.202404 0.079158
0.19736 0.08016
0.193624 0.081162
0.19125 0.082164
0.190174 0.083166
0.190242 0.084168
0.191254 0.08517
0.19299 0.086172
0.195235 0.087174
0.197792 0.088176
0.200495 0.089178
0.203209 0.09018
0.205831 0.091182
0.208288 0.092184
0.21053 0.093186
0.212532 0.094188
0.214283 0.09519
0.215787 0.096192
0.217055 0.097194
0.218106 0.098196
0.218962 0.099198
0.219648 0.1002
0.220186 0.101202
0.220599 0.102204
0.220907 0.103206
0.221128 0.104208
0.221277 0.10521
0.221367 0.106212
0.221409 0.107214
0.221413 0.108216
0.221384 0.109218
0.221329 0.11022
0.221253 0.111222
0.221158 0.112224
0.221046 0.113226
0.22092 0.114228
0.220779 0.11523
0.220623 0.116232
0.22045 0.117234
0.220258 0.118236
0.220045 0.119238
0.21981 0.12024
0.21955 0.121242
0.219263 0.122244
0.218947 0.123246
0.218601 0.124248
0.218224 0.12525
0.217814 0.126252
0.217371 0.127254
0.216894 0.128256
0.216385 0.129258
0.215843 0.13026
0.21527 0.131262
0.214667 0.132264
0.214037 0.133266
0.21338 0.134268
0.2127 0.13527
0.211998 0.136272
0.211277 0.137274
0.210539 0.138276
0.209786 0.139278
0.20902 0.14028
0.208243 0.141282
0.207456 0.142284
0.206661 0.143286
0.205858 0.144288
0.205049 0.14529
0.204234 0.146292
0.203414 0.147294
0.202589 0.148296
0.20176 0.149298
0.200927 0.1503
0.200092 0.151302
0.199253 0.152304
0.198414 0.153306
0.197576 0.154308
0.196739 0.15531
0.195907 0.156312
0.195083 0.157314
0.194267 0.158316
0.193464 0.159318
0.192676 0.16032
0.191904 0.161322
0.191151 0.162324
0.190419 0.163326
0.189709 0.164328
0.189023 0.16533
0.188359 0.166332
0.187721 0.167334
0.187107 0.168336
0.186517 0.169338
0.185953 0.17034
0.185413 0.171342
0.184898 0.172344
0.184408 0.173346
0.183944 0.174348
0.183505 0.17535
0.183092 0.176352
0.182705 0.177354
0.182344 0.178356
0.18201 0.179358
0.181702 0.18036
0.181421 0.181362
0.181166 0.182364
0.180936 0.183366
0.180732 0.184368
0.180553 0.18537
0.180396 0.186372
0.180261 0.187374
0.180146 0.188376
0.18005 0.189378
0.179968 0.19038
0.179901 0.191382
0.179845 0.192384
0.179798 0.193386
0.179758 0.194388
0.179725 0.19539
0.179697 0.196392
0.179675 0.197394
0.179661 0.198396
0.179657 0.199398
0.179666 0.2004
0.179693 0.201402
0.179743 0.202404
0.17982 0.203406
0.179932 0.204408
0.180082 0.20541
0.180274 0.206412
0.180512 0.207414
0.180797 0.208416
0.181128 0.209418
0.181505 0.21042
0.181925 0.211422
0.182386 0.212424
0.182883 0.213426
0.183413 0.214428
0.183974 0.21543
0.184562 0.216432
0.185174 0.217434
0.185809 0.218436
0.186465 0.219438
0.18714 0.22044
0.187833 0.221442
0.188544 0.222444
0.18927 0.223446
0.190012 0.224448
0.190768 0.22545
0.191537 0.226452
0.192318 0.227454
0.193109 0.228456
0.19391 0.229458
0.194718 0.23046
0.195531 0.231462
0.196348 0.232464
0.197165 0.233466
0.19798 0.234468
0.198791 0.23547
0.199596 0.236472
0.200392 0.237474
0.201177 0.238476
0.20195 0.239478
0.202708 0.24048
0.203451 0.241482
0.204177 0.242484
0.204885 0.243486
0.205573 0.244488
0.206238 0.24549
0.206878 0.246492
0.207488 0.247494
0.208063 0.248496
0.208596 0.249498
0.209079 0.2505
0.209505 0.251502
0.209862 0.252504
0.21014 0.253506
0.210329 0.254508
0.210408 0.25551
0.21037 0.256512
0.210189 0.257514
0.20982 0.258516
0.209251 0.259518
0.208331 0.26052
0.206959 0.261522
0.204921 0.262524
0.201668 0.263526
0.197141 0.264528
0.190657 0.26553
0.182404 0.266532
0.1739 0.267534
0.165201 0.268536
0.1595 0.269538
0.155925 0.27054
0.153887 0.271542
0.156266 0.272544
0.155053 0.273546
0.160168 0.274548
0.156772 0.27555
0.109842 0.276552
0.0630906 0.277554
0.0548517 0.278556
0.0578952 0.279558
0.0583249 0.28056
0.0593147 0.281562
0.0602437 0.282564
0.0611711 0.283566
0.0621173 0.284568
0.0630598 0.28557
0.0640074 0.286572
0.0649537 0.287574
0.0658982 0.288576
0.0668391 0.289578
0.0677745 0.29058
0.0687033 0.291582
0.0696239 0.292584
0.070535 0.293586
0.0714355 0.294588
0.0723242 0.29559
0.0732002 0.296592
0.0740625 0.297594
0.0749105 0.298596
0.0757436 0.299598
0.0765614 0.3006
0.0773635 0.301602
0.0781497 0.302604
0.0789197 0.303606
0.0796734 0.304608
0.0804107 0.30561
0.0811315 0.306612
0.0818359 0.307614
0.0825241 0.308616
0.0831961 0.309618
0.0838521 0.31062
0.0844924 0.311622
0.0851173 0.312624
0.0857271 0.313626
0.086322 0.314628
0.0869025 0.31563
0.0874687 0.316632
0.0880211 0.317634
0.0885599 0.318636
0.0890852 0.319638
0.0895976 0.32064
0.0900973 0.321642
0.0905845 0.322644
0.0910593 0.323646
0.091522 0.324648
0.0919728 0.32565
0.0924119 0.326652
0.0928396 0.327654
0.0932559 0.328656
0.0936608 0.329658
0.0940541 0.33066
0.0944358 0.331662
0.0948059 0.332664
0.0951646 0.333666
0.0955118 0.334668
0.0958477 0.33567
0.0961724 0.336672
0.096486 0.337674
0.0967884 0.338676
0.0970795 0.339678
0.0973593 0.34068
0.0976278 0.341682
0.0978849 0.342684
0.0981307 0.343686
0.0983651 0.344688
0.0985883 0.34569
0.0988002 0.346692
0.099001 0.347694
0.0991911 0.348696
0.0993707 0.349698
0.0995397 0.3507
0.0996986 0.351702
0.0998476 0.352704
0.0999869 0.353706
0.100117 0.354708
0.100237 0.35571
0.100349 0.356712
0.100453 0.357714
0.100548 0.358716
0.100636 0.359718
0.100718 0.36072
0.100792 0.361722
0.10086 0.362724
0.100922 0.363726
0.10098 0.364728
0.101032 0.36573
0.101079 0.366732
0.101122 0.367734
0.101162 0.368736
0.101199 0.369738
0.101233 0.37074
0.101265 0.371742
0.101294 0.372744
0.101322 0.373746
0.101348 0.374748
0.101373 0.37575
0.101396 0.376752
0.101419 0.377754
0.101442 0.378756
0.101463 0.379758
0.101485 0.38076
0.101507 0.381762
0.101528 0.382764
0.10155 0.383766
0.101572 0.384768
0.101595 0.38577
0.101618 0.386772
0.101642 0.387774
0.101667 0.388776
0.101692 0.389778
0.101718 0.39078
0.101744 0.391782
0.101771 0.392784
0.101799 0.393786
0.101828 0.394788
0.101857 0.39579
0.101886 0.396792
0.101916 0.397794
0.101947 0.398796
0.101978 0.399798
0.102011 0.4008
0.102044 0.401802
0.102078 0.402804
0.102113 0.403806
0.102149 0.404808
0.102185 0.40581
0.102223 0.406812
0.102261 0.407814
0.102301 0.408816
0.102341 0.409818
0.102383 0.41082
0.102426 0.411822
0.102471 0.412824
0.102517 0.413826
0.102565 0.414828
0.102615 0.41583
0.102666 0.416832
0.10272 0.417834
0.102775 0.418836
0.102832 0.419838
0.102892 0.42084
0.102955 0.421842
0.103021 0.422844
0.10309 0.423846
0.103162 0.424848
0.103238 0.42585
0.103319 0.426852
0.103403 0.427854
0.103492 0.428856
0.103586 0.429858
0.103685 0.43086
0.10379 0.431862
0.103901 0.432864
0.104018 0.433866
0.104143 0.434868
0.104276 0.43587
0.104416 0.436872
0.104566 0.437874
0.104724 0.438876
0.104893 0.439878
0.105073 0.44088
0.105264 0.441882
0.105468 0.442884
0.105684 0.443886
0.105915 0.444888
0.106161 0.44589
0.106422 0.446892
0.1067 0.447894
0.106995 0.448896
0.107309 0.449898
0.107641 0.4509
0.107994 0.451902
0.108367 0.452904
0.108763 0.453906
0.109181 0.454908
0.109624 0.45591
0.11009 0.456912
0.110583 0.457914
0.111103 0.458916
0.11165 0.459918
0.112226 0.46092
0.112832 0.461922
0.113469 0.462924
0.114138 0.463926
0.114839 0.464928
0.115575 0.46593
0.116346 0.466932
0.117153 0.467934
0.117998 0.468936
0.118882 0.469938
0.119807 0.47094
0.120773 0.471942
0.121782 0.472944
0.122836 0.473946
0.123936 0.474948
0.125084 0.47595
0.12628 0.476952
0.127526 0.477954
0.128823 0.478956
0.130171 0.479958
0.131574 0.48096
0.133031 0.481962
0.134543 0.482964
0.136113 0.483966
0.137739 0.484968
0.139422 0.48597
0.141163 0.486972
0.142961 0.487974
0.144814 0.488976
0.146722 0.489978
0.148682 0.49098
0.150692 0.491982
0.152748 0.492984
0.154848 0.493986
0.156988 0.494988
0.159162 0.49599
0.161366 0.496992
0.163594 0.497994
0.165839 0.498996
0.168097 0.499998
0.170361 0.501
0.172624 0.502002
0.174881 0.503004
0.177124 0.504006
0.179349 0.505008
0.18155 0.50601
0.183722 0.507012
0.185861 0.508014
0.187963 0.509016
0.190023 0.510018
0.19204 0.51102
0.194012 0.512022
0.195936 0.513024
0.197812 0.514026
0.199639 0.515028
0.201416 0.51603
0.203144 0.517032
0.204824 0.518034
0.206455 0.519036
0.208038 0.520038
0.209576 0.52104
0.211069 0.522042
0.212519 0.523044
0.213928 0.524046
0.215298 0.525048
0.21663 0.52605
0.217927 0.527052
0.21919 0.528054
0.220421 0.529056
0.221621 0.530058
0.222793 0.53106
0.223938 0.532062
0.225058 0.533064
0.226153 0.534066
0.227226 0.535068
0.228276 0.53607
0.229306 0.537072
0.230315 0.538074
0.231305 0.539076
0.232276 0.540078
0.233229 0.54108
0.234163 0.542082
0.235079 0.543084
0.235977 0.544086
0.236856 0.545088
0.237718 0.54609
0.23856 0.547092
0.239385 0.548094
0.240191 0.549096
0.240979 0.550098
0.241748 0.5511
0.242498 0.552102
0.24323 0.553104
0.243943 0.554106
0.244638 0.555108
0.245317 0.55611
0.245978 0.557112
0.246623 0.558114
0.247254 0.559116
0.24787 0.560118
0.248473 0.56112
0.249065 0.562122
0.249647 0.563124
0.250221 0.564126
0.250789 0.565128
0.251353 0.56613
0.251914 0.567132
0.252473 0.568134
0.253029 0.569136
0.25358 0.570138
0.254121 0.57114
0.254647 0.572142
0.255148 0.573144
0.255611 0.574146
0.256021 0.575148
0.256362 0.57615
0.256619 0.577152
0.256775 0.578154
0.256818 0.579156
0.256734 0.580158
0.256518 0.58116
0.256164 0.582162
0.25567 0.583164
0.255037 0.584166
0.254266 0.585168
0.253361 0.58617
0.252327 0.587172
0.251169 0.588174
0.249893 0.589176
0.248508 0.590178
0.247019 0.59118
0.245435 0.592182
0.243764 0.593184
0.242016 0.594186
0.2402 0.595188
0.238327 0.59619
0.236408 0.597192
0.234453 0.598194
0.232475 0.599196
0.230485 0.600198
0.228493 0.6012
0.226513 0.602202
0.224553 0.603204
0.222624 0.604206
0.220735 0.605208
0.218895 0.60621
0.21711 0.607212
0.215387 0.608214
0.213731 0.609216
0.212146 0.610218
0.210634 0.61122
0.209198 0.612222
0.207838 0.613224
0.206554 0.614226
0.205345 0.615228
0.204211 0.61623
0.203149 0.617232
0.202157 0.618234
0.201233 0.619236
0.200373 0.620238
0.199575 0.62124
0.198835 0.622242
0.198152 0.623244
0.197521 0.624246
0.19694 0.625248
0.196406 0.62625
0.195917 0.627252
0.195469 0.628254
0.195061 0.629256
0.194691 0.630258
0.194356 0.63126
0.194054 0.632262
0.193785 0.633264
0.193545 0.634266
0.193333 0.635268
0.193148 0.63627
0.192989 0.637272
0.192854 0.638274
0.192742 0.639276
0.192652 0.640278
0.192583 0.64128
0.192533 0.642282
0.192503 0.643284
0.192492 0.644286
0.192499 0.645288
0.192524 0.64629
0.192566 0.647292
0.192627 0.648294
0.192705 0.649296
0.192802 0.650298
0.192918 0.6513
0.193054 0.652302
0.19321 0.653304
0.193387 0.654306
0.193585 0.655308
0.193803 0.65631
0.19404 0.657312
0.194297 0.658314
0.194571 0.659316
0.194861 0.660318
0.195166 0.66132
0.195485 0.662322
0.195818 0.663324
0.196163 0.664326
0.196521 0.665328
0.19689 0.66633
0.197272 0.667332
0.197664 0.668334
0.198067 0.669336
0.198482 0.670338
0.198906 0.67134
0.19934 0.672342
0.199783 0.673344
0.200235 0.674346
0.200694 0.675348
0.201161 0.67635
0.201635 0.677352
0.202115 0.678354
0.202601 0.679356
0.203091 0.680358
0.203582 0.68136
0.204078 0.682362
0.204578 0.683364
0.205084 0.684366
0.20558 0.685368
0.206063 0.68637
0.206576 0.687372
0.207074 0.688374
0.207609 0.689376
0.207983 0.690378
0.208512 0.69138
0.208998 0.692382
0.209584 0.693384
0.209956 0.694386
0.209769 0.695388
0.211372 0.69639
0.210345 0.697392
0.21264 0.698394
0.181973 0.699396
0.0945144 0.700398
0.0461855 0.7014
0.0516233 0.702402
0.0492035 0.703404
0.0503377 0.704406
0.049867 0.705408
0.0502556 0.70641
0.0501644 0.707412
0.0503477 0.708414
0.0503875 0.709416
0.0504963 0.710418
0.0505894 0.71142
0.0506736 0.712422
0.0507872 0.713424
0.0508689 0.714426
0.0509883 0.715428
0.0510766 0.71643
0.0511966 0.717432
0.051294 0.718434
0.0514135 0.719436
0.05152 0.720438
0.0516398 0.72144
0.0517539 0.722442
0.0518752 0.723444
0.0519955 0.724446
0.0521194 0.725448
0.0522448 0.72645
0.052372 0.727452
0.0525019 0.728454
0.0526331 0.729456
0.052767 0.730458
0.0529022 0.73146
0.0530401 0.732462
0.0531793 0.733464
0.0533209 0.734466
0.0534642 0.735468
0.0536097 0.73647
0.053757 0.737472
0.0539063 0.738474
0.0540574 0.739476
0.0542105 0.740478
0.0543654 0.74148
0.0545223 0.742482
0.054681 0.743484
0.0548417 0.744486
0.0550043 0.745488
0.0551687 0.74649
0.0553349 0.747492
0.0555029 0.748494
0.0556728 0.749496
0.0558445 0.750498
0.056018 0.7515
0.0561933 0.752502
0.0563704 0.753504
0.0565492 0.754506
0.0567298 0.755508
0.056912 0.75651
0.0570959 0.757512
0.0572815 0.758514
0.0574686 0.759516
0.0576572 0.760518
0.0578473 0.76152
0.0580388 0.762522
0.0582314 0.763524
0.0584251 0.764526
0.0586198 0.765528
0.0588154 0.76653
0.0590115 0.767532
0.059208 0.768534
0.0594045 0.769536
0.0596005 0.770538
0.0597956 0.77154
0.0599893 0.772542
0.0601808 0.773544
0.0603693 0.774546
0.0605538 0.775548
0.0607331 0.77655
0.0609058 0.777552
0.0610703 0.778554
0.0612247 0.779556
0.0613667 0.780558
0.0614936 0.78156
0.0616026 0.782562
0.0616903 0.783564
0.061753 0.784566
0.0617868 0.785568
0.0617876 0.78657
0.061751 0.787572
0.0616724 0.788574
0.0615479 0.789576
0.0613733 0.790578
0.0611452 0.79158
0.0608609 0.792582
0.0605185 0.793584
0.0601176 0.794586
0.0596584 0.795588
0.0591429 0.79659
0.0585738 0.797592
0.0579556 0.798594
0.0572934 0.799596
0.0565932 0.800598
0.0558617 0.8016
0.0551056 0.802602
0.0543322 0.803604
0.0535482 0.804606
0.0527599 0.805608
0.0519732 0.80661
0.0511931 0.807612
0.050424 0.808614
0.0496695 0.809616
0.0489323 0.810618
0.0482144 0.81162
0.0475168 0.812622
0.0468407 0.813624
0.0461865 0.814626
0.0455546 0.815628
0.044945 0.81663
0.0443577 0.817632
0.0437927 0.818634
0.0432503 0.819636
0.0427307 0.820638
0.0422339 0.82164
0.0417601 0.822642
0.0413098 0.823644
0.0408833 0.824646
0.0404809 0.825648
0.040103 0.82665
0.0397496 0.827652
0.039421 0.828654
0.0391171 0.829656
0.0388377 0.830658
0.0385826 0.83166
0.0383515 0.832662
0.0381438 0.833664
0.0379589 0.834666
0.0377961 0.835668
0.0376546 0.83667
0.0375337 0.837672
0.0374324 0.838674
0.0373494 0.839676
0.0372841 0.840678
0.0372353 0.84168
0.0372022 0.842682
0.0371839 0.843684
0.0371794 0.844686
0.037188 0.845688
0.0372086 0.84669
0.0372405 0.847692
0.0372827 0.848694
0.0373348 0.849696
0.0373959 0.850698
0.0374656 0.8517
0.0375431 0.852702
0.0376281 0.853704
0.0377201 0.854706
0.0378187 0.855708
0.0379235 0.85671
0.038034 0.857712
0.0381501 0.858714
0.0382712 0.859716
0.0383972 0.860718
0.0385279 0.86172
0.0386631 0.862722
0.0388026 0.863724
0.038946 0.864726
0.0390934 0.865728
0.0392444 0.86673
0.0393989 0.867732
0.0395569 0.868734
0.0397182 0.869736
0.0398827 0.870738
0.0400502 0.87174
0.0402206 0.872742
0.0403938 0.873744
0.0405695 0.874746
0.0407477 0.875748
0.0409283 0.87675
0.0411114 0.877752
0.0412966 0.878754
0.0414841 0.879756
0.0416736 0.880758
0.0418652 0.88176
0.042059 0.882762
0.0422549 0.883764
0.0424528 0.884766
0.0426529 0.885768
0.0428551 0.88677
0.0430596 0.887772
0.0432665 0.888774
0.0434758 0.889776
0.0436877 0.890778
0.0439026 0.89178
0.0441206 0.892782
0.044342 0.893784
0.044567 0.894786
0.044796 0.895788
0.0450294 0.89679
0.0452675 0.897792
0.0455106 0.898794
0.0457592 0.899796
0.0460135 0.900798
0.046274 0.9018
0.0465411 0.902802
0.0468151 0.903804
0.047096 0.904806
0.0473842 0.905808
0.0476802 0.90681
0.0479839 0.907812
0.0482955 0.908814
0.0486149 0.909816
0.0489424 0.910818
0.0492778 0.91182
0.0496212 0.912822
0.0499722 0.913824
0.0503306 0.914826
0.0506961 0.915828
0.0510688 0.91683
0.0514481 0.917832
0.0518337 0.918834
0.0522255 0.919836
0.0526233 0.920838
0.0530267 0.92184
0.0534358 0.922842
0.0538504 0.923844
0.0542705 0.924846
0.0546962 0.925848
0.0551278 0.92685
0.0555657 0.927852
0.0560103 0.928854
0.0564621 0.929856
0.0569219 0.930858
0.0573903 0.93186
0.0578685 0.932862
0.0583578 0.933864
0.0588599 0.934866
0.0593777 0.935868
0.0599159 0.93687
0.0604831 0.937872
0.061095 0.938874
0.0617823 0.939876
0.0626059 0.940878
0.0636869 0.94188
0.0652493 0.942882
0.0676338 0.943884
0.0711501 0.944886
0.0756824 0.945888
0.0804339 0.94689
0.0844009 0.947892
0.0871678 0.948894
0.089025 0.949896
0.0904406 0.950898
0.0917033 0.9519
0.0929425 0.952902
0.0942256 0.953904
0.095596 0.954906
0.0970892 0.955908
0.0987403 0.95691
0.100588 0.957912
0.102675 0.958914
0.105049 0.959916
0.107763 0.960918
0.11087 0.96192
0.114426 0.962922
0.118483 0.963924
0.12308 0.964926
0.128237 0.965928
0.133944 0.96693
0.140148 0.967932
0.146745 0.968934
0.153581 0.969936
0.160458 0.970938
0.16716 0.97194
0.173482 0.972942
0.17926 0.973944
0.184394 0.974946
0.188849 0.975948
0.192645 0.97695
0.195834 0.977952
0.198485 0.978954
0.200664 0.979956
0.202432 0.980958
0.20384 0.98196
0.204936 0.982962
0.205762 0.983964
0.206361 0.984966
0.206778 0.985968
0.207054 0.98697
0.20723 0.987972
0.207343 0.988974
0.207418 0.989976
0.207474 0.990978
0.207516 0.99198
0.20754 0.992982
0.207533 0.993984
0.207477 0.994986
0.207354 0.995988
0.207153 0.99699
0.206877 0.997992
0.206546 0.998994
0.206196 0.999996
0.205873 1.001
0.205641 1.002


==> ideal_MHD_orszag_tang/const_num_visc/N1000_y03125_D2Q5_eta0.csv <==
Pressure arc_length
0.21087 0
0.210585 0.0010005
0.210515 0.002001
0.210595 0.0030015
0.210715 0.004002
0.2108 0.0050025
0.210889 0.006003
0.211107 0.0070035
0.211565 0.008004
0.212277 0.0090045
0.21318 0.010005
0.214204 0.0110055
0.215309 0.012006
0.216469 0.0130065
0.217651 0.014007
0.218823 0.0150075
0.219956 0.016008
0.221024 0.0170085
0.222008 0.018009
0.222891 0.0190095
0.223658 0.02001
0.224294 0.0210105
0.224781 0.022011
0.225098 0.0230115
0.225221 0.024012
0.225122 0.0250125
0.224773 0.026013
0.22416 0.0270135
0.22329 0.028014
0.222194 0.0290145
0.220929 0.030015
0.219566 0.0310155
0.218174 0.032016
0.216812 0.0330165
0.215518 0.034017
0.214313 0.0350175
0.2132 0.036018
0.212172 0.0370185
0.211229 0.038019
0.21038 0.0390195
0.209646 0.04002
0.209048 0.0410205
0.208594 0.042021
0.208276 0.0430215
0.208074 0.044022
0.207961 0.0450225
0.20791 0.046023
0.207895 0.0470235
0.207894 0.048024
0.207886 0.0490245
0.207853 0.050025
0.207777 0.0510255
0.207643 0.052026
0.207435 0.0530265
0.207144 0.054027
0.206762 0.0550275
0.206286 0.056028
0.20572 0.0570285
0.205078 0.058029
0.204383 0.0590295
0.203677 0.06003
0.203022 0.0610305
0.202516 0.062031
0.202292 0.0630315
0.202534 0.064032
0.203472 0.0650325
0.205375 0.066033
0.208522 0.0670335
0.213132 0.068034
0.219249 0.0690345
0.226552 0.070035
0.234148 0.0710355
0.240433 0.072036
0.24329 0.0730365
0.24082 0.074037
0.232394 0.0750375
0.219249 0.076038
0.203972 0.0770385
0.189294 0.078039
0.177143 0.0790395
0.168417 0.08004
0.163226 0.0810405
0.161209 0.082041
0.161777 0.0830415
0.164268 0.084042
0.168051 0.0850425
0.172589 0.086043
0.177472 0.0870435
0.182411 0.088044
0.187226 0.0890445
0.191812 0.090045
0.196109 0.0910455
0.200081 0.092046
0.203701 0.0930465
0.206943 0.094047
0.209784 0.0950475
0.212211 0.096048
0.214228 0.0970485
0.215857 0.098049
0.217138 0.0990495
0.218122 0.10005
0.218865 0.10105
0.219418 0.102051
0.219828 0.103051
0.220131 0.104052
0.220353 0.105052
0.220515 0.106053
0.220631 0.107053
0.22071 0.108054
0.220758 0.109054
0.22078 0.110055
0.220779 0.111055
0.22076 0.112056
0.220723 0.113056
0.220671 0.114057
0.220606 0.115057
0.220527 0.116058
0.220435 0.117058
0.220326 0.118059
0.220197 0.119059
0.220044 0.12006
0.219864 0.12106
0.219652 0.122061
0.219407 0.123062
0.219126 0.124062
0.218807 0.125062
0.218447 0.126063
0.218046 0.127063
0.217602 0.128064
0.217113 0.129065
0.216581 0.130065
0.216006 0.131066
0.215389 0.132066
0.214734 0.133066
0.214043 0.134067
0.213319 0.135067
0.212565 0.136068
0.211786 0.137068
0.210983 0.138069
0.210161 0.139069
0.209322 0.14007
0.208469 0.141071
0.207603 0.142071
0.206726 0.143072
0.205839 0.144072
0.204944 0.145072
0.204039 0.146073
0.203126 0.147073
0.202204 0.148074
0.201273 0.149074
0.200333 0.150075
0.199384 0.151075
0.198427 0.152076
0.197464 0.153076
0.196497 0.154077
0.195529 0.155078
0.194565 0.156078
0.19361 0.157078
0.192668 0.158079
0.191743 0.159079
0.19084 0.16008
0.189961 0.16108
0.189109 0.162081
0.188285 0.163081
0.18749 0.164082
0.186725 0.165082
0.185991 0.166083
0.185286 0.167084
0.184612 0.168084
0.183966 0.169084
0.18335 0.170085
0.182761 0.171085
0.1822 0.172086
0.181667 0.173086
0.181161 0.174087
0.180683 0.175087
0.180234 0.176088
0.179812 0.177088
0.17942 0.178089
0.179058 0.17909
0.178726 0.18009
0.178425 0.181091
0.178156 0.182091
0.177917 0.183091
0.17771 0.184092
0.177533 0.185092
0.177386 0.186093
0.177267 0.187093
0.177175 0.188094
0.177105 0.189094
0.177055 0.190095
0.177021 0.191096
0.176997 0.192096
0.176976 0.193097
0.176954 0.194097
0.176922 0.195097
0.176875 0.196098
0.176809 0.197098
0.176721 0.198099
0.176614 0.199099
0.176494 0.2001
0.176372 0.2011
0.176262 0.202101
0.176183 0.203102
0.176153 0.204102
0.176189 0.205103
0.176302 0.206103
0.176498 0.207103
0.176774 0.208104
0.17712 0.209104
0.177525 0.210105
0.177975 0.211105
0.17846 0.212106
0.178974 0.213106
0.179512 0.214107
0.180073 0.215108
0.180656 0.216108
0.181261 0.217109
0.181888 0.218109
0.182534 0.219109
0.1832 0.22011
0.183884 0.22111
0.184586 0.222111
0.185306 0.223111
0.186043 0.224112
0.186798 0.225112
0.18757 0.226113
0.188361 0.227114
0.18917 0.228114
0.189999 0.229115
0.190846 0.230115
0.191711 0.231115
0.192593 0.232116
0.193486 0.233116
0.194389 0.234117
0.195296 0.235117
0.196199 0.236118
0.197098 0.237118
0.197987 0.238119
0.198855 0.239119
0.199713 0.24012
0.200556 0.241121
0.201367 0.242121
0.202178 0.243121
0.202974 0.244122
0.20372 0.245122
0.204486 0.246123
0.205219 0.247123
0.205848 0.248124
0.20655 0.249124
0.207135 0.250125
0.207543 0.251126
0.208156 0.252126
0.208395 0.253127
0.208493 0.254127
0.20901 0.255128
0.208546 0.256128
0.208486 0.257129
0.208784 0.258129
0.207154 0.25913
0.207526 0.26013
0.2067 0.261131
0.203466 0.262131
0.20395 0.263131
0.196911 0.264132
0.187975 0.265133
0.180847 0.266133
0.163331 0.267134
0.157144 0.268134
0.150611 0.269135
0.142331 0.270135
0.149723 0.271136
0.140938 0.272136
0.14861 0.273137
0.15361 0.274137
0.144114 0.275138
0.16751 0.276138
0.13866 0.277139
0.0615 0.278139
0.0570701 0.27914
0.0578891 0.28014
0.0590776 0.281141
0.0601675 0.282141
0.061311 0.283142
0.0624725 0.284142
0.0636026 0.285143
0.0647548 0.286143
0.0658854 0.287143
0.0670076 0.288144
0.0681156 0.289145
0.0692029 0.290145
0.070271 0.291146
0.0713148 0.292146
0.0723339 0.293147
0.0733264 0.294147
0.0742914 0.295148
0.075229 0.296148
0.0761385 0.297149
0.0770201 0.298149
0.0778736 0.29915
0.0786998 0.30015
0.0794993 0.301151
0.0802728 0.302151
0.0810213 0.303152
0.0817455 0.304152
0.0824462 0.305153
0.0831244 0.306153
0.0837813 0.307154
0.0844179 0.308154
0.085035 0.309155
0.0856337 0.310155
0.086215 0.311155
0.0867799 0.312156
0.0873293 0.313157
0.0878637 0.314157
0.0883842 0.315158
0.0888917 0.316158
0.0893866 0.317159
0.0898696 0.318159
0.0903408 0.31916
0.0908012 0.32016
0.091251 0.321161
0.0916907 0.322161
0.0921204 0.323162
0.0925405 0.324162
0.0929509 0.325163
0.0933522 0.326163
0.0937444 0.327164
0.0941277 0.328164
0.0945016 0.329165
0.0948661 0.330165
0.0952211 0.331166
0.0955664 0.332166
0.0959019 0.333167
0.0962275 0.334167
0.0965428 0.335167
0.0968476 0.336168
0.0971414 0.337169
0.0974243 0.338169
0.0976957 0.33917
0.0979554 0.34017
0.0982034 0.341171
0.0984389 0.342171
0.0986621 0.343172
0.0988726 0.344172
0.0990704 0.345173
0.0992553 0.346173
0.0994276 0.347174
0.0995873 0.348174
0.0997346 0.349174
0.0998698 0.350175
0.0999933 0.351176
0.100105 0.352176
0.100206 0.353177
0.100297 0.354177
0.100377 0.355178
0.100448 0.356178
0.10051 0.357179
0.100564 0.358179
0.10061 0.35918
0.10065 0.36018
0.100684 0.361181
0.100712 0.362181
0.100736 0.363182
0.100755 0.364182
0.100771 0.365183
0.100784 0.366183
0.100795 0.367184
0.100805 0.368184
0.100813 0.369185
0.100821 0.370185
0.100828 0.371186
0.100835 0.372186
0.100843 0.373186
0.100851 0.374187
0.10086 0.375188
0.10087 0.376188
0.100881 0.377189
0.100893 0.378189
0.100906 0.37919
0.100921 0.38019
0.100937 0.381191
0.100954 0.382191
0.100973 0.383192
0.100992 0.384192
0.101013 0.385193
0.101034 0.386193
0.101057 0.387194
0.10108 0.388194
0.101103 0.389195
0.101128 0.390195
0.101153 0.391196
0.101178 0.392196
0.101203 0.393197
0.101229 0.394197
0.101256 0.395198
0.101282 0.396198
0.10131 0.397198
0.101337 0.398199
0.101365 0.3992
0.101393 0.4002
0.101422 0.401201
0.10145 0.402201
0.101479 0.403202
0.101509 0.404202
0.101539 0.405203
0.101569 0.406203
0.1016 0.407204
0.101632 0.408204
0.101665 0.409205
0.101698 0.410205
0.101732 0.411206
0.101766 0.412206
0.101802 0.413207
0.10184 0.414207
0.101879 0.415208
0.10192 0.416208
0.101964 0.417209
0.102009 0.418209
0.102056 0.41921
0.102106 0.42021
0.102158 0.42121
0.102213 0.422211
0.102272 0.423212
0.102334 0.424212
0.102399 0.425213
0.102468 0.426213
0.102542 0.427214
0.102619 0.428214
0.102701 0.429215
0.102788 0.430215
0.10288 0.431216
0.102978 0.432216
0.103082 0.433217
0.103192 0.434217
0.10331 0.435217
0.103435 0.436218
0.103568 0.437219
0.10371 0.438219
0.103861 0.43922
0.104023 0.44022
0.104196 0.441221
0.104381 0.442221
0.104579 0.443222
0.10479 0.444222
0.105015 0.445222
0.105256 0.446223
0.105513 0.447224
0.105788 0.448224
0.10608 0.449225
0.106392 0.450225
0.106724 0.451226
0.107077 0.452226
0.107452 0.453227
0.107849 0.454227
0.10827 0.455228
0.108715 0.456228
0.109185 0.457229
0.109682 0.458229
0.110205 0.459229
0.110758 0.46023
0.111339 0.461231
0.11195 0.462231
0.112592 0.463232
0.113266 0.464232
0.113974 0.465233
0.114716 0.466233
0.115493 0.467234
0.116307 0.468234
0.117158 0.469235
0.118049 0.470235
0.11898 0.471236
0.119954 0.472236
0.120972 0.473237
0.122035 0.474237
0.123145 0.475238
0.124303 0.476238
0.125512 0.477239
0.126774 0.478239
0.128092 0.47924
0.129466 0.48024
0.1309 0.481241
0.132396 0.482241
0.133957 0.483241
0.135583 0.484242
0.137278 0.485243
0.139043 0.486243
0.140879 0.487244
0.142789 0.488244
0.144771 0.489245
0.146828 0.490245
0.148956 0.491246
0.151154 0.492246
0.153418 0.493247
0.155744 0.494247
0.158125 0.495248
0.160554 0.496248
0.163021 0.497249
0.165518 0.498249
0.168032 0.49925
0.170553 0.50025
0.173069 0.501251
0.175568 0.502251
0.17804 0.503251
0.180474 0.504252
0.182863 0.505252
0.185199 0.506253
0.187476 0.507253
0.189689 0.508254
0.191836 0.509254
0.193915 0.510255
0.195925 0.511256
0.197866 0.512256
0.19974 0.513256
0.201545 0.514257
0.203286 0.515257
0.204964 0.516258
0.206581 0.517258
0.20814 0.518259
0.209643 0.519259
0.211093 0.52026
0.212493 0.52126
0.213845 0.522261
0.215152 0.523261
0.216418 0.524262
0.217645 0.525262
0.218837 0.526263
0.219997 0.527263
0.221128 0.528264
0.222233 0.529265
0.223315 0.530265
0.224376 0.531265
0.225419 0.532266
0.226446 0.533266
0.227458 0.534267
0.228456 0.535267
0.229443 0.536268
0.230417 0.537268
0.23138 0.538269
0.232331 0.53927
0.233269 0.54027
0.234194 0.54127
0.235106 0.542271
0.236004 0.543271
0.236887 0.544272
0.237754 0.545272
0.238604 0.546273
0.239437 0.547273
0.240252 0.548274
0.241049 0.549275
0.241828 0.550275
0.242588 0.551275
0.243329 0.552276
0.244052 0.553276
0.244757 0.554277
0.245446 0.555277
0.246118 0.556278
0.246776 0.557278
0.247421 0.558279
0.248054 0.55928
0.248675 0.56028
0.249287 0.56128
0.249891 0.562281
0.250486 0.563281
0.251076 0.564282
0.251661 0.565282
0.252244 0.566283
0.252826 0.567284
0.253412 0.568284
0.254007 0.569284
0.254613 0.570285
0.255234 0.571285
0.255864 0.572286
0.256497 0.573286
0.257112 0.574287
0.257685 0.575287
0.258183 0.576288
0.258573 0.577289
0.258824 0.578289
0.258914 0.579289
0.258827 0.58029
0.258559 0.58129
0.258111 0.582291
0.257488 0.583291
0.256698 0.584292
0.255749 0.585292
0.254651 0.586293
0.25341 0.587294
0.252035 0.588294
0.250534 0.589294
0.248917 0.590295
0.247191 0.591295
0.245367 0.592296
0.243456 0.593296
0.241469 0.594297
0.239421 0.595297
0.237323 0.596298
0.235189 0.597299
0.233035 0.598299
0.230873 0.599299
0.228719 0.6003
0.226585 0.6013
0.224484 0.602301
0.222428 0.603301
0.220427 0.604302
0.218489 0.605302
0.216623 0.606303
0.214834 0.607304
0.213126 0.608304
0.211503 0.609304
0.209966 0.610305
0.208515 0.611305
0.207151 0.612306
0.205871 0.613306
0.204674 0.614307
0.203556 0.615308
0.202515 0.616308
0.201548 0.617308
0.200651 0.618309
0.199819 0.619309
0.19905 0.62031
0.19834 0.62131
0.197686 0.622311
0.197083 0.623311
0.196529 0.624312
0.19602 0.625313
0.195554 0.626313
0.195129 0.627313
0.194742 0.628314
0.19439 0.629314
0.194072 0.630315
0.193787 0.631315
0.193531 0.632316
0.193305 0.633316
0.193107 0.634317
0.192935 0.635318
0.192787 0.636318
0.192663 0.637318
0.19256 0.638319
0.192477 0.639319
0.192413 0.64032
0.192368 0.64132
0.19234 0.642321
0.192331 0.643321
0.192339 0.644322
0.192365 0.645323
0.192408 0.646323
0.192468 0.647323
0.192542 0.648324
0.192632 0.649324
0.192737 0.650325
0.19286 0.651325
0.193002 0.652326
0.193166 0.653327
0.193355 0.654327
0.193567 0.655327
0.193806 0.656328
0.194062 0.657328
0.194339 0.658329
0.194629 0.659329
0.194933 0.66033
0.195255 0.66133
0.195576 0.662331
0.195924 0.663332
0.196268 0.664332
0.196646 0.665332
0.19702 0.666333
0.1974 0.667333
0.19781 0.668334
0.198193 0.669334
0.198672 0.670335
0.199051 0.671335
0.199526 0.672336
0.199927 0.673337
0.200404 0.674337
0.200963 0.675337
0.201284 0.676338
0.20192 0.677338
0.202128 0.678339
0.203008 0.679339
0.203301 0.68034
0.203766 0.68134
0.20435 0.682341
0.204436 0.683342
0.20617 0.684342
0.205108 0.685342
0.206911 0.686343
0.205983 0.687343
0.208017 0.688344
0.208833 0.689344
0.206173 0.690345
0.211199 0.691345
0.205605 0.692346
0.215789 0.693347
0.204749 0.694347
0.211596 0.695347
0.213154 0.696348
0.205134 0.697348
0.219523 0.698349
0.123093 0.699349
0.03538 0.70035
0.0566166 0.701351
0.0455802 0.702351
0.0507973 0.703351
0.0483355 0.704352
0.0495374 0.705352
0.0492689 0.706353
0.0492747 0.707353
0.0496813 0.708354
0.0493051 0.709354
0.0499307 0.710355
0.0494487 0.711356
0.0501149 0.712356
0.0496591 0.713356
0.0502601 0.714357
0.0499172 0.715357
0.050385 0.716358
0.0502021 0.717358
0.0505113 0.718359
0.0504918 0.719359
0.0506581 0.72036
0.0507707 0.721361
0.050836 0.722361
0.0510324 0.723361
0.051047 0.724362
0.0512789 0.725362
0.0512859 0.726363
0.0515164 0.727363
0.0515451 0.728364
0.0517524 0.729364
0.0518169 0.730365
0.0519938 0.731366
0.0520956 0.732366
0.0522451 0.733366
0.0523777 0.734367
0.0525085 0.735367
0.0526619 0.736368
0.0527837 0.737368
0.0529479 0.738369
0.0530698 0.73937
0.0532373 0.74037
0.0533654 0.74137
0.0535313 0.742371
0.0536689 0.743371
0.0538315 0.744372
0.0539789 0.745372
0.0541384 0.746373
0.0542944 0.747373
0.0544524 0.748374
0.0546152 0.749375
0.0547735 0.750375
0.0549407 0.751375
0.0551009 0.752376
0.0552712 0.753376
0.0554348 0.754377
0.0556069 0.755377
0.055774 0.756378
0.0559474 0.757378
0.0561181 0.758379
0.0562925 0.75938
0.0564665 0.76038
0.056642 0.76138
0.0568188 0.762381
0.0569953 0.763381
0.0571738 0.764382
0.0573512 0.765382
0.0575308 0.766383
0.0577092 0.767383
0.0578892 0.768384
0.058068 0.769385
0.0582476 0.770385
0.0584259 0.771385
0.0586041 0.772386
0.0587811 0.773386
0.0589568 0.774387
0.0591306 0.775387
0.0593019 0.776388
0.0594706 0.777388
0.0596355 0.778389
0.0597959 0.77939
0.0599503 0.78039
0.0600974 0.78139
0.060235 0.782391
0.0603605 0.783391
0.0604707 0.784392
0.0605618 0.785392
0.0606286 0.786393
0.0606649 0.787394
0.0606629 0.788394
0.0606135 0.789394
0.060507 0.790395
0.0603326 0.791395
0.0600797 0.792396
0.059739 0.793396
0.0593038 0.794397
0.0587721 0.795397
0.0581474 0.796398
0.0574399 0.797399
0.0566671 0.798399
0.0558517 0.799399
0.0550202 0.8004
0.0541987 0.8014
0.0534105 0.802401
0.0526726 0.803401
0.0519935 0.804402
0.051373 0.805402
0.0508025 0.806403
0.0502671 0.807404
0.0497484 0.808404
0.0492268 0.809404
0.048685 0.810405
0.0481092 0.811405
0.047491 0.812406
0.0468278 0.813406
0.0461223 0.814407
0.0453821 0.815407
0.0446184 0.816408
0.0438445 0.817409
0.0430746 0.818409
0.042322 0.819409
0.0415989 0.82041
0.040915 0.82141
0.0402777 0.822411
0.0396917 0.823411
0.0391596 0.824412
0.038682 0.825412
0.0382576 0.826413
0.0378842 0.827413
0.0375588 0.828414
0.0372778 0.829414
0.0370374 0.830415
0.036834 0.831415
0.0366638 0.832416
0.0365235 0.833416
0.03641 0.834417
0.0363207 0.835418
0.0362529 0.836418
0.0362045 0.837418
0.0361734 0.838419
0.036158 0.839419
0.0361569 0.84042
0.0361686 0.84142
0.036192 0.842421
0.0362261 0.843421
0.0362701 0.844422
0.0363229 0.845423
0.036384 0.846423
0.0364528 0.847423
0.0365287 0.848424
0.0366113 0.849424
0.0367 0.850425
0.0367946 0.851425
0.0368945 0.852426
0.0369994 0.853426
0.0371094 0.854427
0.037224 0.855428
0.0373432 0.856428
0.0374667 0.857428
0.0375944 0.858429
0.0377261 0.859429
0.0378618 0.86043
0.0380013 0.86143
0.0381446 0.862431
0.0382914 0.863431
0.0384416 0.864432
0.0385955 0.865433
0.0387531 0.866433
0.0389141 0.867433
0.0390785 0.868434
0.0392463 0.869434
0.0394175 0.870435
0.039592 0.871435
0.0397698 0.872436
0.0399508 0.873437
0.0401349 0.874437
0.0403218 0.875437
0.0405113 0.876438
0.0407034 0.877438
0.040898 0.878439
0.0410947 0.879439
0.0412933 0.88044
0.0414934 0.88144
0.0416948 0.882441
0.0418969 0.883442
0.0420993 0.884442
0.0423019 0.885442
0.042504 0.886443
0.0427056 0.887443
0.0429062 0.888444
0.0431058 0.889444
0.0433045 0.890445
0.0435024 0.891445
0.0437001 0.892446
0.043898 0.893447
0.0440969 0.894447
0.0442976 0.895447
0.0445008 0.896448
0.0447078 0.897448
0.04492 0.898449
0.0451386 0.899449
0.0453646 0.90045
0.0455992 0.90145
0.0458433 0.902451
0.0460976 0.903452
0.0463628 0.904452
0.0466395 0.905452
0.0469279 0.906453
0.047228 0.907453
0.0475397 0.908454
0.0478628 0.909454
0.0481967 0.910455
0.0485408 0.911455
0.0488945 0.912456
0.0492568 0.913456
0.049627 0.914457
0.0500044 0.915457
0.0503885 0.916458
0.0507787 0.917458
0.0511743 0.918459
0.051575 0.919459
0.0519803 0.92046
0.0523902 0.921461
0.0528045 0.922461
0.0532236 0.923461
0.0536475 0.924462
0.0540768 0.925462
0.0545121 0.926463
0.0549538 0.927463
0.0554023 0.928464
0.055858 0.929464
0.0563217 0.930465
0.0567939 0.931466
0.057275 0.932466
0.0577655 0.933466
0.0582661 0.934467
0.0587774 0.935467
0.0592999 0.936468
0.0598347 0.937468
0.0603839 0.938469
0.0609519 0.939469
0.0615506 0.94047
0.0622108 0.941471
0.0630204 0.942471
0.0642259 0.943471
0.0664421 0.944472
0.0707394 0.945472
0.0777084 0.946473
0.0855471 0.947473
0.090744 0.948474
0.0921162 0.949474
0.0919237 0.950475
0.0923581 0.951476
0.0934357 0.952476
0.0944958 0.953476
0.0954206 0.954477
0.096371 0.955477
0.0974203 0.956478
0.0985873 0.957478
0.0999136 0.958479
0.101444 0.95948
0.103226 0.96048
0.105329 0.96148
0.107853 0.962481
0.110915 0.963481
0.114643 0.964482
0.119168 0.965482
0.124624 0.966483
0.131132 0.967483
0.138759 0.968484
0.147427 0.969485
0.15678 0.970485
0.166161 0.971485
0.174796 0.972486
0.182127 0.973486
0.18798 0.974487
0.192503 0.975487
0.19597 0.976488
0.198647 0.977488
0.200733 0.978489
0.202364 0.97949
0.203633 0.98049
0.204618 0.98149
0.2054 0.982491
0.206062 0.983491
0.206674 0.984492
0.207283 0.985492
0.207914 0.986493
0.208569 0.987493
0.209244 0.988494
0.209927 0.989495
0.210601 0.990495
0.211246 0.991495
0.21183 0.992496
0.212318 0.993496
0.212668 0.994497
0.212837 0.995497
0.212797 0.996498
0.212545 0.997498
0.212116 0.998499
0.211589 0.999499
0.211084 1.0005

==> ideal_MHD_orszag_tang/const_num_visc/N1000_y0427_D2Q5.csv <==
Pressure arc_length
0.068809 0
0.0691369 0.001002
0.0694855 0.002004
0.0698376 0.003006
0.0701943 0.004008
0.0705557 0.00501
0.0709226 0.006012
0.0712955 0.007014
0.0716748 0.008016
0.072061 0.009018
0.0724545 0.01002
0.0728554 0.011022
0.0732643 0.012024
0.0736813 0.013026
0.0741064 0.014028
0.07454 0.01503
0.0749822 0.016032
0.0754328 0.017034
0.075892 0.018036
0.07636 0.019038
0.0768369 0.02004
0.0773225 0.021042
0.0778173 0.022044
0.0783213 0.023046
0.0788345 0.024048
0.0793574 0.02505
0.0798902 0.026052
0.0804337 0.027054
0.0809882 0.028056
0.0815545 0.029058
0.0821336 0.03006
0.0827264 0.031062
0.0833344 0.032064
0.0839594 0.033066
0.0846033 0.034068
0.0852688 0.03507
0.0859586 0.036072
0.0866762 0.037074
0.0874257 0.038076
0.0882117 0.039078
0.0890396 0.04008
0.0899143 0.041082
0.0908406 0.042084
0.0918229 0.043086
0.0928637 0.044088
0.0939627 0.04509
0.0951162 0.046092
0.0963167 0.047094
0.0975523 0.048096
0.0988083 0.049098
0.100068 0.0501
0.101317 0.051102
0.102543 0.052104
0.103736 0.053106
0.104894 0.054108
0.106016 0.05511
0.107105 0.056112
0.108166 0.057114
0.109204 0.058116
0.110226 0.059118
0.111235 0.06012
0.112235 0.061122
0.113229 0.062124
0.11422 0.063126
0.11521 0.064128
0.116199 0.06513
0.117188 0.066132
0.118179 0.067134
0.119171 0.068136
0.120165 0.069138
0.121161 0.07014
0.122159 0.071142
0.123158 0.072144
0.124159 0.073146
0.125161 0.074148
0.126163 0.07515
0.127166 0.076152
0.128169 0.077154
0.129171 0.078156
0.130174 0.079158
0.131177 0.08016
0.13218 0.081162
0.133183 0.082164
0.134187 0.083166
0.135192 0.084168
0.136198 0.08517
0.137205 0.086172
0.138214 0.087174
0.139223 0.088176
0.140231 0.089178
0.141236 0.09018
0.142237 0.091182
0.14323 0.092184
0.144212 0.093186
0.145181 0.094188
0.146134 0.09519
0.147068 0.096192
0.147982 0.097194
0.148874 0.098196
0.149745 0.099198
0.150593 0.1002
0.151419 0.101202
0.152226 0.102204
0.153013 0.103206
0.153782 0.104208
0.154536 0.10521
0.155275 0.106212
0.156002 0.107214
0.156719 0.108216
0.157427 0.109218
0.158128 0.11022
0.158822 0.111222
0.159511 0.112224
0.160196 0.113226
0.160877 0.114228
0.161553 0.11523
0.162225 0.116232
0.162891 0.117234
0.163552 0.118236
0.164205 0.119238
0.164849 0.12024
0.165484 0.121242
0.166108 0.122244
0.16672 0.123246
0.167319 0.124248
0.167905 0.12525
0.168477 0.126252
0.169034 0.127254
0.169578 0.128256
0.170106 0.129258
0.170621 0.13026
0.171122 0.131262
0.171609 0.132264
0.172084 0.133266
0.172546 0.134268
0.172995 0.13527
0.173433 0.136272
0.17386 0.137274
0.174276 0.138276
0.174682 0.139278
0.175076 0.14028
0.17546 0.141282
0.175834 0.142284
0.176197 0.143286
0.176549 0.144288
0.176892 0.14529
0.177226 0.146292
0.177552 0.147294
0.177871 0.148296
0.178183 0.149298
0.178491 0.1503
0.178795 0.151302
0.179097 0.152304
0.179397 0.153306
0.179696 0.154308
0.179994 0.15531
0.180291 0.156312
0.180587 0.157314
0.180881 0.158316
0.181174 0.159318
0.181466 0.16032
0.181756 0.161322
0.182045 0.162324
0.182332 0.163326
0.182619 0.164328
0.182903 0.16533
0.183184 0.166332
0.183459 0.167334
0.183726 0.168336
0.183981 0.169338
0.18422 0.17034
0.184439 0.171342
0.184633 0.172344
0.1848 0.173346
0.184936 0.174348
0.185039 0.17535
0.185107 0.176352
0.18514 0.177354
0.185138 0.178356
0.185104 0.179358
0.185038 0.18036
0.184945 0.181362
0.184828 0.182364
0.184692 0.183366
0.184542 0.184368
0.184381 0.18537
0.184214 0.186372
0.184044 0.187374
0.183875 0.188376
0.183708 0.189378
0.183546 0.19038
0.18339 0.191382
0.183241 0.192384
0.183098 0.193386
0.182963 0.194388
0.182835 0.19539
0.182715 0.196392
0.182601 0.197394
0.182494 0.198396
0.182395 0.199398
0.182302 0.2004
0.182217 0.201402
0.182138 0.202404
0.182065 0.203406
0.181999 0.204408
0.18194 0.20541
0.181887 0.206412
0.181841 0.207414
0.181802 0.208416
0.181771 0.209418
0.181748 0.21042
0.181735 0.211422
0.181732 0.212424
0.181741 0.213426
0.181763 0.214428
0.181799 0.21543
0.181848 0.216432
0.181911 0.217434
0.181987 0.218436
0.182073 0.219438
0.182165 0.22044
0.182259 0.221442
0.182348 0.222444
0.182425 0.223446
0.182479 0.224448
0.1825 0.22545
0.182478 0.226452
0.182399 0.227454
0.182249 0.228456
0.182016 0.229458
0.181685 0.23046
0.181239 0.231462
0.180664 0.232464
0.179942 0.233466
0.179057 0.234468
0.177994 0.23547
0.176741 0.236472
0.17529 0.237474
0.173643 0.238476
0.171814 0.239478
0.169831 0.24048
0.167742 0.241482
0.165604 0.242484
0.163491 0.243486
0.161478 0.244488
0.159636 0.24549
0.158029 0.246492
0.156702 0.247494
0.155689 0.248496
0.155003 0.249498
0.154645 0.2505
0.154606 0.251502
0.154863 0.252504
0.155387 0.253506
0.156141 0.254508
0.157083 0.25551
0.158169 0.256512
0.159356 0.257514
0.160599 0.258516
0.161863 0.259518
0.163114 0.26052
0.164329 0.261522
0.165491 0.262524
0.16659 0.263526
0.167623 0.264528
0.168592 0.26553
0.169504 0.266532
0.170368 0.267534
0.171194 0.268536
0.171992 0.269538
0.172772 0.27054
0.173541 0.271542
0.174306 0.272544
0.175074 0.273546
0.175849 0.274548
0.176634 0.27555
0.177434 0.276552
0.178252 0.277554
0.17909 0.278556
0.179952 0.279558
0.180843 0.28056
0.181767 0.281562
0.18273 0.282564
0.18374 0.283566
0.184804 0.284568
0.185932 0.28557
0.187134 0.286572
0.18842 0.287574
0.189794 0.288576
0.191259 0.289578
0.192811 0.29058
0.194441 0.291582
0.196133 0.292584
0.197868 0.293586
0.199625 0.294588
0.201388 0.29559
0.20314 0.296592
0.204873 0.297594
0.206583 0.298596
0.208269 0.299598
0.209935 0.3006
0.211586 0.301602
0.213228 0.302604
0.214864 0.303606
0.216499 0.304608
0.218134 0.30561
0.219773 0.306612
0.221418 0.307614
0.223069 0.308616
0.224729 0.309618
0.2264 0.31062
0.228083 0.311622
0.22978 0.312624
0.231495 0.313626
0.233228 0.314628
0.234983 0.31563
0.236758 0.316632
0.238554 0.317634
0.24037 0.318636
0.242202 0.319638
0.244046 0.32064
0.245893 0.321642
0.247749 0.322644
0.249589 0.323646
0.251408 0.324648
0.253256 0.32565
0.254969 0.326652
0.256765 0.327654
0.258587 0.328656
0.259829 0.329658
0.262278 0.33066
0.26311 0.331662
0.264064 0.332664
0.267288 0.333666
0.240263 0.334668
0.179019 0.33567
0.138507 0.336672
0.13151 0.337674
0.132751 0.338676
0.133102 0.339678
0.133376 0.34068
0.133695 0.341682
0.134005 0.342684
0.134312 0.343686
0.134618 0.344688
0.134922 0.34569
0.135226 0.346692
0.135528 0.347694
0.13583 0.348696
0.136131 0.349698
0.136432 0.3507
0.136733 0.351702
0.137035 0.352704
0.137336 0.353706
0.137638 0.354708
0.13794 0.35571
0.138243 0.356712
0.138547 0.357714
0.138852 0.358716
0.139158 0.359718
0.139465 0.36072
0.139772 0.361722
0.140081 0.362724
0.140391 0.363726
0.140703 0.364728
0.141016 0.36573
0.14133 0.366732
0.141645 0.367734
0.141962 0.368736
0.14228 0.369738
0.142599 0.37074
0.14292 0.371742
0.143242 0.372744
0.143564 0.373746
0.143888 0.374748
0.144212 0.37575
0.144537 0.376752
0.144863 0.377754
0.145188 0.378756
0.145514 0.379758
0.145839 0.38076
0.146163 0.381762
0.146487 0.382764
0.146809 0.383766
0.14713 0.384768
0.14745 0.38577
0.147767 0.386772
0.148082 0.387774
0.148395 0.388776
0.148704 0.389778
0.14901 0.39078
0.149313 0.391782
0.149612 0.392784
0.149907 0.393786
0.150198 0.394788
0.150487 0.39579
0.150769 0.396792
0.151046 0.397794
0.151322 0.398796
0.151596 0.399798
0.151859 0.4008
0.152115 0.401802
0.152381 0.402804
0.152653 0.403806
0.152931 0.404808
0.153292 0.40581
0.154036 0.406812
0.156227 0.407814
0.16251 0.408816
0.176812 0.409818
0.201793 0.41082
0.235919 0.411822
0.273211 0.412824
0.305897 0.413826
0.327795 0.414828
0.336833 0.41583
0.33571 0.416832
0.330282 0.417834
0.326347 0.418836
0.326848 0.419838
0.331404 0.42084
0.338111 0.421842
0.345546 0.422844
0.353247 0.423846
0.360824 0.424848
0.367319 0.42585
0.371802 0.426852
0.374209 0.427854
0.375173 0.428856
0.375313 0.429858
0.374962 0.43086
0.374333 0.431862
0.37359 0.432864
0.3728 0.433866
0.371973 0.434868
0.371113 0.43587
0.370273 0.436872
0.369506 0.437874
0.368835 0.438876
0.36826 0.439878
0.367787 0.44088
0.367442 0.441882
0.367232 0.442884
0.367141 0.443886
0.367146 0.444888
0.367235 0.44589
0.3674 0.446892
0.367617 0.447894
0.367859 0.448896
0.368107 0.449898
0.368372 0.4509
0.368664 0.451902
0.369001 0.452904
0.369393 0.453906
0.369846 0.454908
0.370358 0.45591
0.370916 0.456912
0.371512 0.457914
0.372138 0.458916
0.3728 0.459918
0.37351 0.46092
0.374287 0.461922
0.375153 0.462924
0.376126 0.463926
0.377217 0.464928
0.37843 0.46593
0.379758 0.466932
0.381182 0.467934
0.382677 0.468936
0.384212 0.469938
0.385752 0.47094
0.38726 0.471942
0.388701 0.472944
0.390043 0.473946
0.391256 0.474948
0.392317 0.47595
0.393211 0.476952
0.393925 0.477954
0.394457 0.478956
0.394809 0.479958
0.394988 0.48096
0.395008 0.481962
0.394883 0.482964
0.394633 0.483966
0.394278 0.484968
0.393839 0.48597
0.393336 0.486972
0.392787 0.487974
0.392207 0.488976
0.39161 0.489978
0.391006 0.49098
0.3904 0.491982
0.389798 0.492984
0.389201 0.493986
0.388608 0.494988
0.38802 0.49599
0.387433 0.496992
0.386845 0.497994
0.386252 0.498996
0.385653 0.499998
0.385044 0.501
0.384423 0.502002
0.383789 0.503004
0.383144 0.504006
0.382486 0.505008
0.381817 0.50601
0.381141 0.507012
0.380461 0.508014
0.379781 0.509016
0.379103 0.510018
0.378432 0.51102
0.377772 0.512022
0.377125 0.513024
0.376494 0.514026
0.375879 0.515028
0.375281 0.51603
0.374699 0.517032
0.374132 0.518034
0.373578 0.519036
0.373034 0.520038
0.372498 0.52104
0.371966 0.522042
0.371435 0.523044
0.370902 0.524046
0.370364 0.525048
0.369818 0.52605
0.369262 0.527052
0.368694 0.528054
0.368112 0.529056
0.367516 0.530058
0.366906 0.53106
0.366281 0.532062
0.365641 0.533064
0.364987 0.534066
0.364321 0.535068
0.363644 0.53607
0.362958 0.537072
0.362264 0.538074
0.361565 0.539076
0.360862 0.540078
0.360157 0.54108
0.359452 0.542082
0.358749 0.543084
0.35805 0.544086
0.357357 0.545088
0.35667 0.54609
0.355992 0.547092
0.355324 0.548094
0.354667 0.549096
0.354022 0.550098
0.353389 0.5511
0.352769 0.552102
0.352161 0.553104
0.351564 0.554106
0.350977 0.555108
0.350396 0.55611
0.349818 0.557112
0.349238 0.558114
0.348651 0.559116
0.34805 0.560118
0.347428 0.56112
0.346777 0.562122
0.346091 0.563124
0.345361 0.564126
0.344582 0.565128
0.343748 0.56613
0.342855 0.567132
0.3419 0.568134
0.340881 0.569136
0.339797 0.570138
0.338646 0.57114
0.337429 0.572142
0.336145 0.573144
0.334792 0.574146
0.333369 0.575148
0.331874 0.57615
0.330301 0.577152
0.328647 0.578154
0.326906 0.579156
0.325069 0.580158
0.323127 0.58116
0.321069 0.582162
0.318883 0.583164
0.31655 0.584166
0.314053 0.585168
0.311368 0.58617
0.308465 0.587172
0.305308 0.588174
0.301855 0.589176
0.298053 0.590178
0.293837 0.59118
0.289133 0.592182
0.283855 0.593184
0.277915 0.594186
0.271229 0.595188
0.263735 0.59619
0.255431 0.597192
0.246403 0.598194
0.236856 0.599196
0.227118 0.600198
0.21759 0.6012
0.208671 0.602202
0.200662 0.603204
0.193719 0.604206
0.187853 0.605208
0.182976 0.60621
0.178952 0.607212
0.175645 0.608214
0.172933 0.609216
0.17072 0.610218
0.168931 0.61122
0.167501 0.612222
0.166365 0.613224
0.165459 0.614226
0.164714 0.615228
0.164064 0.61623
0.16345 0.617232
0.162825 0.618234
0.162151 0.619236
0.161398 0.620238
0.160535 0.62124
0.15953 0.622242
0.158351 0.623244
0.156971 0.624246
0.155382 0.625248
0.153601 0.62625
0.151673 0.627252
0.149663 0.628254
0.147641 0.629256
0.145668 0.630258
0.143787 0.63126
0.142023 0.632262
0.140387 0.633264
0.138878 0.634266
0.137492 0.635268
0.136225 0.63627
0.135074 0.637272
0.134038 0.638274
0.133116 0.639276
0.132311 0.640278
0.131628 0.64128
0.131071 0.642282
0.130648 0.643284
0.130367 0.644286
0.13024 0.645288
0.130278 0.64629
0.130497 0.647292
0.130917 0.648294
0.131565 0.649296
0.13247 0.650298
0.133665 0.6513
0.135177 0.652302
0.137021 0.653304
0.139188 0.654306
0.141638 0.655308
0.144295 0.65631
0.147058 0.657312
0.149814 0.658314
0.152463 0.659316
0.15494 0.660318
0.157223 0.66132
0.159329 0.662322
0.161293 0.663324
0.163137 0.664326
0.164884 0.665328
0.166503 0.66633
0.16783 0.667332
0.168843 0.668334
0.169703 0.669336
0.169742 0.670338
0.167047 0.67134
0.160396 0.672342
0.151847 0.673344
0.145954 0.674346
0.143842 0.675348
0.139557 0.67635
0.126974 0.677352
0.108695 0.678354
0.0929523 0.679356
0.0840504 0.680358
0.0804641 0.68136
0.0794023 0.682362
0.0792676 0.683364
0.0794367 0.684366
0.079701 0.685368
0.0799958 0.68637
0.0803013 0.687372
0.0806122 0.688374
0.0809273 0.689376
0.0812472 0.690378
0.0815731 0.69138
0.0819062 0.692382
0.0822478 0.693384
0.0825993 0.694386
0.0829616 0.695388
0.0833355 0.69639
0.0837215 0.697392
0.0841197 0.698394
0.08453 0.699396
0.0849522 0.700398
0.0853856 0.7014
0.0858295 0.702402
0.0862831 0.703404
0.0867453 0.704406
0.0872152 0.705408
0.0876917 0.70641
0.0881741 0.707412
0.0886615 0.708414
0.0891532 0.709416
0.0896486 0.710418
0.0901477 0.71142
0.0906498 0.712422
0.0911549 0.713424
0.0916628 0.714426
0.0921735 0.715428
0.0926868 0.71643
0.0932026 0.717432
0.0937206 0.718434
0.0942406 0.719436
0.0947621 0.720438
0.0952846 0.72144
0.0958075 0.722442
0.0963302 0.723444
0.096852 0.724446
0.0973723 0.725448
0.0978903 0.72645
0.0984054 0.727452
0.0989169 0.728454
0.099424 0.729456
0.0999261 0.730458
0.100423 0.73146
0.100913 0.732462
0.101396 0.733464
0.101873 0.734466
0.102341 0.735468
0.102801 0.73647
0.103252 0.737472
0.103695 0.738474
0.104128 0.739476
0.104551 0.740478
0.104964 0.74148
0.105367 0.742482
0.10576 0.743484
0.106143 0.744486
0.106515 0.745488
0.106877 0.74649
0.107229 0.747492
0.107572 0.748494
0.107904 0.749496
0.108228 0.750498
0.108543 0.7515
0.108849 0.752502
0.109149 0.753504
0.109441 0.754506
0.109727 0.755508
0.110008 0.75651
0.110284 0.757512
0.110557 0.758514
0.110827 0.759516
0.111095 0.760518
0.111362 0.76152
0.111628 0.762522
0.111893 0.763524
0.112159 0.764526
0.112425 0.765528
0.112691 0.76653
0.112957 0.767532
0.113223 0.768534
0.113489 0.769536
0.113754 0.770538
0.114017 0.77154
0.11428 0.772542
0.114539 0.773544
0.114796 0.774546
0.11505 0.775548
0.1153 0.77655
0.115545 0.777552
0.115784 0.778554
0.116018 0.779556
0.116245 0.780558
0.116464 0.78156
0.116675 0.782562
0.116878 0.783564
0.11707 0.784566
0.117253 0.785568
0.117426 0.78657
0.117589 0.787572
0.117741 0.788574
0.117883 0.789576
0.118014 0.790578
0.118134 0.79158
0.118244 0.792582
0.118343 0.793584
0.118429 0.794586
0.118504 0.795588
0.118564 0.79659
0.118611 0.797592
0.118641 0.798594
0.118654 0.799596
0.118649 0.800598
0.118623 0.8016
0.118575 0.802602
0.118505 0.803604
0.118409 0.804606
0.118287 0.805608
0.118137 0.80661
0.117956 0.807612
0.117742 0.808614
0.117494 0.809616
0.11721 0.810618
0.116887 0.81162
0.116523 0.812622
0.116119 0.813624
0.115673 0.814626
0.115186 0.815628
0.114661 0.81663
0.1141 0.817632
0.113506 0.818634
0.112884 0.819636
0.11224 0.820638
0.111577 0.82164
0.1109 0.822642
0.110212 0.823644
0.109517 0.824646
0.108816 0.825648
0.108109 0.82665
0.107397 0.827652
0.106678 0.828654
0.105949 0.829656
0.105206 0.830658
0.104446 0.83166
0.103661 0.832662
0.102843 0.833664
0.101982 0.834666
0.101067 0.835668
0.100087 0.83667
0.0990371 0.837672
0.0979211 0.838674
0.0967531 0.839676
0.0955581 0.840678
0.0943687 0.84168
0.0932194 0.842682
0.0921402 0.843684
0.0911527 0.844686
0.090268 0.845688
0.0894874 0.84669
0.0888049 0.847692
0.08821 0.848694
0.0876903 0.849696
0.0872332 0.850698
0.0868273 0.8517
0.0864625 0.852702
0.0861307 0.853704
0.0858254 0.854706
0.0855418 0.855708
0.0852764 0.85671
0.0850263 0.857712
0.0847898 0.858714
0.0845659 0.859716
0.0843538 0.860718
0.0841533 0.86172
0.0839644 0.862722
0.0837875 0.863724
0.0836231 0.864726
0.083472 0.865728
0.083335 0.86673
0.0832131 0.867732
0.0831074 0.868734
0.0830191 0.869736
0.0829499 0.870738
0.0829012 0.87174
0.0828749 0.872742
0.0828729 0.873744
0.0828975 0.874746
0.0829513 0.875748
0.0830373 0.87675
0.0831589 0.877752
0.0833199 0.878754
0.0835246 0.879756
0.0837781 0.880758
0.0840862 0.88176
0.0844557 0.882762
0.0848945 0.883764
0.0854118 0.884766
0.0860181 0.885768
0.0867256 0.88677
0.0875484 0.887772
0.0885023 0.888774
0.0896048 0.889776
0.0908746 0.890778
0.0923309 0.89178
0.0939916 0.892782
0.0958701 0.893784
0.0979727 0.894786
0.100293 0.895788
0.102803 0.89679
0.105454 0.897792
0.108159 0.898794
0.110798 0.899796
0.113216 0.900798
0.11523 0.9018
0.116651 0.902802
0.117301 0.903804
0.117048 0.904806
0.115825 0.905808
0.113646 0.90681
0.110603 0.907812
0.106852 0.908814
0.102588 0.909816
0.0980155 0.910818
0.0933308 0.91182
0.0886997 0.912822
0.0842517 0.913824
0.0800776 0.914826
0.0762347 0.915828
0.0727509 0.91683
0.0696323 0.917832
0.0668691 0.918834
0.0644418 0.919836
0.0623247 0.920838
0.0604888 0.92184
0.0589051 0.922842
0.0575453 0.923844
0.056383 0.924846
0.055394 0.925848
0.0545564 0.92685
0.0538504 0.927852
0.053259 0.928854
0.0527673 0.929856
0.0523623 0.930858
0.0520323 0.93186
0.0517674 0.932862
0.051559 0.933864
0.0514002 0.934866
0.0512844 0.935868
0.0512067 0.93687
0.0511622 0.937872
0.0511472 0.938874
0.0511584 0.939876
0.0511931 0.940878
0.0512489 0.94188
0.051324 0.942882
0.0514167 0.943884
0.0515255 0.944886
0.0516493 0.945888
0.0517871 0.94689
0.0519378 0.947892
0.0521009 0.948894
0.0522756 0.949896
0.0524617 0.950898
0.0526587 0.9519
0.0528662 0.952902
0.0530837 0.953904
0.0533111 0.954906
0.0535484 0.955908
0.0537951 0.95691
0.054051 0.957912
0.0543158 0.958914
0.0545892 0.959916
0.0548712 0.960918
0.0551611 0.96192
0.0554588 0.962922
0.0557642 0.963924
0.0560768 0.964926
0.0563963 0.965928
0.0567226 0.96693
0.0570551 0.967932
0.0573935 0.968934
0.0577374 0.969936
0.0580861 0.970938
0.0584394 0.97194
0.0587968 0.972942
0.0591578 0.973944
0.059522 0.974946
0.0598889 0.975948
0.0602578 0.97695
0.0606282 0.977952
0.0609993 0.978954
0.0613707 0.979956
0.061742 0.980958
0.0621126 0.98196
0.0624821 0.982962
0.0628504 0.983964
0.0632167 0.984966
0.0635809 0.985968
0.0639426 0.98697
0.0643016 0.987972
0.0646578 0.988974
0.0650114 0.989976
0.0653623 0.990978
0.0657107 0.99198
0.0660569 0.992982
0.066401 0.993984
0.0667434 0.994986
0.0670846 0.995988
0.067425 0.99699
0.0677653 0.997992
0.0681059 0.998994
0.0684475 0.999996
0.0687907 1.001
0.0691586 1.002

==> ideal_MHD_orszag_tang/const_num_visc/N1000_y0427_D2Q5_eta0.csv <==
Pressure arc_length
0.0669386 0
0.0671899 0.001002
0.067471 0.002004
0.0677666 0.003006
0.0680787 0.004008
0.0684084 0.00501
0.0687554 0.006012
0.06912 0.007014
0.0695018 0.008016
0.0698993 0.009018
0.0703112 0.01002
0.0707361 0.011022
0.0711728 0.012024
0.0716197 0.013026
0.0720752 0.014028
0.0725384 0.01503
0.0730084 0.016032
0.0734847 0.017034
0.0739666 0.018036
0.0744539 0.019038
0.0749464 0.02004
0.0754448 0.021042
0.0759488 0.022044
0.0764587 0.023046
0.0769748 0.024048
0.0774973 0.02505
0.0780268 0.026052
0.0785637 0.027054
0.0791082 0.028056
0.0796609 0.029058
0.0802226 0.03006
0.0807938 0.031062
0.0813752 0.032064
0.0819679 0.033066
0.0825733 0.034068
0.0831928 0.03507
0.0838284 0.036072
0.0844835 0.037074
0.0851616 0.038076
0.085868 0.039078
0.0866091 0.04008
0.0873943 0.041082
0.0882358 0.042084
0.0891487 0.043086
0.0901512 0.044088
0.0912629 0.04509
0.092501 0.046092
0.093874 0.047094
0.0953714 0.048096
0.0969568 0.049098
0.0985671 0.0501
0.100126 0.051102
0.101566 0.052104
0.102852 0.053106
0.10399 0.054108
0.105013 0.05511
0.105967 0.056112
0.106889 0.057114
0.107803 0.058116
0.108721 0.059118
0.109645 0.06012
0.110576 0.061122
0.111511 0.062124
0.11245 0.063126
0.113392 0.064128
0.114338 0.06513
0.115289 0.066132
0.116245 0.067134
0.117207 0.068136
0.118175 0.069138
0.119147 0.07014
0.120125 0.071142
0.121108 0.072144
0.122094 0.073146
0.123085 0.074148
0.124079 0.07515
0.125075 0.076152
0.126073 0.077154
0.127073 0.078156
0.128074 0.079158
0.129075 0.08016
0.130076 0.081162
0.131076 0.082164
0.132075 0.083166
0.133075 0.084168
0.134077 0.08517
0.135081 0.086172
0.136091 0.087174
0.137108 0.088176
0.138134 0.089178
0.13917 0.09018
0.140214 0.091182
0.141262 0.092184
0.142307 0.093186
0.143342 0.094188
0.144358 0.09519
0.145348 0.096192
0.146309 0.097194
0.147239 0.098196
0.148139 0.099198
0.149011 0.1002
0.149859 0.101202
0.150683 0.102204
0.151487 0.103206
0.15227 0.104208
0.153033 0.10521
0.153776 0.106212
0.154501 0.107214
0.15521 0.108216
0.155904 0.109218
0.156586 0.11022
0.15726 0.111222
0.157927 0.112224
0.158592 0.113226
0.159256 0.114228
0.15992 0.11523
0.160587 0.116232
0.161254 0.117234
0.161922 0.118236
0.162587 0.119238
0.163249 0.12024
0.163904 0.121242
0.16455 0.122244
0.165185 0.123246
0.165809 0.124248
0.166418 0.12525
0.167014 0.126252
0.167595 0.127254
0.168162 0.128256
0.168714 0.129258
0.169252 0.13026
0.169775 0.131262
0.170285 0.132264
0.170781 0.133266
0.171263 0.134268
0.171733 0.13527
0.17219 0.136272
0.172635 0.137274
0.173069 0.138276
0.173491 0.139278
0.173901 0.14028
0.174299 0.141282
0.174685 0.142284
0.175058 0.143286
0.175417 0.144288
0.175762 0.14529
0.176092 0.146292
0.176409 0.147294
0.176714 0.148296
0.17701 0.149298
0.177298 0.1503
0.177582 0.151302
0.177865 0.152304
0.178149 0.153306
0.178435 0.154308
0.178726 0.15531
0.17902 0.156312
0.179319 0.157314
0.17962 0.158316
0.17992 0.159318
0.180217 0.16032
0.18051 0.161322
0.180798 0.162324
0.181082 0.163326
0.181366 0.164328
0.181653 0.16533
0.181946 0.166332
0.182247 0.167334
0.182556 0.168336
0.182866 0.169338
0.183172 0.17034
0.183464 0.171342
0.183732 0.172344
0.183969 0.173346
0.184168 0.174348
0.184327 0.17535
0.184441 0.176352
0.184507 0.177354
0.184524 0.178356
0.184489 0.179358
0.184403 0.18036
0.184269 0.181362
0.184094 0.182364
0.18389 0.183366
0.183668 0.184368
0.18344 0.18537
0.183216 0.186372
0.183004 0.187374
0.182808 0.188376
0.18263 0.189378
0.18247 0.19038
0.182326 0.191382
0.182195 0.192384
0.182076 0.193386
0.181967 0.194388
0.181867 0.19539
0.181774 0.196392
0.181687 0.197394
0.181607 0.198396
0.181533 0.199398
0.181464 0.2004
0.181402 0.201402
0.181345 0.202404
0.181296 0.203406
0.181254 0.204408
0.181219 0.20541
0.181193 0.206412
0.181174 0.207414
0.181163 0.208416
0.181159 0.209418
0.181162 0.21042
0.181172 0.211422
0.181187 0.212424
0.181208 0.213426
0.181236 0.214428
0.181272 0.21543
0.181319 0.216432
0.181381 0.217434
0.181461 0.218436
0.181562 0.219438
0.181687 0.22044
0.181835 0.221442
0.182004 0.222444
0.182188 0.223446
0.182378 0.224448
0.182563 0.22545
0.18273 0.226452
0.182863 0.227454
0.182949 0.228456
0.182971 0.229458
0.18291 0.23046
0.182746 0.231462
0.182451 0.232464
0.181992 0.233466
0.181324 0.234468
0.180392 0.23547
0.179131 0.236472
0.177482 0.237474
0.1754 0.238476
0.172884 0.239478
0.169997 0.24048
0.166875 0.241482
0.163707 0.242484
0.160692 0.243486
0.157985 0.244488
0.155676 0.24549
0.15379 0.246492
0.152319 0.247494
0.151249 0.248496
0.150577 0.249498
0.150317 0.2505
0.15048 0.251502
0.151065 0.252504
0.152045 0.253506
0.153365 0.254508
0.154945 0.25551
0.156695 0.256512
0.158523 0.257514
0.160348 0.258516
0.162105 0.259518
0.163748 0.26052
0.165251 0.261522
0.166605 0.262524
0.167817 0.263526
0.168905 0.264528
0.16989 0.26553
0.170798 0.266532
0.17165 0.267534
0.172462 0.268536
0.173247 0.269538
0.174013 0.27054
0.174763 0.271542
0.175504 0.272544
0.176238 0.273546
0.176971 0.274548
0.177709 0.27555
0.178456 0.276552
0.179214 0.277554
0.179987 0.278556
0.180774 0.279558
0.181575 0.28056
0.182391 0.281562
0.183222 0.282564
0.184071 0.283566
0.184941 0.284568
0.185844 0.28557
0.1868 0.286572
0.187847 0.287574
0.189027 0.288576
0.190379 0.289578
0.19192 0.29058
0.193637 0.291582
0.195485 0.292584
0.197404 0.293586
0.199331 0.294588
0.201222 0.29559
0.203051 0.296592
0.204813 0.297594
0.206516 0.298596
0.208177 0.299598
0.209808 0.3006
0.211426 0.301602
0.213036 0.302604
0.214647 0.303606
0.216258 0.304608
0.217875 0.30561
0.219493 0.306612
0.221116 0.307614
0.222744 0.308616
0.22437 0.309618
0.225999 0.31062
0.227641 0.311622
0.229262 0.312624
0.230892 0.313626
0.232556 0.314628
0.234176 0.31563
0.235829 0.316632
0.237606 0.317634
0.239257 0.318636
0.241051 0.319638
0.243112 0.32064
0.244736 0.321642
0.24682 0.322644
0.249241 0.323646
0.250359 0.324648
0.253107 0.32565
0.255502 0.326652
0.255323 0.327654
0.259973 0.328656
0.260576 0.329658
0.259376 0.33066
0.268011 0.331662
0.261777 0.332664
0.264933 0.333666
0.274551 0.334668
0.221427 0.33567
0.149418 0.336672
0.130417 0.337674
0.132796 0.338676
0.133024 0.339678
0.133245 0.34068
0.133585 0.341682
0.133885 0.342684
0.13419 0.343686
0.134492 0.344688
0.134793 0.34569
0.135092 0.346692
0.135392 0.347694
0.135693 0.348696
0.135993 0.349698
0.136294 0.3507
0.136592 0.351702
0.136889 0.352704
0.137188 0.353706
0.137488 0.354708
0.137791 0.35571
0.138093 0.356712
0.138396 0.357714
0.138696 0.358716
0.138997 0.359718
0.1393 0.36072
0.139607 0.361722
0.139914 0.362724
0.140222 0.363726
0.140527 0.364728
0.140834 0.36573
0.141141 0.366732
0.141453 0.367734
0.141767 0.368736
0.142084 0.369738
0.142399 0.37074
0.142714 0.371742
0.14303 0.372744
0.14335 0.373746
0.143673 0.374748
0.144 0.37575
0.144329 0.376752
0.144656 0.377754
0.144983 0.378756
0.145309 0.379758
0.145638 0.38076
0.145968 0.381762
0.1463 0.382764
0.146632 0.383766
0.146962 0.384768
0.147287 0.38577
0.147609 0.386772
0.147927 0.387774
0.148245 0.388776
0.148559 0.389778
0.148871 0.39078
0.149181 0.391782
0.149489 0.392784
0.149786 0.393786
0.150076 0.394788
0.150363 0.39579
0.15064 0.396792
0.150905 0.397794
0.15118 0.398796
0.151466 0.399798
0.151723 0.4008
0.151949 0.401802
0.152198 0.402804
0.152476 0.403806
0.15274 0.404808
0.152936 0.40581
0.152926 0.406812
0.153321 0.407814
0.157822 0.408816
0.173589 0.409818
0.205953 0.41082
0.251996 0.411822
0.300703 0.412824
0.338868 0.413826
0.357195 0.414828
0.354346 0.41583
0.338071 0.416832
0.321849 0.417834
0.317053 0.418836
0.325858 0.419838
0.342041 0.42084
0.358223 0.421842
0.370435 0.422844
0.376764 0.423846
0.376578 0.424848
0.373164 0.42585
0.372236 0.426852
0.375736 0.427854
0.380285 0.428856
0.381665 0.429858
0.379002 0.43086
0.374871 0.431862
0.37225 0.432864
0.372043 0.433866
0.373058 0.434868
0.373675 0.43587
0.37289 0.436872
0.370737 0.437874
0.368325 0.438876
0.367185 0.439878
0.367855 0.44088
0.369018 0.441882
0.368835 0.442884
0.367274 0.443886
0.36625 0.444888
0.366945 0.44589
0.368174 0.446892
0.368331 0.447894
0.367698 0.448896
0.367582 0.449898
0.368063 0.4509
0.368328 0.451902
0.368352 0.452904
0.368869 0.453906
0.370031 0.454908
0.371115 0.45591
0.371578 0.456912
0.371789 0.457914
0.372425 0.458916
0.373379 0.459918
0.374078 0.46092
0.37449 0.461922
0.375004 0.462924
0.375696 0.463926
0.376432 0.464928
0.377413 0.46593
0.37902 0.466932
0.381217 0.467934
0.38348 0.468936
0.385513 0.469938
0.387582 0.47094
0.390005 0.471942
0.392693 0.472944
0.395263 0.473946
0.397399 0.474948
0.398998 0.47595
0.400088 0.476952
0.4007 0.477954
0.400874 0.478956
0.400669 0.479958
0.400164 0.48096
0.399455 0.481962
0.398618 0.482964
0.397709 0.483966
0.396773 0.484968
0.395852 0.48597
0.394983 0.486972
0.394196 0.487974
0.393493 0.488976
0.392853 0.489978
0.392247 0.49098
0.391644 0.491982
0.391033 0.492984
0.390419 0.493986
0.38982 0.494988
0.389259 0.49599
0.388752 0.496992
0.388301 0.497994
0.387893 0.498996
0.387507 0.499998
0.387117 0.501
0.3867 0.502002
0.386242 0.503004
0.385733 0.504006
0.385172 0.505008
0.384559 0.50601
0.383894 0.507012
0.383178 0.508014
0.382412 0.509016
0.381605 0.510018
0.380768 0.51102
0.379917 0.512022
0.379069 0.513024
0.378241 0.514026
0.37744 0.515028
0.376672 0.51603
0.375936 0.517032
0.375232 0.518034
0.374558 0.519036
0.373916 0.520038
0.373305 0.52104
0.372724 0.522042
0.372166 0.523044
0.371625 0.524046
0.371093 0.525048
0.370564 0.52605
0.370033 0.527052
0.369496 0.528054
0.368951 0.529056
0.368394 0.530058
0.367819 0.53106
0.367224 0.532062
0.366607 0.533064
0.365967 0.534066
0.365307 0.535068
0.364629 0.53607
0.363935 0.537072
0.363227 0.538074
0.362508 0.539076
0.361781 0.540078
0.361049 0.54108
0.360315 0.542082
0.359584 0.543084
0.358857 0.544086
0.358137 0.545088
0.357426 0.54609
0.356728 0.547092
0.356046 0.548094
0.355385 0.549096
0.35475 0.550098
0.354146 0.5511
0.353581 0.552102
0.353062 0.553104
0.352597 0.554106
0.352193 0.555108
0.351855 0.55611
0.351582 0.557112
0.351364 0.558114
0.351185 0.559116
0.351015 0.560118
0.350822 0.56112
0.350569 0.562122
0.350223 0.563124
0.349763 0.564126
0.349179 0.565128
0.348477 0.56613
0.347668 0.567132
0.346768 0.568134
0.345793 0.569136
0.344753 0.570138
0.343657 0.57114
0.342509 0.572142
0.341308 0.573144
0.340054 0.574146
0.338745 0.575148
0.337377 0.57615
0.335946 0.577152
0.334449 0.578154
0.332879 0.579156
0.331234 0.580158
0.329506 0.58116
0.327689 0.582162
0.325779 0.583164
0.323767 0.584166
0.321644 0.585168
0.319401 0.58617
0.317022 0.587172
0.314484 0.588174
0.311759 0.589176
0.308802 0.590178
0.305554 0.59118
0.30193 0.592182
0.297805 0.593184
0.293006 0.594186
0.287287 0.595188
0.280309 0.59619
0.271652 0.597192
0.260926 0.598194
0.248083 0.599196
0.233819 0.600198
0.219601 0.6012
0.207008 0.602202
0.196895 0.603204
0.189197 0.604206
0.183358 0.605208
0.178791 0.60621
0.175072 0.607212
0.171941 0.608214
0.16926 0.609216
0.166974 0.610218
0.165083 0.61122
0.1636 0.612222
0.162509 0.613224
0.161736 0.614226
0.161158 0.615228
0.160645 0.61623
0.160118 0.617232
0.159564 0.618234
0.159012 0.619236
0.158491 0.620238
0.158 0.62124
0.157501 0.622242
0.15692 0.623244
0.156155 0.624246
0.155108 0.625248
0.15371 0.62625
0.151962 0.627252
0.149941 0.628254
0.147773 0.629256
0.145584 0.630258
0.143466 0.63126
0.141469 0.632262
0.139608 0.633264
0.137885 0.634266
0.136299 0.635268
0.134848 0.63627
0.133537 0.637272
0.132365 0.638274
0.13133 0.639276
0.130431 0.640278
0.129658 0.64128
0.129013 0.642282
0.128493 0.643284
0.128099 0.644286
0.127854 0.645288
0.127775 0.64629
0.127871 0.647292
0.128146 0.648294
0.128569 0.649296
0.129144 0.650298
0.129944 0.6513
0.131065 0.652302
0.132682 0.653304
0.134925 0.654306
0.137763 0.655308
0.141122 0.65631
0.144733 0.657312
0.148201 0.658314
0.151378 0.659316
0.154071 0.660318
0.156145 0.66132
0.158078 0.662322
0.159803 0.663324
0.160691 0.664326
0.16226 0.665328
0.165444 0.66633
0.165975 0.667332
0.163082 0.668334
0.165127 0.669336
0.172276 0.670338
0.17082 0.67134
0.156987 0.672342
0.14366 0.673344
0.141731 0.674346
0.147018 0.675348
0.143817 0.67635
0.124041 0.677352
0.0990079 0.678354
0.0830503 0.679356
0.0771908 0.680358
0.0758603 0.68136
0.0758118 0.682362
0.0760732 0.683364
0.0764168 0.684366
0.0767889 0.685368
0.0771738 0.68637
0.0775635 0.687372
0.0779524 0.688374
0.0783376 0.689376
0.078717 0.690378
0.0790919 0.69138
0.0794642 0.692382
0.0798373 0.693384
0.0802147 0.694386
0.0805998 0.695388
0.0809959 0.69639
0.0814046 0.697392
0.0818275 0.698394
0.0822646 0.699396
0.0827159 0.700398
0.0831806 0.7014
0.0836573 0.702402
0.0841443 0.703404
0.0846393 0.704406
0.0851402 0.705408
0.0856443 0.70641
0.0861497 0.707412
0.0866545 0.708414
0.0871573 0.709416
0.0876577 0.710418
0.0881559 0.71142
0.0886531 0.712422
0.0891504 0.713424
0.0896496 0.714426
0.090152 0.715428
0.0906591 0.71643
0.0911717 0.717432
0.0916905 0.718434
0.0922157 0.719436
0.0927471 0.720438
0.0932843 0.72144
0.0938268 0.722442
0.0943739 0.723444
0.0949246 0.724446
0.0954779 0.725448
0.0960326 0.72645
0.0965876 0.727452
0.0971416 0.728454
0.0976931 0.729456
0.0982411 0.730458
0.0987841 0.73146
0.099321 0.732462
0.0998505 0.733464
0.100371 0.734466
0.100882 0.735468
0.101383 0.73647
0.101871 0.737472
0.102346 0.738474
0.102808 0.739476
0.103256 0.740478
0.103689 0.74148
0.104107 0.742482
0.10451 0.743484
0.104897 0.744486
0.10527 0.745488
0.105628 0.74649
0.105971 0.747492
0.106302 0.748494
0.106619 0.749496
0.106924 0.750498
0.107217 0.7515
0.107498 0.752502
0.107768 0.753504
0.108027 0.754506
0.108276 0.755508
0.108515 0.75651
0.108745 0.757512
0.108969 0.758514
0.109188 0.759516
0.109405 0.760518
0.109622 0.76152
0.109841 0.762522
0.110064 0.763524
0.110291 0.764526
0.110523 0.765528
0.11076 0.76653
0.111 0.767532
0.111243 0.768534
0.111487 0.769536
0.111731 0.770538
0.111975 0.77154
0.112217 0.772542
0.112459 0.773544
0.112702 0.774546
0.112944 0.775548
0.113187 0.77655
0.11343 0.777552
0.113671 0.778554
0.113908 0.779556
0.114138 0.780558
0.114359 0.78156
0.114567 0.782562
0.114762 0.783564
0.114942 0.784566
0.115108 0.785568
0.115262 0.78657
0.115406 0.787572
0.115542 0.788574
0.115672 0.789576
0.1158 0.790578
0.115926 0.79158
0.11605 0.792582
0.116173 0.793584
0.116292 0.794586
0.116405 0.795588
0.11651 0.79659
0.116604 0.797592
0.116683 0.798594
0.116744 0.799596
0.116784 0.800598
0.116802 0.8016
0.116796 0.802602
0.116765 0.803604
0.116709 0.804606
0.116628 0.805608
0.116521 0.80661
0.116387 0.807612
0.116222 0.808614
0.116021 0.809616
0.115781 0.810618
0.115493 0.81162
0.115152 0.812622
0.114753 0.813624
0.114292 0.814626
0.11377 0.815628
0.113192 0.81663
0.112567 0.817632
0.111905 0.818634
0.111217 0.819636
0.110516 0.820638
0.109809 0.82164
0.109104 0.822642
0.108404 0.823644
0.107711 0.824646
0.107025 0.825648
0.106342 0.82665
0.105657 0.827652
0.10496 0.828654
0.104241 0.829656
0.1035 0.830658
0.102742 0.83166
0.101981 0.832662
0.101219 0.833664
0.100435 0.834666
0.0995769 0.835668
0.0985728 0.83667
0.097368 0.837672
0.0959598 0.838674
0.0944123 0.839676
0.0928359 0.840678
0.0913454 0.84168
0.0900232 0.842682
0.0889053 0.843684
0.0879877 0.844686
0.0872433 0.845688
0.0866363 0.84669
0.0861324 0.847692
0.0857028 0.848694
0.0853256 0.849696
0.0849852 0.850698
0.0846706 0.8517
0.0843746 0.852702
0.084092 0.853704
0.0838199 0.854706
0.0835565 0.855708
0.0833007 0.85671
0.083052 0.857712
0.0828101 0.858714
0.0825749 0.859716
0.0823471 0.860718
0.082127 0.86172
0.0819147 0.862722
0.0817108 0.863724
0.0815163 0.864726
0.0813327 0.865728
0.0811609 0.86673
0.0810022 0.867732
0.0808581 0.868734
0.08073 0.869736
0.0806199 0.870738
0.0805295 0.87174
0.0804606 0.872742
0.0804153 0.873744
0.0803962 0.874746
0.0804058 0.875748
0.080447 0.87675
0.080523 0.877752
0.0806371 0.878754
0.0807937 0.879756
0.0809974 0.880758
0.0812533 0.88176
0.0815668 0.882762
0.0819435 0.883764
0.0823895 0.884766
0.0829112 0.885768
0.0835152 0.88677
0.0842091 0.887772
0.0850011 0.888774
0.0859001 0.889776
0.086916 0.890778
0.0880599 0.89178
0.0893449 0.892782
0.0907862 0.893784
0.0924024 0.894786
0.0942155 0.895788
0.09625 0.89679
0.0985288 0.897792
0.101064 0.898794
0.103841 0.899796
0.106784 0.900798
0.109732 0.9018
0.1124 0.902802
0.114398 0.903804
0.115287 0.904806
0.114705 0.905808
0.112502 0.90681
0.1088 0.907812
0.103958 0.908814
0.0984448 0.909816
0.0927111 0.910818
0.0871087 0.91182
0.0818639 0.912822
0.0770942 0.913824
0.0728404 0.914826
0.0690989 0.915828
0.0658439 0.91683
0.0630393 0.917832
0.060645 0.918834
0.0586191 0.919836
0.0569192 0.920838
0.0555032 0.92184
0.0543305 0.922842
0.0533632 0.923844
0.0525681 0.924846
0.0519159 0.925848
0.0513819 0.92685
0.0509456 0.927852
0.0505902 0.928854
0.0503026 0.929856
0.0500723 0.930858
0.0498907 0.93186
0.049751 0.932862
0.0496474 0.933864
0.0495754 0.934866
0.0495317 0.935868
0.0495134 0.93687
0.0495175 0.937872
0.0495417 0.938874
0.0495845 0.939876
0.0496444 0.940878
0.0497202 0.94188
0.0498107 0.942882
0.0499148 0.943884
0.0500318 0.944886
0.0501611 0.945888
0.0503023 0.94689
0.050455 0.947892
0.0506187 0.948894
0.0507933 0.949896
0.0509785 0.950898
0.051174 0.9519
0.0513798 0.952902
0.0515955 0.953904
0.0518211 0.954906
0.0520563 0.955908
0.0523009 0.95691
0.0525548 0.957912
0.0528182 0.958914
0.0530907 0.959916
0.0533725 0.960918
0.0536635 0.96192
0.0539637 0.962922
0.0542728 0.963924
0.0545907 0.964926
0.0549175 0.965928
0.0552529 0.96693
0.0555961 0.967932
0.0559468 0.968934
0.0563051 0.969936
0.056671 0.970938
0.057044 0.97194
0.0574234 0.972942
0.0578086 0.973944
0.0581993 0.974946
0.0585949 0.975948
0.058994 0.97695
0.0593959 0.977952
0.0597997 0.978954
0.0602041 0.979956
0.0606078 0.980958
0.0610092 0.98196
0.0614069 0.982962
0.0617991 0.983964
0.0621845 0.984966
0.0625617 0.985968
0.0629286 0.98697
0.063284 0.987972
0.0636269 0.988974
0.0639562 0.989976
0.0642719 0.990978
0.0645739 0.99198
0.0648623 0.992982
0.0651386 0.993984
0.0654042 0.994986
0.0656614 0.995988
0.0659126 0.99699
0.0661611 0.997992
0.0664098 0.998994
0.0666618 0.999996
0.0669206 1.001
0.0672069 1.002

==> ideal_MHD_orszag_tang/const_num_visc/N2000_y03125_D2Q5.csv <==
Pressure arc_length
0.205993 0
0.205764 0.001001
0.205653 0.002002
0.205646 0.003003
0.205728 0.004004
0.205893 0.005005
0.206146 0.006006
0.206507 0.007007
0.206996 0.008008
0.207618 0.009009
0.208366 0.01001
0.209216 0.011011
0.210139 0.012012
0.211108 0.013013
0.212092 0.014014
0.213067 0.015015
0.21401 0.016016
0.2149 0.017017
0.215723 0.018018
0.216465 0.019019
0.217118 0.02002
0.217672 0.021021
0.218123 0.022022
0.218467 0.023023
0.218697 0.024024
0.21881 0.025025
0.2188 0.026026
0.218663 0.027027
0.218394 0.028028
0.217989 0.029029
0.217449 0.03003
0.216775 0.031031
0.215975 0.032032
0.21506 0.033033
0.214051 0.034034
0.212971 0.035035
0.211851 0.036036
0.210728 0.037037
0.209637 0.038038
0.208612 0.039039
0.207683 0.04004
0.206871 0.041041
0.206185 0.042042
0.205626 0.043043
0.205187 0.044044
0.204854 0.045045
0.204612 0.046046
0.204445 0.047047
0.204336 0.048048
0.204274 0.049049
0.204248 0.05005
0.204253 0.051051
0.204287 0.052052
0.204354 0.053053
0.204463 0.054054
0.204633 0.055055
0.204888 0.056056
0.205264 0.057057
0.20581 0.058058
0.206584 0.059059
0.207654 0.06006
0.209099 0.061061
0.210995 0.062062
0.21341 0.063063
0.216385 0.064064
0.219911 0.065065
0.223906 0.066066
0.228186 0.067067
0.232449 0.068068
0.236276 0.069069
0.239169 0.07007
0.240628 0.071071
0.240251 0.072072
0.23785 0.073073
0.233517 0.074074
0.227628 0.075075
0.220763 0.076076
0.213591 0.077077
0.20675 0.078078
0.200754 0.079079
0.195951 0.08008
0.192512 0.081081
0.190462 0.082082
0.189703 0.083083
0.190063 0.084084
0.191326 0.085085
0.193265 0.086086
0.195661 0.087087
0.198321 0.088088
0.201081 0.089089
0.203814 0.09009
0.206423 0.091091
0.208843 0.092092
0.211033 0.093093
0.212971 0.094094
0.214654 0.095095
0.216089 0.096096
0.21729 0.097097
0.21828 0.098098
0.219081 0.099099
0.219717 0.1001
0.220213 0.101101
0.220589 0.102102
0.220866 0.103103
0.221061 0.104104
0.221188 0.105105
0.221259 0.106106
0.221286 0.107107
0.221276 0.108108
0.221236 0.109109
0.221172 0.11011
0.221088 0.111111
0.220986 0.112112
0.22087 0.113113
0.220738 0.114114
0.220592 0.115115
0.220431 0.116116
0.220253 0.117117
0.220056 0.118118
0.219837 0.119119
0.219595 0.12012
0.219328 0.121121
0.219033 0.122122
0.21871 0.123123
0.218355 0.124124
0.217969 0.125125
0.21755 0.126126
0.217097 0.127127
0.216612 0.128128
0.216094 0.129129
0.215543 0.13013
0.214962 0.131131
0.214352 0.132132
0.213714 0.133133
0.213052 0.134134
0.212366 0.135135
0.211659 0.136136
0.210935 0.137137
0.210194 0.138138
0.209439 0.139139
0.208671 0.14014
0.207894 0.141141
0.207107 0.142142
0.206312 0.143143
0.205511 0.144144
0.204704 0.145145
0.203892 0.146146
0.203075 0.147147
0.202254 0.148148
0.20143 0.149149
0.200602 0.15015
0.199771 0.151151
0.198937 0.152152
0.198103 0.153153
0.197269 0.154154
0.196437 0.155155
0.195609 0.156156
0.194787 0.157157
0.193974 0.158158
0.193172 0.159159
0.192384 0.16016
0.191612 0.161161
0.190858 0.162162
0.190125 0.163163
0.189413 0.164164
0.188725 0.165165
0.18806 0.166166
0.187419 0.167167
0.186803 0.168168
0.186211 0.169169
0.185644 0.17017
0.185102 0.171171
0.184584 0.172172
0.184092 0.173173
0.183625 0.174174
0.183182 0.175175
0.182766 0.176176
0.182375 0.177177
0.182011 0.178178
0.181672 0.179179
0.181361 0.18018
0.181075 0.181181
0.180815 0.182182
0.180581 0.183183
0.180372 0.184184
0.180186 0.185185
0.180024 0.186186
0.179882 0.187187
0.17976 0.188188
0.179655 0.189189
0.179564 0.19019
0.179486 0.191191
0.179418 0.192192
0.179359 0.193193
0.179306 0.194194
0.179259 0.195195
0.179218 0.196196
0.179184 0.197197
0.17916 0.198198
0.179147 0.199199
0.179152 0.2002
0.179178 0.201201
0.179231 0.202202
0.179316 0.203203
0.179438 0.204204
0.179601 0.205205
0.179809 0.206206
0.180063 0.207207
0.180364 0.208208
0.18071 0.209209
0.181101 0.21021
0.181534 0.211211
0.182005 0.212212
0.182511 0.213213
0.183049 0.214214
0.183616 0.215215
0.18421 0.216216
0.184828 0.217217
0.185468 0.218218
0.186129 0.219219
0.186808 0.22022
0.187506 0.221221
0.18822 0.222222
0.188949 0.223223
0.189694 0.224224
0.190452 0.225225
0.191223 0.226226
0.192006 0.227227
0.192799 0.228228
0.193602 0.229229
0.194412 0.23023
0.195229 0.231231
0.196049 0.232232
0.196872 0.233233
0.197695 0.234234
0.198515 0.235235
0.19933 0.236236
0.200138 0.237237
0.200936 0.238238
0.201722 0.239239
0.202494 0.24024
0.20325 0.241241
0.203988 0.242242
0.204706 0.243243
0.205403 0.244244
0.206076 0.245245
0.206723 0.246246
0.20734 0.247247
0.207922 0.248248
0.208463 0.249249
0.208956 0.25025
0.209392 0.251251
0.209761 0.252252
0.210053 0.253253
0.210254 0.254254
0.210351 0.255255
0.210325 0.256256
0.210156 0.257257
0.209811 0.258258
0.209244 0.259259
0.208375 0.26026
0.207073 0.261261
0.20512 0.262262
0.202181 0.263263
0.197817 0.264264
0.191616 0.265265
0.183531 0.266266
0.174328 0.267267
0.165625 0.268268
0.159072 0.269269
0.155354 0.27027
0.154146 0.271271
0.154752 0.272272
0.15659 0.273273
0.159339 0.274274
0.162085 0.275275
0.123599 0.276276
0.0566123 0.277277
0.0567043 0.278278
0.0575596 0.279279
0.0584683 0.28028
0.0593859 0.281281
0.0603127 0.282282
0.061247 0.283283
0.0621866 0.284284
0.0631296 0.285285
0.0640743 0.286286
0.0650187 0.287287
0.0659609 0.288288
0.0668995 0.289289
0.0678326 0.29029
0.0687588 0.291291
0.0696767 0.292292
0.070585 0.293293
0.0714826 0.294294
0.0723684 0.295295
0.0732415 0.296296
0.074101 0.297297
0.0749463 0.298298
0.0757768 0.299299
0.0765921 0.3003
0.0773919 0.301301
0.0781758 0.302302
0.0789434 0.303303
0.0796946 0.304304
0.0804298 0.305305
0.0811487 0.306306
0.0818514 0.307307
0.0825379 0.308308
0.0832085 0.309309
0.0838632 0.31031
0.0845023 0.311311
0.0851262 0.312312
0.0857351 0.313313
0.0863293 0.314314
0.086909 0.315315
0.0874746 0.316316
0.0880262 0.317317
0.0885645 0.318318
0.0890895 0.319319
0.0896014 0.32032
0.0901004 0.321321
0.0905871 0.322322
0.0910615 0.323323
0.0915237 0.324324
0.091974 0.325325
0.0924126 0.326326
0.0928395 0.327327
0.0932548 0.328328
0.0936587 0.329329
0.0940512 0.33033
0.0944323 0.331331
0.0948019 0.332332
0.0951602 0.333333
0.0955071 0.334334
0.0958428 0.335335
0.0961668 0.336336
0.0964794 0.337337
0.0967807 0.338338
0.0970704 0.339339
0.0973487 0.34034
0.0976156 0.341341
0.097871 0.342342
0.098115 0.343343
0.0983474 0.344344
0.0985686 0.345345
0.0987789 0.346346
0.0989779 0.347347
0.0991658 0.348348
0.099343 0.349349
0.0995098 0.35035
0.0996663 0.351351
0.0998128 0.352352
0.0999496 0.353353
0.100077 0.354354
0.100195 0.355355
0.100305 0.356356
0.100406 0.357357
0.100499 0.358358
0.100584 0.359359
0.100663 0.36036
0.100734 0.361361
0.1008 0.362362
0.10086 0.363363
0.100914 0.364364
0.100964 0.365365
0.101009 0.366366
0.10105 0.367367
0.101088 0.368368
0.101122 0.369369
0.101153 0.37037
0.101182 0.371371
0.101208 0.372372
0.101233 0.373373
0.101255 0.374374
0.101276 0.375375
0.101296 0.376376
0.101317 0.377377
0.101337 0.378378
0.101357 0.379379
0.101378 0.38038
0.101399 0.381381
0.101421 0.382382
0.101443 0.383383
0.101465 0.384384
0.101488 0.385385
0.101511 0.386386
0.101533 0.387387
0.101556 0.388388
0.101579 0.389389
0.101603 0.39039
0.101628 0.391391
0.101653 0.392392
0.101679 0.393393
0.101705 0.394394
0.101733 0.395395
0.10176 0.396396
0.101788 0.397397
0.101817 0.398398
0.101847 0.399399
0.101878 0.4004
0.101909 0.401401
0.101942 0.402402
0.101975 0.403403
0.102009 0.404404
0.102044 0.405405
0.10208 0.406406
0.102117 0.407407
0.102156 0.408408
0.102195 0.409409
0.102235 0.41041
0.102277 0.411411
0.10232 0.412412
0.102365 0.413413
0.102412 0.414414
0.102461 0.415415
0.102511 0.416416
0.102563 0.417417
0.102618 0.418418
0.102675 0.419419
0.102736 0.42042
0.102798 0.421421
0.102865 0.422422
0.102934 0.423423
0.103007 0.424424
0.103084 0.425425
0.103166 0.426426
0.103251 0.427427
0.103341 0.428428
0.103436 0.429429
0.103536 0.43043
0.103641 0.431431
0.103753 0.432432
0.103871 0.433433
0.103996 0.434434
0.104129 0.435435
0.104269 0.436436
0.104419 0.437437
0.104578 0.438438
0.104748 0.439439
0.104929 0.44044
0.105121 0.441441
0.105325 0.442442
0.105542 0.443443
0.105773 0.444444
0.106018 0.445445
0.106279 0.446446
0.106557 0.447447
0.106852 0.448448
0.107166 0.449449
0.107499 0.45045
0.107851 0.451451
0.108225 0.452452
0.10862 0.453453
0.109038 0.454454
0.10948 0.455455
0.109947 0.456456
0.11044 0.457457
0.110959 0.458458
0.111506 0.459459
0.112081 0.46046
0.112687 0.461461
0.113322 0.462462
0.113991 0.463463
0.114691 0.464464
0.115427 0.465465
0.116197 0.466466
0.117005 0.467467
0.11785 0.468468
0.118734 0.469469
0.119659 0.47047
0.120627 0.471471
0.121636 0.472472
0.122688 0.473473
0.123786 0.474474
0.124931 0.475475
0.126126 0.476476
0.12737 0.477477
0.128667 0.478478
0.130015 0.479479
0.131417 0.48048
0.132874 0.481481
0.134386 0.482482
0.135955 0.483483
0.137581 0.484484
0.139265 0.485485
0.141007 0.486486
0.142805 0.487487
0.144659 0.488488
0.146567 0.489489
0.148528 0.49049
0.150539 0.491491
0.152597 0.492492
0.154699 0.493493
0.156841 0.494494
0.159017 0.495495
0.161224 0.496496
0.163455 0.497497
0.165705 0.498498
0.167967 0.499499
0.170235 0.5005
0.172503 0.501501
0.174764 0.502502
0.177013 0.503503
0.179243 0.504504
0.18145 0.505505
0.183628 0.506506
0.185773 0.507507
0.18788 0.508508
0.189946 0.509509
0.191969 0.51051
0.193945 0.511511
0.195873 0.512512
0.197753 0.513513
0.199585 0.514514
0.201366 0.515515
0.203097 0.516516
0.20478 0.517517
0.206413 0.518518
0.208 0.519519
0.20954 0.52052
0.211036 0.521521
0.212488 0.522522
0.2139 0.523523
0.215272 0.524524
0.216607 0.525525
0.217908 0.526526
0.219175 0.527527
0.220411 0.528528
0.221617 0.529529
0.222795 0.53053
0.223946 0.531531
0.225072 0.532532
0.226174 0.533533
0.227253 0.534534
0.228311 0.535535
0.229349 0.536536
0.230367 0.537537
0.231366 0.538538
0.232347 0.539539
0.233309 0.54054
0.234254 0.541541
0.23518 0.542542
0.236089 0.543543
0.23698 0.544544
0.237853 0.545545
0.238709 0.546546
0.239547 0.547547
0.240366 0.548548
0.241168 0.549549
0.241952 0.55055
0.242719 0.551551
0.243467 0.552552
0.244199 0.553553
0.244914 0.554554
0.245612 0.555555
0.246295 0.556556
0.246962 0.557557
0.247615 0.558558
0.248255 0.559559
0.248883 0.56056
0.249501 0.561561
0.250109 0.562562
0.250711 0.563563
0.251307 0.564564
0.2519 0.565565
0.252491 0.566566
0.25308 0.567567
0.253666 0.568568
0.254247 0.569569
0.254818 0.57057
0.25537 0.571571
0.255894 0.572572
0.256375 0.573573
0.256799 0.574574
0.257148 0.575575
0.257407 0.576576
0.25756 0.577577
0.257594 0.578578
0.2575 0.579579
0.257271 0.58058
0.256902 0.581581
0.256393 0.582582
0.255745 0.583583
0.25496 0.584584
0.254041 0.585585
0.252994 0.586586
0.251823 0.587587
0.250536 0.588588
0.249138 0.589589
0.247637 0.59059
0.246041 0.591591
0.244358 0.592592
0.242597 0.593593
0.240768 0.594594
0.238881 0.595595
0.236947 0.596596
0.234978 0.597597
0.232983 0.598598
0.230975 0.599599
0.228965 0.6006
0.226965 0.601601
0.224986 0.602602
0.223036 0.603603
0.221126 0.604604
0.219265 0.605605
0.217459 0.606606
0.215714 0.607607
0.214036 0.608608
0.21243 0.609609
0.210897 0.61061
0.209439 0.611611
0.208059 0.612612
0.206755 0.613613
0.205528 0.614614
0.204375 0.615615
0.203296 0.616616
0.202287 0.617617
0.201347 0.618618
0.200472 0.619619
0.199659 0.62062
0.198906 0.621621
0.198209 0.622622
0.197566 0.623623
0.196973 0.624624
0.196428 0.625625
0.195929 0.626626
0.195471 0.627627
0.195054 0.628628
0.194674 0.629629
0.194331 0.63063
0.194021 0.631631
0.193744 0.632632
0.193496 0.633633
0.193278 0.634634
0.193086 0.635635
0.19292 0.636636
0.192779 0.637637
0.192661 0.638638
0.192565 0.639639
0.19249 0.64064
0.192435 0.641641
0.1924 0.642642
0.192384 0.643643
0.192386 0.644644
0.192406 0.645645
0.192444 0.646646
0.1925 0.647647
0.192575 0.648648
0.192667 0.649649
0.192779 0.65065
0.192911 0.651651
0.193062 0.652652
0.193235 0.653653
0.193429 0.654654
0.193643 0.655655
0.193877 0.656656
0.19413 0.657657
0.194401 0.658658
0.194688 0.659659
0.194991 0.66066
0.195307 0.661661
0.195637 0.662662
0.195981 0.663663
0.196336 0.664664
0.196704 0.665665
0.197083 0.666666
0.197474 0.667667
0.197876 0.668668
0.198288 0.669669
0.198711 0.67067
0.199144 0.671671
0.199587 0.672672
0.200038 0.673673
0.200497 0.674674
0.200964 0.675675
0.201437 0.676676
0.201917 0.677677
0.202402 0.678678
0.202892 0.679679
0.203386 0.68068
0.203883 0.681681
0.204382 0.682682
0.204883 0.683683
0.205385 0.684684
0.205886 0.685685
0.206386 0.686686
0.206884 0.687687
0.207378 0.688688
0.207868 0.689689
0.208351 0.69069
0.208828 0.691691
0.209295 0.692692
0.209752 0.693693
0.210199 0.694694
0.210628 0.695695
0.211049 0.696696
0.211458 0.697697
0.210556 0.698698
0.131553 0.699699
0.0475747 0.7007
0.0496892 0.701701
0.0498484 0.702702
0.0499282 0.703703
0.0500049 0.704704
0.0500836 0.705705
0.0501654 0.706706
0.0502499 0.707707
0.050337 0.708708
0.0504267 0.709709
0.0505188 0.71071
0.0506132 0.711711
0.0507098 0.712712
0.0508087 0.713713
0.0509098 0.714714
0.0510134 0.715715
0.051119 0.716716
0.0512269 0.717717
0.0513369 0.718718
0.0514492 0.719719
0.0515637 0.72072
0.0516803 0.721721
0.051799 0.722722
0.0519197 0.723723
0.0520425 0.724724
0.0521674 0.725725
0.0522944 0.726726
0.0524234 0.727727
0.0525545 0.728728
0.0526875 0.729729
0.0528225 0.73073
0.0529596 0.731731
0.0530986 0.732732
0.0532395 0.733733
0.0533824 0.734734
0.0535274 0.735735
0.0536743 0.736736
0.0538231 0.737737
0.0539739 0.738738
0.0541264 0.739739
0.0542809 0.74074
0.0544373 0.741741
0.0545956 0.742742
0.0547557 0.743743
0.0549177 0.744744
0.0550815 0.745745
0.0552473 0.746746
0.0554149 0.747747
0.0555843 0.748748
0.0557557 0.749749
0.0559287 0.75075
0.0561037 0.751751
0.0562804 0.752752
0.0564589 0.753753
0.0566391 0.754754
0.0568209 0.755755
0.0570044 0.756756
0.0571896 0.757757
0.0573764 0.758758
0.0575647 0.759759
0.0577547 0.76076
0.0579459 0.761761
0.0581384 0.762762
0.0583321 0.763763
0.0585269 0.764764
0.0587223 0.765765
0.0589183 0.766766
0.0591148 0.767767
0.0593114 0.768768
0.0595077 0.769769
0.059703 0.77077
0.0598971 0.771771
0.0600891 0.772772
0.0602781 0.773773
0.0604633 0.774774
0.0606434 0.775775
0.0608174 0.776776
0.0609832 0.777777
0.0611389 0.778778
0.0612827 0.779779
0.0614118 0.78078
0.0615234 0.781781
0.0616137 0.782782
0.0616797 0.783783
0.0617171 0.784784
0.0617218 0.785785
0.0616895 0.786786
0.0616158 0.787787
0.0614961 0.788788
0.0613267 0.789789
0.0611036 0.79079
0.0608244 0.791791
0.0604869 0.792792
0.0600903 0.793793
0.0596348 0.794794
0.0591219 0.795795
0.0585548 0.796796
0.0579369 0.797797
0.0572737 0.798798
0.0565711 0.799799
0.0558355 0.8008
0.055074 0.801801
0.0542938 0.802802
0.053502 0.803803
0.0527048 0.804804
0.0519086 0.805805
0.0511187 0.806806
0.0503396 0.807807
0.0495752 0.808808
0.0488282 0.809809
0.048101 0.81081
0.0473949 0.811811
0.0467115 0.812812
0.0460514 0.813813
0.0454143 0.814814
0.0448003 0.815815
0.0442096 0.816816
0.043642 0.817817
0.0430976 0.818818
0.0425766 0.819819
0.042079 0.82082
0.0416049 0.821821
0.0411545 0.822822
0.0407283 0.823823
0.0403263 0.824824
0.0399489 0.825825
0.0395961 0.826826
0.039268 0.827827
0.0389646 0.828828
0.0386858 0.829829
0.0384312 0.83083
0.0382005 0.831831
0.0379931 0.832832
0.0378085 0.833833
0.0376459 0.834834
0.0375047 0.835835
0.037384 0.836836
0.0372826 0.837837
0.0371998 0.838838
0.0371344 0.839839
0.0370855 0.84084
0.037052 0.841841
0.0370331 0.842842
0.0370281 0.843843
0.0370361 0.844844
0.0370562 0.845845
0.0370876 0.846846
0.0371293 0.847847
0.037181 0.848848
0.0372417 0.849849
0.0373108 0.85085
0.037388 0.851851
0.0374727 0.852852
0.0375642 0.853853
0.0376622 0.854854
0.0377663 0.855855
0.0378763 0.856856
0.0379916 0.857857
0.038112 0.858858
0.0382371 0.859859
0.0383667 0.86086
0.0385009 0.861861
0.0386393 0.862862
0.0387819 0.863863
0.0389282 0.864864
0.0390782 0.865865
0.0392317 0.866866
0.0393886 0.867867
0.0395487 0.868868
0.039712 0.869869
0.0398782 0.87087
0.0400474 0.871871
0.0402195 0.872872
0.0403941 0.873873
0.0405712 0.874874
0.0407507 0.875875
0.0409323 0.876876
0.0411161 0.877877
0.0413021 0.878878
0.0414904 0.879879
0.0416809 0.88088
0.0418733 0.881881
0.0420676 0.882882
0.042264 0.883883
0.0424624 0.884884
0.0426629 0.885885
0.0428656 0.886886
0.0430706 0.887887
0.0432781 0.888888
0.0434882 0.889889
0.0437012 0.89089
0.0439174 0.891891
0.0441369 0.892892
0.0443599 0.893893
0.0445869 0.894894
0.0448182 0.895895
0.0450541 0.896896
0.045295 0.897897
0.0455415 0.898898
0.0457938 0.899899
0.0460525 0.9009
0.0463179 0.901901
0.0465904 0.902902
0.0468705 0.903903
0.0471581 0.904904
0.0474533 0.905905
0.0477563 0.906906
0.0480667 0.907907
0.0483848 0.908908
0.0487106 0.909909
0.0490441 0.91091
0.0493854 0.911911
0.0497342 0.912912
0.0500903 0.913913
0.0504538 0.914914
0.0508242 0.915915
0.0512014 0.916916
0.0515849 0.917917
0.0519748 0.918918
0.0523705 0.919919
0.0527721 0.92092
0.0531795 0.921921
0.0535926 0.922922
0.0540113 0.923923
0.0544357 0.924924
0.0548662 0.925925
0.0553031 0.926926
0.0557467 0.927927
0.0561976 0.928928
0.0566566 0.929929
0.0571246 0.93093
0.0576026 0.931931
0.0580919 0.932932
0.0585937 0.933933
0.0591107 0.934934
0.0596473 0.935935
0.0602116 0.936936
0.060819 0.937937
0.061503 0.938938
0.0623369 0.939939
0.0634872 0.94094
0.0653079 0.941941
0.0683795 0.942942
0.0730375 0.943943
0.0783682 0.944944
0.0827399 0.945945
0.0856521 0.946946
0.0875982 0.947947
0.0890771 0.948948
0.0903593 0.949949
0.0915779 0.95095
0.0928036 0.951951
0.0940823 0.952952
0.0954508 0.953953
0.096943 0.954954
0.0985931 0.955955
0.100439 0.956956
0.102522 0.957957
0.104888 0.958958
0.107587 0.959959
0.110671 0.96096
0.114194 0.961961
0.118205 0.962962
0.122746 0.963963
0.127839 0.964964
0.133481 0.965965
0.139628 0.966966
0.14619 0.967967
0.153023 0.968968
0.159936 0.969969
0.166713 0.97097
0.173139 0.971971
0.179039 0.972972
0.184297 0.973973
0.188867 0.974974
0.19276 0.975975
0.196028 0.976976
0.198741 0.977977
0.200967 0.978978
0.202771 0.979979
0.204207 0.98098
0.205323 0.981981
0.206163 0.982982
0.206771 0.983983
0.20719 0.984984
0.207466 0.985985
0.207639 0.986986
0.207745 0.987987
0.207813 0.988988
0.20786 0.989989
0.207893 0.99099
0.207908 0.991991
0.207891 0.992992
0.207824 0.993993
0.207688 0.994994
0.207473 0.995995
0.207182 0.996996
0.206834 0.997997
0.206466 0.998998
0.206127 0.999999
0.205871 1.001

==> ideal_MHD_orszag_tang/const_num_visc/N2000_y03125_D2Q5_eta0.csv <==
Pressure arc_length
0.211103 0
0.210811 0.0010005
0.210747 0.002001
0.210827 0.0030015
0.21092 0.004002
0.210964 0.0050025
0.211033 0.006003
0.211269 0.0070035
0.211757 0.008004
0.212485 0.0090045
0.213393 0.010005
0.214425 0.0110055
0.215542 0.012006
0.21671 0.0130065
0.217896 0.014007
0.219067 0.0150075
0.220196 0.016008
0.221257 0.0170085
0.222231 0.018009
0.223103 0.0190095
0.223861 0.02001
0.224491 0.0210105
0.224979 0.022011
0.225307 0.0230115
0.22545 0.024012
0.225379 0.0250125
0.225065 0.026013
0.224485 0.0270135
0.223634 0.028014
0.222537 0.0290145
0.221248 0.030015
0.219843 0.0310155
0.218407 0.032016
0.217005 0.0330165
0.215684 0.034017
0.214463 0.0350175
0.213344 0.036018
0.212321 0.0370185
0.211381 0.038019
0.210524 0.0390195
0.209762 0.04002
0.209117 0.0410205
0.208607 0.042021
0.208236 0.0430215
0.207988 0.044022
0.207842 0.0450225
0.207767 0.046023
0.207737 0.0470235
0.20773 0.048024
0.207725 0.0490245
0.207702 0.050025
0.207644 0.0510255
0.207535 0.052026
0.207359 0.0530265
0.207105 0.054027
0.206766 0.0550275
0.206336 0.056028
0.205817 0.0570285
0.205219 0.058029
0.204564 0.0590295
0.203888 0.06003
0.203249 0.0610305
0.202732 0.062031
0.202462 0.0630315
0.202602 0.064032
0.203364 0.0650325
0.205003 0.066033
0.207797 0.0670335
0.212005 0.068034
0.21777 0.0690345
0.224951 0.070035
0.232871 0.0710355
0.240064 0.072036
0.24431 0.0730365
0.243296 0.074037
0.235858 0.0750375
0.222927 0.076038
0.207158 0.0770385
0.191566 0.078039
0.178373 0.0790395
0.168684 0.08004
0.162722 0.0810405
0.160166 0.082041
0.160425 0.0830415
0.1628 0.084042
0.166608 0.0850425
0.171256 0.086043
0.176281 0.0870435
0.181362 0.088044
0.186299 0.0890445
0.190983 0.090045
0.19536 0.0910455
0.199402 0.092046
0.203087 0.0930465
0.206394 0.094047
0.209302 0.0950475
0.211798 0.096048
0.213882 0.0970485
0.215571 0.098049
0.216901 0.0990495
0.217923 0.10005
0.218689 0.10105
0.219255 0.102051
0.219669 0.103051
0.219968 0.104052
0.220184 0.105052
0.220338 0.106053
0.220445 0.107053
0.220516 0.108054
0.220557 0.109054
0.220575 0.110055
0.220572 0.111055
0.220551 0.112056
0.220515 0.113056
0.220466 0.114057
0.220403 0.115057
0.220329 0.116058
0.220241 0.117058
0.220136 0.118059
0.220012 0.119059
0.219865 0.12006
0.219689 0.12106
0.219482 0.122061
0.219241 0.123062
0.218964 0.124062
0.21865 0.125062
0.218295 0.126063
0.217899 0.127063
0.217459 0.128064
0.216976 0.129065
0.216448 0.130065
0.215877 0.131066
0.215265 0.132066
0.214614 0.133066
0.213926 0.134067
0.213206 0.135067
0.212455 0.136068
0.211679 0.137068
0.210881 0.138069
0.210062 0.139069
0.209228 0.14007
0.208379 0.141071
0.207518 0.142071
0.206648 0.143072
0.205768 0.144072
0.20488 0.145072
0.203985 0.146073
0.203082 0.147073
0.20217 0.148074
0.201251 0.149074
0.200323 0.150075
0.199385 0.151075
0.19844 0.152076
0.197487 0.153076
0.196528 0.154077
0.195566 0.155078
0.194604 0.156078
0.193648 0.157078
0.192701 0.158079
0.191768 0.159079
0.190854 0.16008
0.189964 0.16108
0.189099 0.162081
0.188262 0.163081
0.187455 0.164082
0.186677 0.165082
0.18593 0.166083
0.185213 0.167084
0.184526 0.168084
0.183868 0.169084
0.18324 0.170085
0.18264 0.171085
0.182067 0.172086
0.181523 0.173086
0.181007 0.174087
0.180517 0.175087
0.180056 0.176088
0.179622 0.177088
0.179217 0.178089
0.178842 0.17909
0.178496 0.18009
0.17818 0.181091
0.177894 0.182091
0.177639 0.183091
0.177415 0.184092
0.17722 0.185092
0.177055 0.186093
0.176918 0.187093
0.176807 0.188094
0.17672 0.189094
0.176653 0.190095
0.176602 0.191096
0.17656 0.192096
0.176522 0.193097
0.176479 0.194097
0.176425 0.195097
0.176352 0.196098
0.176258 0.197098
0.176142 0.198099
0.176009 0.199099
0.175868 0.2001
0.175733 0.2011
0.175623 0.202101
0.175557 0.203102
0.175549 0.204102
0.175614 0.205103
0.175756 0.206103
0.175975 0.207103
0.176265 0.208104
0.176617 0.209104
0.17702 0.210105
0.177465 0.211105
0.177945 0.212106
0.178456 0.213106
0.178994 0.214107
0.179556 0.215108
0.180142 0.216108
0.180749 0.217109
0.181378 0.218109
0.182026 0.219109
0.182693 0.22011
0.183379 0.22111
0.184083 0.222111
0.184804 0.223111
0.185543 0.224112
0.186299 0.225112
0.187073 0.226113
0.187864 0.227114
0.188672 0.228114
0.189497 0.229115
0.190337 0.230115
0.191191 0.231115
0.19206 0.232116
0.192941 0.233116
0.193833 0.234117
0.194733 0.235117
0.195639 0.236118
0.196548 0.237118
0.197454 0.238119
0.198354 0.239119
0.199241 0.24012
0.200111 0.241121
0.20096 0.242121
0.201787 0.243121
0.202589 0.244122
0.203367 0.245122
0.20412 0.246123
0.204847 0.247123
0.205543 0.248124
0.206201 0.249124
0.206811 0.250125
0.207361 0.251126
0.207838 0.252126
0.208225 0.253127
0.208508 0.254127
0.208674 0.255128
0.208711 0.256128
0.208607 0.257129
0.208354 0.258129
0.207936 0.25913
0.207324 0.26013
0.206455 0.261131
0.205181 0.262131
0.20317 0.263131
0.199674 0.264132
0.193299 0.265133
0.182861 0.266133
0.169944 0.267134
0.158339 0.268134
0.150271 0.269135
0.145916 0.270135
0.144536 0.271136
0.145207 0.272136
0.147005 0.273137
0.149065 0.274137
0.151555 0.275138
0.157042 0.276138
0.165927 0.277139
0.0696667 0.278139
0.0567079 0.27914
0.057775 0.28014
0.0589082 0.281141
0.0600359 0.282141
0.0611737 0.283142
0.0623173 0.284142
0.0634621 0.285143
0.0646032 0.286143
0.0657367 0.287143
0.0668584 0.288144
0.0679647 0.289145
0.0690526 0.290145
0.0701197 0.291146
0.0711636 0.292146
0.0721828 0.293147
0.073176 0.294147
0.0741422 0.295148
0.0750806 0.296148
0.0759914 0.297149
0.0768745 0.298149
0.0777298 0.29915
0.0785578 0.30015
0.0793589 0.301151
0.0801343 0.302151
0.0808847 0.303152
0.081611 0.304152
0.0823138 0.305153
0.0829946 0.306153
0.0836543 0.307154
0.0842934 0.308154
0.0849132 0.309155
0.0855148 0.310155
0.0860993 0.311155
0.0866674 0.312156
0.0872195 0.313157
0.0877572 0.314157
0.0882806 0.315158
0.0887904 0.316158
0.0892876 0.317159
0.0897729 0.318159
0.0902468 0.31916
0.0907093 0.32016
0.0911613 0.321161
0.0916034 0.322161
0.0920358 0.323162
0.0924584 0.324162
0.0928714 0.325163
0.0932748 0.326163
0.093669 0.327164
0.0940539 0.328164
0.0944297 0.329165
0.0947961 0.330165
0.095153 0.331166
0.0955004 0.332166
0.0958377 0.333167
0.0961653 0.334167
0.0964822 0.335167
0.0967883 0.336168
0.0970838 0.337169
0.097368 0.338169
0.0976405 0.33917
0.0979012 0.34017
0.0981497 0.341171
0.0983858 0.342171
0.0986098 0.343172
0.0988209 0.344172
0.0990189 0.345173
0.0992038 0.346173
0.0993762 0.347174
0.0995359 0.348174
0.0996828 0.349174
0.0998179 0.350175
0.0999403 0.351176
0.100051 0.352176
0.100151 0.353177
0.10024 0.354177
0.100319 0.355178
0.100388 0.356178
0.100449 0.357179
0.100501 0.358179
0.100545 0.35918
0.100583 0.36018
0.100614 0.361181
0.10064 0.362181
0.100661 0.363182
0.100678 0.364182
0.100692 0.365183
0.100703 0.366183
0.100711 0.367184
0.100719 0.368184
0.100724 0.369185
0.100729 0.370185
0.100734 0.371186
0.100739 0.372186
0.100744 0.373186
0.100749 0.374187
0.100756 0.375188
0.100764 0.376188
0.100773 0.377189
0.100783 0.378189
0.100794 0.37919
0.100807 0.38019
0.100821 0.381191
0.100836 0.382191
0.100853 0.383192
0.100871 0.384192
0.100889 0.385193
0.100909 0.386193
0.10093 0.387194
0.100951 0.388194
0.100973 0.389195
0.100995 0.390195
0.101019 0.391196
0.101042 0.392196
0.101067 0.393197
0.101092 0.394197
0.101116 0.395198
0.101141 0.396198
0.101167 0.397198
0.101193 0.398199
0.101219 0.3992
0.101245 0.4002
0.101271 0.401201
0.101298 0.402201
0.101326 0.403202
0.101353 0.404202
0.101382 0.405203
0.101411 0.406203
0.10144 0.407204
0.101471 0.408204
0.101502 0.409205
0.101535 0.410205
0.101569 0.411206
0.101603 0.412206
0.101639 0.413207
0.101677 0.414207
0.101717 0.415208
0.101759 0.416208
0.101802 0.417209
0.101848 0.418209
0.101896 0.41921
0.101946 0.42021
0.102 0.42121
0.102056 0.422211
0.102116 0.423212
0.102178 0.424212
0.102245 0.425213
0.102315 0.426213
0.102389 0.427214
0.102467 0.428214
0.10255 0.429215
0.102638 0.430215
0.10273 0.431216
0.102829 0.432216
0.102934 0.433217
0.103044 0.434217
0.103162 0.435217
0.103287 0.436218
0.10342 0.437219
0.103563 0.438219
0.103714 0.43922
0.103875 0.44022
0.104048 0.441221
0.104232 0.442221
0.104429 0.443222
0.10464 0.444222
0.104865 0.445222
0.105105 0.446223
0.105362 0.447224
0.105635 0.448224
0.105927 0.449225
0.106238 0.450225
0.106568 0.451226
0.106919 0.452226
0.107292 0.453227
0.107687 0.454227
0.108106 0.455228
0.10855 0.456228
0.109019 0.457229
0.109515 0.458229
0.110037 0.459229
0.110588 0.46023
0.111167 0.461231
0.111776 0.462231
0.112417 0.463232
0.113089 0.464232
0.113795 0.465233
0.114535 0.466233
0.11531 0.467234
0.116122 0.468234
0.116972 0.469235
0.117861 0.470235
0.11879 0.471236
0.119762 0.472236
0.120777 0.473237
0.121838 0.474237
0.122947 0.475238
0.124104 0.476238
0.125311 0.477239
0.126572 0.478239
0.127889 0.47924
0.129262 0.48024
0.130695 0.481241
0.13219 0.482241
0.133749 0.483241
0.135374 0.484242
0.137068 0.485243
0.138833 0.486243
0.140669 0.487244
0.142579 0.488244
0.144562 0.489245
0.146619 0.490245
0.148748 0.491246
0.150947 0.492246
0.153213 0.493247
0.155541 0.494247
0.157926 0.495248
0.160359 0.496248
0.162832 0.497249
0.165335 0.498249
0.167857 0.49925
0.170386 0.50025
0.172911 0.501251
0.17542 0.502251
0.177903 0.503251
0.18035 0.504252
0.182751 0.505252
0.185099 0.506253
0.187389 0.507253
0.189615 0.508254
0.191774 0.509254
0.193863 0.510255
0.195884 0.511256
0.197834 0.512256
0.199715 0.513256
0.201528 0.514257
0.203275 0.515257
0.204958 0.516258
0.206578 0.517258
0.20814 0.518259
0.209644 0.519259
0.211095 0.52026
0.212494 0.52126
0.213846 0.522261
0.215153 0.523261
0.216419 0.524262
0.217647 0.525262
0.218841 0.526263
0.220003 0.527263
0.221138 0.528264
0.222248 0.529265
0.223336 0.530265
0.224405 0.531265
0.225456 0.532266
0.226493 0.533266
0.227515 0.534267
0.228525 0.535267
0.229523 0.536268
0.230509 0.537268
0.231483 0.538269
0.232446 0.53927
0.233395 0.54027
0.234331 0.54127
0.235253 0.542271
0.236161 0.543271
0.237053 0.544272
0.237928 0.545272
0.238788 0.546273
0.239631 0.547273
0.240456 0.548274
0.241265 0.549275
0.242055 0.550275
0.24283 0.551275
0.243587 0.552276
0.244329 0.553276
0.245056 0.554277
0.245769 0.555277
0.246469 0.556278
0.247156 0.557278
0.247831 0.558279
0.248494 0.55928
0.249146 0.56028
0.249787 0.56128
0.250416 0.562281
0.251036 0.563281
0.251646 0.564282
0.25225 0.565282
0.25285 0.566283
0.253453 0.567284
0.254065 0.568284
0.25469 0.569284
0.255333 0.570285
0.255995 0.571285
0.25667 0.572286
0.257342 0.573286
0.25799 0.574287
0.25858 0.575287
0.25908 0.576288
0.259455 0.577289
0.259677 0.578289
0.25973 0.579289
0.259603 0.58029
0.259294 0.58129
0.258807 0.582291
0.258148 0.583291
0.257326 0.584292
0.256347 0.585292
0.25522 0.586293
0.253952 0.587294
0.252553 0.588294
0.251028 0.589294
0.249388 0.590295
0.247641 0.591295
0.245796 0.592296
0.243865 0.593296
0.241859 0.594297
0.23979 0.595297
0.237671 0.596298
0.235518 0.597299
0.233343 0.598299
0.231161 0.599299
0.228987 0.6003
0.226833 0.6013
0.224712 0.602301
0.222636 0.603301
0.220616 0.604302
0.21866 0.605302
0.216777 0.606303
0.214971 0.607304
0.213247 0.608304
0.211609 0.609304
0.210057 0.610305
0.208593 0.611305
0.207216 0.612306
0.205924 0.613306
0.204715 0.614307
0.203587 0.615308
0.202536 0.616308
0.201559 0.617308
0.200652 0.618309
0.199812 0.619309
0.199035 0.62031
0.198317 0.62131
0.197655 0.622311
0.197045 0.623311
0.196484 0.624312
0.195969 0.625313
0.195498 0.626313
0.195067 0.627313
0.194674 0.628314
0.194317 0.629314
0.193995 0.630315
0.193704 0.631315
0.193445 0.632316
0.193215 0.633316
0.193013 0.634317
0.192837 0.635318
0.192686 0.636318
0.192559 0.637318
0.192453 0.638319
0.192366 0.639319
0.1923 0.64032
0.192251 0.64132
0.192221 0.642321
0.19221 0.643321
0.192216 0.644322
0.19224 0.645323
0.192281 0.646323
0.192339 0.647323
0.192412 0.648324
0.1925 0.649324
0.192605 0.650325
0.192726 0.651325
0.192868 0.652326
0.193031 0.653327
0.19322 0.654327
0.193433 0.655327
0.193669 0.656328
0.193926 0.657328
0.194202 0.658329
0.194493 0.659329
0.194797 0.66033
0.195113 0.66133
0.195442 0.662331
0.195783 0.663332
0.196136 0.664332
0.196502 0.665332
0.196879 0.666333
0.197267 0.667333
0.197667 0.668334
0.198078 0.669334
0.198499 0.670335
0.19893 0.671335
0.199371 0.672336
0.199821 0.673337
0.200279 0.674337
0.200745 0.675337
0.201219 0.676338
0.2017 0.677338
0.202187 0.678339
0.20268 0.679339
0.203178 0.68034
0.203681 0.68134
0.204187 0.682341
0.204696 0.683342
0.205208 0.684342
0.205722 0.685342
0.206237 0.686343
0.206753 0.687343
0.207269 0.688344
0.207783 0.689344
0.208294 0.690345
0.208805 0.691345
0.209302 0.692346
0.209851 0.693347
0.210341 0.694347
0.211088 0.695347
0.211221 0.696348
0.211531 0.697348
0.207505 0.698349
0.159636 0.699349
0.0452313 0.70035
0.0487247 0.701351
0.0491965 0.702351
0.0492294 0.703351
0.049227 0.704352
0.049245 0.705352
0.0492868 0.706353
0.0493476 0.707353
0.0494221 0.708354
0.0495053 0.709354
0.049594 0.710355
0.0496857 0.711356
0.0497794 0.712356
0.0498748 0.713356
0.0499718 0.714357
0.0500705 0.715357
0.0501713 0.716358
0.0502741 0.717358
0.050379 0.718359
0.0504858 0.719359
0.0505947 0.72036
0.0507057 0.721361
0.0508188 0.722361
0.0509337 0.723361
0.0510505 0.724362
0.0511694 0.725362
0.0512903 0.726363
0.0514129 0.727363
0.0515375 0.728364
0.0516639 0.729364
0.0517922 0.730365
0.0519222 0.731366
0.052054 0.732366
0.0521877 0.733366
0.0523231 0.734367
0.0524603 0.735367
0.0525991 0.736368
0.0527397 0.737368
0.0528821 0.738369
0.0530263 0.73937
0.0531719 0.74037
0.0533195 0.74137
0.0534687 0.742371
0.0536194 0.743371
0.0537718 0.744372
0.0539258 0.745372
0.0540813 0.746373
0.0542384 0.747373
0.0543972 0.748374
0.0545573 0.749375
0.054719 0.750375
0.0548819 0.751375
0.0550464 0.752376
0.0552124 0.753376
0.0553798 0.754377
0.0555487 0.755377
0.0557188 0.756378
0.0558898 0.757378
0.0560624 0.758379
0.0562361 0.75938
0.0564107 0.76038
0.0565863 0.76138
0.0567625 0.762381
0.0569398 0.763381
0.0571178 0.764382
0.0572964 0.765382
0.0574754 0.766383
0.057655 0.767383
0.0578346 0.768384
0.0580144 0.769385
0.058194 0.770385
0.0583731 0.771385
0.0585515 0.772386
0.0587291 0.773386
0.0589052 0.774387
0.0590796 0.775387
0.0592515 0.776388
0.0594204 0.777388
0.0595855 0.778389
0.0597458 0.77939
0.0599001 0.78039
0.0600466 0.78139
0.0601832 0.782391
0.0603075 0.783391
0.0604156 0.784392
0.0605038 0.785392
0.0605666 0.786393
0.0605973 0.787394
0.0605884 0.788394
0.0605311 0.789394
0.0604155 0.790395
0.0602311 0.791395
0.0599677 0.792396
0.0596163 0.793396
0.0591705 0.794397
0.0586279 0.795397
0.0579919 0.796398
0.0572725 0.797399
0.0564863 0.798399
0.0556559 0.799399
0.0548075 0.8004
0.0539673 0.8014
0.0531591 0.802401
0.0524003 0.803401
0.0517002 0.804402
0.051059 0.805402
0.0504688 0.806403
0.0499154 0.807404
0.0493802 0.808404
0.0488443 0.809404
0.0482904 0.810405
0.0477049 0.811405
0.0470794 0.812406
0.0464114 0.813406
0.0457039 0.814407
0.0449646 0.815407
0.0442044 0.816408
0.043437 0.817409
0.0426763 0.818409
0.0419351 0.819409
0.0412253 0.82041
0.0405564 0.82141
0.0399352 0.822411
0.039366 0.823411
0.0388511 0.824412
0.0383904 0.825412
0.0379825 0.826413
0.0376249 0.827413
0.0373142 0.828414
0.0370466 0.829414
0.0368185 0.830415
0.0366264 0.831415
0.0364666 0.832416
0.0363356 0.833416
0.0362306 0.834417
0.0361488 0.835418
0.0360877 0.836418
0.0360452 0.837418
0.0360196 0.838419
0.0360091 0.839419
0.0360124 0.84042
0.0360281 0.84142
0.036055 0.842421
0.0360923 0.843421
0.036139 0.844422
0.0361946 0.845423
0.0362581 0.846423
0.036329 0.847423
0.0364068 0.848424
0.0364911 0.849424
0.0365816 0.850425
0.0366775 0.851425
0.0367787 0.852426
0.0368848 0.853426
0.0369957 0.854427
0.0371112 0.855428
0.0372313 0.856428
0.0373557 0.857428
0.037484 0.858429
0.0376164 0.859429
0.0377525 0.86043
0.0378924 0.86143
0.0380361 0.862431
0.0381836 0.863431
0.0383346 0.864432
0.0384892 0.865433
0.0386474 0.866433
0.0388088 0.867433
0.0389736 0.868434
0.0391419 0.869434
0.0393135 0.870435
0.0394884 0.871435
0.0396664 0.872436
0.0398474 0.873437
0.0400314 0.874437
0.0402181 0.875437
0.0404077 0.876438
0.0405997 0.877438
0.0407937 0.878439
0.0409894 0.879439
0.0411866 0.88044
0.0413852 0.88144
0.0415846 0.882441
0.0417844 0.883442
0.0419842 0.884442
0.0421838 0.885442
0.0423827 0.886443
0.0425809 0.887443
0.0427782 0.888444
0.0429747 0.889444
0.0431704 0.890445
0.0433658 0.891445
0.0435613 0.892446
0.0437581 0.893447
0.0439562 0.894447
0.0441568 0.895447
0.0443612 0.896448
0.0445706 0.897448
0.044786 0.898449
0.0450084 0.899449
0.0452389 0.90045
0.045478 0.90145
0.0457267 0.902451
0.0459859 0.903452
0.0462559 0.904452
0.0465373 0.905452
0.0468295 0.906453
0.0471331 0.907453
0.0474478 0.908454
0.0477728 0.909454
0.048108 0.910455
0.0484528 0.911455
0.0488064 0.912456
0.0491682 0.913456
0.0495376 0.914457
0.049914 0.915457
0.0502967 0.916458
0.050685 0.917458
0.0510787 0.918459
0.0514776 0.919459
0.0518814 0.92046
0.0522898 0.921461
0.0527029 0.922461
0.0531209 0.923461
0.0535441 0.924462
0.053973 0.925462
0.0544081 0.926463
0.0548499 0.927463
0.0552988 0.928464
0.0557558 0.929464
0.0562213 0.930465
0.0566958 0.931466
0.0571798 0.932466
0.057674 0.933466
0.0581788 0.934467
0.0586951 0.935467
0.0592236 0.936468
0.059765 0.937468
0.0603203 0.938469
0.0608924 0.939469
0.0614886 0.94047
0.0621374 0.941471
0.0629625 0.942471
0.0645586 0.943471
0.0692303 0.944472
0.079429 0.945472
0.0875819 0.946473
0.0892863 0.947473
0.0901347 0.948474
0.0911 0.949474
0.0920104 0.950475
0.0928944 0.951476
0.0937743 0.952476
0.0946737 0.953476
0.095617 0.954477
0.0966305 0.955477
0.0977433 0.956478
0.0989903 0.957478
0.100414 0.958479
0.102067 0.95948
0.104016 0.96048
0.106342 0.96148
0.109142 0.962481
0.112521 0.963481
0.116586 0.964482
0.121436 0.965482
0.127181 0.966483
0.133944 0.967483
0.141827 0.968484
0.150763 0.969485
0.160329 0.970485
0.169752 0.971485
0.178203 0.972486
0.185181 0.973486
0.190624 0.974487
0.194764 0.975487
0.197909 0.976488
0.200323 0.977488
0.20219 0.978489
0.203625 0.97949
0.204714 0.98049
0.205543 0.98149
0.206206 0.982491
0.20679 0.983491
0.207358 0.984492
0.207946 0.985492
0.208565 0.986493
0.209213 0.987493
0.209883 0.988494
0.210559 0.989495
0.211223 0.990495
0.211848 0.991495
0.2124 0.992496
0.212834 0.993496
0.213105 0.994497
0.213173 0.995497
0.213017 0.996498
0.21265 0.997498
0.212134 0.998499
0.211573 0.999499
0.211103 1.0005

==> ideal_MHD_orszag_tang/const_num_visc/N2000_y0427_D2Q5.csv <==
Pressure arc_length
0.0687441 0
0.0690857 0.001001
0.0694395 0.002002
0.0697972 0.003003
0.0701595 0.004004
0.0705269 0.005005
0.0709 0.006006
0.0712791 0.007007
0.0716648 0.008008
0.0720571 0.009009
0.0724568 0.01001
0.0728641 0.011011
0.0732792 0.012012
0.0737022 0.013013
0.0741332 0.014014
0.0745724 0.015015
0.07502 0.016016
0.0754759 0.017017
0.0759403 0.018018
0.0764132 0.019019
0.0768948 0.02002
0.0773854 0.021021
0.0778847 0.022022
0.0783931 0.023023
0.0789108 0.024024
0.0794383 0.025025
0.0799758 0.026026
0.0805237 0.027027
0.081083 0.028028
0.0816543 0.029029
0.0822387 0.03003
0.0828374 0.031031
0.083452 0.032032
0.0840845 0.033033
0.0847372 0.034034
0.0854132 0.035035
0.086116 0.036036
0.0868496 0.037037
0.0876191 0.038038
0.0884299 0.039039
0.0892874 0.04004
0.0901973 0.041041
0.0911643 0.042042
0.0921911 0.043043
0.0932779 0.044044
0.0944202 0.045045
0.0956097 0.046046
0.0968337 0.047047
0.098077 0.048048
0.0993236 0.049049
0.100559 0.05005
0.101772 0.051051
0.102956 0.052052
0.104107 0.053053
0.105226 0.054054
0.106315 0.055055
0.107379 0.056056
0.108421 0.057057
0.109446 0.058058
0.110458 0.059059
0.111461 0.06006
0.112458 0.061061
0.11345 0.062062
0.11444 0.063063
0.115429 0.064064
0.116417 0.065065
0.117407 0.066066
0.118398 0.067067
0.119391 0.068068
0.120385 0.069069
0.121381 0.07007
0.122379 0.071071
0.123378 0.072072
0.124378 0.073073
0.125379 0.074074
0.126381 0.075075
0.127383 0.076076
0.128385 0.077077
0.129387 0.078078
0.130388 0.079079
0.13139 0.08008
0.132392 0.081081
0.133395 0.082082
0.134398 0.083083
0.135402 0.084084
0.136408 0.085085
0.137414 0.086086
0.138422 0.087087
0.139429 0.088088
0.140435 0.089089
0.141438 0.09009
0.142434 0.091091
0.143421 0.092092
0.144397 0.093093
0.145359 0.094094
0.146303 0.095095
0.147228 0.096096
0.148133 0.097097
0.149016 0.098098
0.149877 0.099099
0.150717 0.1001
0.151536 0.101101
0.152335 0.102102
0.153116 0.103103
0.153881 0.104104
0.15463 0.105105
0.155367 0.106106
0.156092 0.107107
0.156807 0.108108
0.157514 0.109109
0.158215 0.11011
0.15891 0.111111
0.159599 0.112112
0.160285 0.113113
0.160966 0.114114
0.161643 0.115115
0.162314 0.116116
0.16298 0.117117
0.163639 0.118118
0.16429 0.119119
0.164932 0.12012
0.165563 0.121121
0.166183 0.122122
0.166791 0.123123
0.167386 0.124124
0.167967 0.125125
0.168533 0.126126
0.169086 0.127127
0.169624 0.128128
0.170148 0.129129
0.170657 0.13013
0.171153 0.131131
0.171636 0.132132
0.172106 0.133133
0.172564 0.134134
0.173009 0.135135
0.173444 0.136136
0.173867 0.137137
0.174279 0.138138
0.174681 0.139139
0.175072 0.14014
0.175452 0.141141
0.175821 0.142142
0.17618 0.143143
0.176529 0.144144
0.176868 0.145145
0.177199 0.146146
0.177521 0.147147
0.177836 0.148148
0.178147 0.149149
0.178453 0.15015
0.178756 0.151151
0.179057 0.152152
0.179357 0.153153
0.179655 0.154154
0.179953 0.155155
0.18025 0.156156
0.180545 0.157157
0.180839 0.158158
0.181131 0.159159
0.181421 0.16016
0.18171 0.161161
0.181998 0.162162
0.182286 0.163163
0.182572 0.164164
0.182856 0.165165
0.183136 0.166166
0.18341 0.167167
0.183674 0.168168
0.183925 0.169169
0.184159 0.17017
0.18437 0.171171
0.184556 0.172172
0.184713 0.173173
0.184838 0.174174
0.184929 0.175175
0.184985 0.176176
0.185006 0.177177
0.184993 0.178178
0.184948 0.179179
0.184873 0.18018
0.184772 0.181181
0.18465 0.182182
0.18451 0.183183
0.184356 0.184184
0.184195 0.185185
0.184028 0.186186
0.18386 0.187187
0.183693 0.188188
0.18353 0.189189
0.183371 0.19019
0.183218 0.191191
0.183072 0.192192
0.182933 0.193193
0.1828 0.194194
0.182675 0.195195
0.182557 0.196196
0.182446 0.197197
0.182342 0.198198
0.182245 0.199199
0.182156 0.2002
0.182073 0.201201
0.181997 0.202202
0.181928 0.203203
0.181866 0.204204
0.18181 0.205205
0.181761 0.206206
0.181719 0.207207
0.181684 0.208208
0.181657 0.209209
0.181639 0.21021
0.18163 0.211211
0.181632 0.212212
0.181645 0.213213
0.181671 0.214214
0.181711 0.215215
0.181764 0.216216
0.181831 0.217217
0.18191 0.218218
0.182 0.219219
0.182095 0.22022
0.182191 0.221221
0.182282 0.222222
0.18236 0.223223
0.182415 0.224224
0.182437 0.225225
0.182414 0.226226
0.182334 0.227227
0.182184 0.228228
0.181951 0.229229
0.181618 0.23023
0.181172 0.231231
0.180596 0.232232
0.179873 0.233233
0.178987 0.234234
0.177922 0.235235
0.176665 0.236236
0.17521 0.237237
0.173558 0.238238
0.171724 0.239239
0.169738 0.24024
0.167645 0.241241
0.16551 0.242242
0.163402 0.243243
0.1614 0.244244
0.159574 0.245245
0.157986 0.246246
0.156682 0.247247
0.155692 0.248248
0.155029 0.249249
0.154693 0.25025
0.154673 0.251251
0.154947 0.252252
0.155484 0.253253
0.156249 0.254254
0.157199 0.255255
0.158291 0.256256
0.159479 0.257257
0.160723 0.258258
0.161985 0.259259
0.163234 0.26026
0.164444 0.261261
0.165601 0.262262
0.166693 0.263263
0.16772 0.264264
0.168682 0.265265
0.169588 0.266266
0.170445 0.267267
0.171266 0.268268
0.172058 0.269269
0.172833 0.27027
0.173598 0.271271
0.17436 0.272272
0.175125 0.273273
0.175897 0.274274
0.17668 0.275275
0.177477 0.276276
0.178293 0.277277
0.179129 0.278278
0.17999 0.279279
0.180879 0.28028
0.181801 0.281281
0.182761 0.282282
0.183765 0.283283
0.184823 0.284284
0.185941 0.285285
0.187129 0.286286
0.188396 0.287287
0.189748 0.288288
0.19119 0.289289
0.192721 0.29029
0.194335 0.291291
0.196018 0.292292
0.197753 0.293293
0.19952 0.294294
0.201298 0.295295
0.20307 0.296296
0.204822 0.297297
0.206548 0.298298
0.208245 0.299299
0.209917 0.3003
0.21157 0.301301
0.213209 0.302302
0.214843 0.303303
0.216473 0.304304
0.218105 0.305305
0.219741 0.306306
0.221382 0.307307
0.22303 0.308308
0.224687 0.309309
0.226355 0.31031
0.228036 0.311311
0.229731 0.312312
0.231444 0.313313
0.233176 0.314314
0.234929 0.315315
0.236703 0.316316
0.238499 0.317317
0.240315 0.318318
0.242149 0.319319
0.243995 0.32032
0.245848 0.321321
0.247703 0.322322
0.249551 0.323323
0.251385 0.324324
0.2532 0.325325
0.254987 0.326326
0.256744 0.327327
0.258465 0.328328
0.26015 0.329329
0.261799 0.33033
0.263413 0.331331
0.264954 0.332332
0.26575 0.333333
0.255487 0.334334
0.188968 0.335335
0.136691 0.336336
0.132596 0.337337
0.132915 0.338338
0.133234 0.339339
0.133549 0.34034
0.133862 0.341341
0.134172 0.342342
0.134481 0.343343
0.134787 0.344344
0.135093 0.345345
0.135397 0.346346
0.1357 0.347347
0.136003 0.348348
0.136306 0.349349
0.136608 0.35035
0.13691 0.351351
0.137213 0.352352
0.137516 0.353353
0.13782 0.354354
0.138124 0.355355
0.138429 0.356356
0.138734 0.357357
0.139041 0.358358
0.139349 0.359359
0.139658 0.36036
0.139968 0.361361
0.140279 0.362362
0.140591 0.363363
0.140905 0.364364
0.14122 0.365365
0.141536 0.366366
0.141853 0.367367
0.142172 0.368368
0.142492 0.369369
0.142813 0.37037
0.143135 0.371371
0.143459 0.372372
0.143783 0.373373
0.144107 0.374374
0.144432 0.375375
0.144758 0.376376
0.145084 0.377377
0.14541 0.378378
0.145735 0.379379
0.14606 0.38038
0.146384 0.381381
0.146707 0.382382
0.147029 0.383383
0.147349 0.384384
0.147667 0.385385
0.147983 0.386386
0.148296 0.387387
0.148607 0.388388
0.148915 0.389389
0.149219 0.39039
0.14952 0.391391
0.149817 0.392392
0.15011 0.393393
0.1504 0.394394
0.150685 0.395395
0.150966 0.396396
0.151243 0.397397
0.151516 0.398398
0.151785 0.399399
0.152049 0.4004
0.15231 0.401401
0.152569 0.402402
0.152832 0.403403
0.153126 0.404404
0.153565 0.405405
0.154603 0.406406
0.158023 0.407407
0.169325 0.408408
0.1975 0.409409
0.242524 0.41041
0.286961 0.411411
0.313524 0.412412
0.32254 0.413413
0.324667 0.414414
0.32624 0.415415
0.328038 0.416416
0.32986 0.417417
0.331827 0.418418
0.334231 0.419419
0.337578 0.42042
0.342564 0.421421
0.349564 0.422422
0.357775 0.423423
0.365277 0.424424
0.370575 0.425425
0.373566 0.426426
0.374922 0.427427
0.375301 0.428428
0.375115 0.429429
0.374589 0.43043
0.373855 0.431431
0.372999 0.432432
0.372088 0.433433
0.371175 0.434434
0.370299 0.435435
0.369491 0.436436
0.36877 0.437437
0.368151 0.438438
0.367642 0.439439
0.36725 0.44044
0.366977 0.441441
0.366823 0.442442
0.366779 0.443443
0.366827 0.444444
0.366945 0.445445
0.367106 0.446446
0.367294 0.447447
0.367502 0.448448
0.36774 0.449449
0.368027 0.45045
0.368378 0.451451
0.368803 0.452452
0.369298 0.453453
0.369846 0.454454
0.37043 0.455455
0.371034 0.456456
0.371651 0.457457
0.372287 0.458458
0.372956 0.459459
0.37368 0.46046
0.374483 0.461461
0.375386 0.462462
0.376408 0.463463
0.377556 0.464464
0.378829 0.465465
0.380214 0.466466
0.381689 0.467467
0.383223 0.468468
0.38478 0.469469
0.386324 0.47047
0.387815 0.471471
0.389217 0.472472
0.390501 0.473473
0.391641 0.474474
0.392617 0.475475
0.393418 0.476476
0.394037 0.477477
0.394476 0.478478
0.394742 0.479479
0.394845 0.48048
0.394798 0.481481
0.394621 0.482482
0.394331 0.483483
0.393948 0.484484
0.393491 0.485485
0.392979 0.486486
0.392428 0.487487
0.391852 0.488488
0.391264 0.489489
0.390671 0.49049
0.390082 0.491491
0.389501 0.492492
0.38893 0.493493
0.388372 0.494494
0.387825 0.495495
0.387287 0.496496
0.386758 0.497497
0.386232 0.498498
0.385707 0.499499
0.385177 0.5005
0.384639 0.501501
0.384089 0.502502
0.383523 0.503503
0.382938 0.504504
0.382333 0.505505
0.381707 0.506506
0.381061 0.507507
0.380398 0.508508
0.379722 0.509509
0.379036 0.51051
0.378348 0.511511
0.377661 0.512512
0.376982 0.513513
0.376314 0.514514
0.375662 0.515515
0.375026 0.516516
0.374409 0.517517
0.373811 0.518518
0.373228 0.519519
0.372659 0.52052
0.372101 0.521521
0.371552 0.522522
0.371005 0.523523
0.370459 0.524524
0.36991 0.525525
0.369355 0.526526
0.368792 0.527527
0.368216 0.528528
0.367629 0.529529
0.367027 0.53053
0.36641 0.531531
0.365779 0.532532
0.365134 0.533533
0.364476 0.534534
0.363806 0.535535
0.363126 0.536536
0.362437 0.537537
0.361742 0.538538
0.361042 0.539539
0.36034 0.54054
0.359637 0.541541
0.358938 0.542542
0.358242 0.543543
0.357553 0.544544
0.356874 0.545545
0.356204 0.546546
0.355546 0.547547
0.354901 0.548548
0.354271 0.549549
0.353654 0.55055
0.353052 0.551551
0.352463 0.552552
0.351885 0.553553
0.351316 0.554554
0.350752 0.555555
0.350189 0.556556
0.349621 0.557557
0.349043 0.558558
0.348448 0.559559
0.347828 0.56056
0.347176 0.561561
0.346486 0.562562
0.345751 0.563563
0.344966 0.564564
0.344126 0.565565
0.343227 0.566566
0.342268 0.567567
0.341246 0.568568
0.340161 0.569569
0.339012 0.57057
0.337798 0.571571
0.33652 0.572572
0.335176 0.573573
0.333764 0.574574
0.332281 0.575575
0.330724 0.576576
0.329089 0.577577
0.327369 0.578578
0.325556 0.579579
0.323643 0.58058
0.321618 0.581581
0.319468 0.582582
0.317179 0.583583
0.314732 0.584584
0.312105 0.585585
0.309271 0.586586
0.306196 0.587587
0.302839 0.588588
0.299151 0.589589
0.29507 0.59059
0.290524 0.591591
0.285429 0.592592
0.279693 0.593593
0.273222 0.594594
0.265941 0.595595
0.257818 0.596596
0.248906 0.597597
0.239377 0.598598
0.229538 0.599599
0.219799 0.6006
0.21059 0.601601
0.202257 0.602602
0.194995 0.603603
0.188843 0.604604
0.183721 0.605605
0.179497 0.606606
0.176024 0.607607
0.173173 0.608608
0.170841 0.609609
0.168948 0.61061
0.167424 0.611611
0.166208 0.612612
0.165233 0.613613
0.164434 0.614614
0.163743 0.615615
0.163102 0.616616
0.162464 0.617617
0.161795 0.618618
0.161069 0.619619
0.160262 0.62062
0.159347 0.621621
0.158291 0.622622
0.157062 0.623623
0.155633 0.624624
0.154 0.625625
0.152184 0.626626
0.150235 0.627627
0.148222 0.628628
0.146218 0.629629
0.144282 0.63063
0.142452 0.631631
0.140748 0.632632
0.139174 0.633633
0.137728 0.634634
0.136406 0.635635
0.135202 0.636636
0.134115 0.637637
0.133145 0.638638
0.132295 0.639639
0.131567 0.64064
0.130965 0.641641
0.130497 0.642642
0.130171 0.643643
0.129996 0.644644
0.129986 0.645645
0.130156 0.646646
0.130525 0.647647
0.131114 0.648648
0.131948 0.649649
0.133052 0.65065
0.134448 0.651651
0.136153 0.652652
0.138165 0.653653
0.140465 0.654654
0.143005 0.655655
0.14571 0.656656
0.148481 0.657657
0.151212 0.658658
0.153814 0.659659
0.156229 0.66066
0.158446 0.661661
0.160489 0.662662
0.162391 0.663663
0.164177 0.664664
0.165846 0.665665
0.16737 0.666666
0.16868 0.667667
0.169642 0.668668
0.169967 0.669669
0.168979 0.67067
0.165256 0.671671
0.157231 0.672672
0.14668 0.673673
0.139266 0.674674
0.137013 0.675675
0.136185 0.676676
0.127396 0.677677
0.106154 0.678678
0.0880847 0.679679
0.0811684 0.68068
0.0796525 0.681681
0.0795678 0.682682
0.0797904 0.683683
0.0800746 0.684684
0.0803711 0.685685
0.0806706 0.686686
0.0809721 0.687687
0.0812762 0.688688
0.0815846 0.689689
0.0818987 0.69069
0.0822202 0.691691
0.082551 0.692692
0.0828923 0.693693
0.0832454 0.694694
0.083611 0.695695
0.0839897 0.696696
0.0843815 0.697697
0.0847865 0.698698
0.0852042 0.699699
0.0856341 0.7007
0.0860752 0.701701
0.0865268 0.702702
0.0869876 0.703703
0.0874568 0.704704
0.0879331 0.705705
0.0884155 0.706706
0.0889031 0.707707
0.089395 0.708708
0.0898907 0.709709
0.0903898 0.71071
0.0908919 0.711711
0.0913966 0.712712
0.0919039 0.713713
0.0924136 0.714714
0.0929256 0.715715
0.0934398 0.716716
0.0939561 0.717717
0.094474 0.718718
0.0949934 0.719719
0.0955137 0.72072
0.0960345 0.721721
0.0965551 0.722722
0.0970748 0.723723
0.0975932 0.724724
0.0981095 0.725725
0.0986229 0.726726
0.0991331 0.727727
0.099639 0.728728
0.10014 0.729729
0.100636 0.73073
0.101126 0.731731
0.101609 0.732732
0.102085 0.733733
0.102553 0.734734
0.103013 0.735735
0.103465 0.736736
0.103908 0.737737
0.104341 0.738738
0.104765 0.739739
0.105179 0.74074
0.105584 0.741741
0.105977 0.742742
0.106361 0.743743
0.106735 0.744744
0.107098 0.745745
0.107451 0.746746
0.107794 0.747747
0.108128 0.748748
0.108451 0.749749
0.108766 0.75075
0.109072 0.751751
0.10937 0.752752
0.109661 0.753753
0.109945 0.754754
0.110224 0.755755
0.110497 0.756756
0.110767 0.757757
0.111033 0.758758
0.111297 0.759759
0.111559 0.76076
0.11182 0.761761
0.11208 0.762762
0.11234 0.763763
0.112601 0.764764
0.112861 0.765765
0.113122 0.766766
0.113383 0.767767
0.113644 0.768768
0.113904 0.769769
0.114163 0.77077
0.114421 0.771771
0.114677 0.772772
0.114929 0.773773
0.115179 0.774774
0.115425 0.775775
0.115667 0.776776
0.115904 0.777777
0.116135 0.778778
0.11636 0.779779
0.116579 0.78078
0.116789 0.781781
0.116991 0.782782
0.117185 0.783783
0.117368 0.784784
0.117542 0.785785
0.117705 0.786786
0.117857 0.787787
0.117999 0.788788
0.118129 0.789789
0.118249 0.79079
0.118357 0.791791
0.118454 0.792792
0.118539 0.793793
0.118613 0.794794
0.118673 0.795795
0.11872 0.796796
0.118751 0.797797
0.118766 0.798798
0.118764 0.799799
0.118742 0.8008
0.1187 0.801801
0.118635 0.802802
0.118546 0.803803
0.118431 0.804804
0.11829 0.805805
0.118119 0.806806
0.117918 0.807807
0.117684 0.808808
0.117416 0.809809
0.117111 0.81081
0.116768 0.811811
0.116385 0.812812
0.115961 0.813813
0.115496 0.814814
0.11499 0.815815
0.114445 0.816816
0.113863 0.817817
0.113248 0.818818
0.112605 0.819819
0.111938 0.82082
0.111253 0.821821
0.110554 0.822822
0.109845 0.823823
0.109129 0.824824
0.108408 0.825825
0.107682 0.826826
0.106951 0.827827
0.106212 0.828828
0.105463 0.829829
0.104699 0.83083
0.103913 0.831831
0.103101 0.832832
0.102253 0.833833
0.101361 0.834834
0.100416 0.835835
0.0994106 0.836836
0.0983416 0.837837
0.0972126 0.838838
0.0960376 0.839839
0.0948408 0.84084
0.0936551 0.841841
0.0925162 0.842842
0.0914554 0.843843
0.090495 0.844844
0.089645 0.845845
0.0889046 0.846846
0.0882648 0.847847
0.0877122 0.848848
0.087232 0.849849
0.0868105 0.85085
0.0864353 0.851851
0.0860966 0.852852
0.0857865 0.853853
0.085499 0.854854
0.08523 0.855855
0.0849763 0.856856
0.084736 0.857857
0.0845079 0.858858
0.084291 0.859859
0.0840852 0.86086
0.0838904 0.861861
0.0837073 0.862862
0.0835364 0.863863
0.0833781 0.864864
0.0832335 0.865865
0.0831035 0.866866
0.0829891 0.867867
0.0828917 0.868868
0.0828127 0.869869
0.0827537 0.87087
0.0827165 0.871871
0.0827032 0.872872
0.082716 0.873873
0.0827574 0.874874
0.0828302 0.875875
0.0829376 0.876876
0.0830837 0.877877
0.0832729 0.878878
0.0835097 0.879879
0.0837996 0.88088
0.0841494 0.881881
0.0845671 0.882882
0.0850617 0.883883
0.0856429 0.884884
0.0863233 0.885885
0.0871167 0.886886
0.0880386 0.887887
0.0891061 0.888888
0.0903384 0.889889
0.0917551 0.89089
0.0933747 0.891891
0.0952121 0.892892
0.097276 0.893893
0.0995629 0.894894
0.102052 0.895895
0.104697 0.896896
0.107421 0.897897
0.11011 0.898898
0.112612 0.899899
0.114747 0.9009
0.11632 0.901901
0.117147 0.902902
0.11708 0.903903
0.116037 0.904904
0.114016 0.905905
0.111098 0.906906
0.107432 0.907907
0.103213 0.908908
0.0986504 0.909909
0.0939461 0.91091
0.0892741 0.911911
0.084771 0.912912
0.0805341 0.913913
0.0766248 0.914914
0.0730745 0.915915
0.0698922 0.916916
0.0670701 0.917917
0.0645888 0.918918
0.0624229 0.919919
0.0605437 0.92092
0.0589212 0.921921
0.0575262 0.922922
0.056333 0.923923
0.0553176 0.924924
0.0544575 0.925925
0.0537328 0.926926
0.053126 0.927927
0.0526213 0.928928
0.0522039 0.929929
0.0518625 0.93093
0.051588 0.931931
0.0513717 0.932932
0.0512061 0.933933
0.0510846 0.934934
0.051002 0.935935
0.0509535 0.936936
0.0509349 0.937937
0.0509431 0.938938
0.0509752 0.939939
0.0510286 0.94094
0.0511016 0.941941
0.0511924 0.942942
0.0512995 0.943943
0.0514219 0.944944
0.0515584 0.945945
0.0517084 0.946946
0.051871 0.947947
0.0520454 0.948948
0.0522308 0.949949
0.0524267 0.95095
0.052633 0.951951
0.0528492 0.952952
0.0530751 0.953953
0.0533105 0.954954
0.0535556 0.955955
0.0538097 0.956956
0.0540727 0.957957
0.0543444 0.958958
0.0546249 0.959959
0.0549138 0.96096
0.0552101 0.961961
0.0555135 0.962962
0.0558241 0.963963
0.0561422 0.964964
0.0564673 0.965965
0.056799 0.966966
0.0571366 0.967967
0.0574797 0.968968
0.0578279 0.969969
0.0581807 0.97097
0.0585374 0.971971
0.058898 0.972972
0.0592617 0.973973
0.0596278 0.974974
0.0599959 0.975975
0.0603654 0.976976
0.060736 0.977977
0.0611071 0.978978
0.061478 0.979979
0.0618485 0.98098
0.0622181 0.981981
0.0625864 0.982982
0.0629531 0.983983
0.0633177 0.984984
0.06368 0.985985
0.0640401 0.986986
0.0643976 0.987987
0.0647528 0.988988
0.0651055 0.989989
0.0654559 0.99099
0.0658041 0.991991
0.0661504 0.992992
0.0664953 0.993993
0.0668392 0.994994
0.0671824 0.995995
0.0675256 0.996996
0.0678693 0.997997
0.0682142 0.998998
0.068561 0.999999
0.0689211 1.001

==> ideal_MHD_orszag_tang/const_num_visc/N2000_y0427_D2Q5_eta0.csv <==
Pressure arc_length
0.066835 0
0.0671145 0.001001
0.0674158 0.002002
0.0677319 0.003003
0.0680638 0.004004
0.0684118 0.005005
0.068776 0.006006
0.0691553 0.007007
0.0695492 0.008008
0.0699568 0.009009
0.0703768 0.01001
0.0708079 0.011011
0.0712495 0.012012
0.0716996 0.013013
0.0721577 0.014014
0.0726231 0.015015
0.0730952 0.016016
0.0735734 0.017017
0.0740574 0.018018
0.0745476 0.019019
0.0750433 0.02002
0.0755448 0.021021
0.0760522 0.022022
0.0765658 0.023023
0.0770859 0.024024
0.0776126 0.025025
0.0781463 0.026026
0.0786872 0.027027
0.0792358 0.028028
0.0797928 0.029029
0.0803588 0.03003
0.0809341 0.031031
0.0815196 0.032032
0.0821166 0.033033
0.082726 0.034034
0.0833496 0.035035
0.0839899 0.036036
0.0846504 0.037037
0.0853353 0.038038
0.086051 0.039039
0.0868066 0.04004
0.0876152 0.041041
0.0884945 0.042042
0.0894678 0.043043
0.0905619 0.044044
0.0918021 0.045045
0.0931995 0.046046
0.0947337 0.047047
0.0963435 0.048048
0.0979393 0.049049
0.0994395 0.05005
0.100802 0.051051
0.10203 0.052052
0.10315 0.053053
0.104195 0.054054
0.105191 0.055055
0.106157 0.056056
0.107105 0.057057
0.108043 0.058058
0.108977 0.059059
0.109909 0.06006
0.110842 0.061061
0.111778 0.062062
0.112717 0.063063
0.11366 0.064064
0.114609 0.065065
0.115563 0.066066
0.116522 0.067067
0.117486 0.068068
0.118456 0.069069
0.119431 0.07007
0.120411 0.071071
0.121395 0.072072
0.122383 0.073073
0.123375 0.074074
0.12437 0.075075
0.125368 0.076076
0.126367 0.077077
0.127368 0.078078
0.128368 0.079079
0.129369 0.08008
0.130369 0.081081
0.131368 0.082082
0.132367 0.083083
0.133367 0.084084
0.134368 0.085085
0.135373 0.086086
0.136384 0.087087
0.137404 0.088088
0.138434 0.089089
0.139473 0.09009
0.140518 0.091091
0.141564 0.092092
0.142602 0.093093
0.143625 0.094094
0.144626 0.095095
0.145599 0.096096
0.146543 0.097097
0.147457 0.098098
0.148344 0.099099
0.149205 0.1001
0.150042 0.101101
0.150857 0.102102
0.151651 0.103103
0.152425 0.104104
0.153178 0.105105
0.153913 0.106106
0.15463 0.107107
0.155331 0.108108
0.15602 0.109109
0.156699 0.11011
0.157372 0.111111
0.158041 0.112112
0.158709 0.113113
0.159377 0.114114
0.160046 0.115115
0.160717 0.116116
0.161388 0.117117
0.162057 0.118118
0.162723 0.119119
0.163384 0.12012
0.164036 0.121121
0.164679 0.122122
0.165309 0.123123
0.165927 0.124124
0.166532 0.125125
0.167121 0.126126
0.167697 0.127127
0.168257 0.128128
0.168803 0.129129
0.169335 0.13013
0.169852 0.131131
0.170355 0.132132
0.170844 0.133133
0.17132 0.134134
0.171783 0.135135
0.172234 0.136136
0.172673 0.137137
0.173101 0.138138
0.173517 0.139139
0.173922 0.14014
0.174315 0.141141
0.174696 0.142142
0.175063 0.143143
0.175416 0.144144
0.175753 0.145145
0.176077 0.146146
0.176387 0.147147
0.176685 0.148148
0.176976 0.149149
0.17726 0.15015
0.177542 0.151151
0.177824 0.152152
0.178109 0.153153
0.178397 0.154154
0.178689 0.155155
0.178987 0.156156
0.179288 0.157157
0.179589 0.158158
0.179889 0.159159
0.180184 0.16016
0.180473 0.161161
0.180756 0.162162
0.181037 0.163163
0.181319 0.164164
0.181607 0.165165
0.181903 0.166166
0.182209 0.167167
0.182521 0.168168
0.182833 0.169169
0.183136 0.17017
0.183421 0.171171
0.183679 0.172172
0.183903 0.173173
0.184089 0.174174
0.184233 0.175175
0.184331 0.176176
0.18438 0.177177
0.184376 0.178178
0.18432 0.179179
0.184213 0.18018
0.184061 0.181181
0.183874 0.182182
0.183664 0.183183
0.183443 0.184184
0.183221 0.185185
0.183006 0.186186
0.182805 0.187187
0.182619 0.188188
0.18245 0.189189
0.182297 0.19019
0.182159 0.191191
0.182033 0.192192
0.181917 0.193193
0.181811 0.194194
0.181713 0.195195
0.181621 0.196196
0.181536 0.197197
0.181456 0.198198
0.181382 0.199199
0.181314 0.2002
0.181252 0.201201
0.181197 0.202202
0.181148 0.203203
0.181107 0.204204
0.181075 0.205205
0.18105 0.206206
0.181034 0.207207
0.181025 0.208208
0.181024 0.209209
0.18103 0.21021
0.181042 0.211211
0.18106 0.212212
0.181083 0.213213
0.181113 0.214214
0.181151 0.215215
0.1812 0.216216
0.181264 0.217217
0.181346 0.218218
0.181448 0.219219
0.181574 0.22022
0.181724 0.221221
0.181893 0.222222
0.182076 0.223223
0.182264 0.224224
0.182447 0.225225
0.18261 0.226226
0.18274 0.227227
0.182822 0.228228
0.18284 0.229229
0.182775 0.23023
0.182608 0.231231
0.182312 0.232232
0.18185 0.233233
0.181177 0.234234
0.180232 0.235235
0.17895 0.236236
0.177264 0.237237
0.175131 0.238238
0.172555 0.239239
0.169611 0.24024
0.166452 0.241241
0.163277 0.242242
0.160283 0.243243
0.15762 0.244244
0.155362 0.245245
0.153527 0.246246
0.152107 0.247247
0.151088 0.248248
0.150471 0.249249
0.150265 0.25025
0.15048 0.251251
0.151112 0.252252
0.15213 0.253253
0.153478 0.254254
0.155076 0.255255
0.156836 0.256256
0.158667 0.257257
0.160491 0.258258
0.162244 0.259259
0.16388 0.26026
0.165374 0.261261
0.166717 0.262262
0.167918 0.263263
0.168993 0.264264
0.169967 0.265265
0.170864 0.266266
0.171706 0.267267
0.172511 0.268268
0.173291 0.269269
0.174051 0.27027
0.174798 0.271271
0.175535 0.272272
0.176267 0.273273
0.176999 0.274274
0.177736 0.275275
0.178482 0.276276
0.17924 0.277277
0.180012 0.278278
0.180798 0.279279
0.181597 0.28028
0.182411 0.281281
0.18324 0.282282
0.184091 0.283283
0.184969 0.284284
0.185885 0.285285
0.186855 0.286286
0.187899 0.287287
0.189048 0.288288
0.190338 0.289289
0.1918 0.29029
0.193448 0.291291
0.195265 0.292292
0.197199 0.293293
0.199182 0.294294
0.201143 0.295295
0.203034 0.296296
0.204836 0.297297
0.206557 0.298298
0.208218 0.299299
0.209843 0.3003
0.211451 0.301301
0.213052 0.302302
0.214655 0.303303
0.21626 0.304304
0.21787 0.305305
0.219485 0.306306
0.221105 0.307307
0.22273 0.308308
0.224359 0.309309
0.225989 0.31031
0.227622 0.311311
0.229255 0.312312
0.23089 0.313313
0.23253 0.314314
0.234179 0.315315
0.235848 0.316316
0.237547 0.317317
0.23929 0.318318
0.241089 0.319319
0.24295 0.32032
0.244873 0.321321
0.246849 0.322322
0.248862 0.323323
0.250888 0.324324
0.252904 0.325325
0.254887 0.326326
0.256821 0.327327
0.258696 0.328328
0.260506 0.329329
0.262243 0.33033
0.263944 0.331331
0.265792 0.332332
0.267632 0.333333
0.267707 0.334334
0.248997 0.335335
0.141633 0.336336
0.132426 0.337337
0.132798 0.338338
0.133117 0.339339
0.133428 0.34034
0.133736 0.341341
0.134043 0.342342
0.134347 0.343343
0.134651 0.344344
0.134954 0.345345
0.135256 0.346346
0.135557 0.347347
0.135859 0.348348
0.13616 0.349349
0.13646 0.35035
0.136762 0.351351
0.137063 0.352352
0.137365 0.353353
0.137667 0.354354
0.13797 0.355355
0.138273 0.356356
0.138578 0.357357
0.138883 0.358358
0.139189 0.359359
0.139495 0.36036
0.139803 0.361361
0.140111 0.362362
0.140419 0.363363
0.140729 0.364364
0.14104 0.365365
0.141351 0.366366
0.141664 0.367367
0.141978 0.368368
0.142293 0.369369
0.14261 0.37037
0.142928 0.371371
0.143247 0.372372
0.143569 0.373373
0.143892 0.374374
0.144216 0.375375
0.144542 0.376376
0.144869 0.377377
0.145197 0.378378
0.145526 0.379379
0.145856 0.38038
0.146185 0.381381
0.146514 0.382382
0.146843 0.383383
0.14717 0.384384
0.147495 0.385385
0.147818 0.386386
0.148139 0.387387
0.148456 0.388388
0.14877 0.389389
0.14908 0.39039
0.149385 0.391391
0.149686 0.392392
0.149982 0.393393
0.150273 0.394394
0.150559 0.395395
0.150839 0.396396
0.151114 0.397397
0.151383 0.398398
0.151647 0.399399
0.151906 0.4004
0.152159 0.401401
0.152408 0.402402
0.152651 0.403403
0.15289 0.404404
0.153124 0.405405
0.15339 0.406406
0.154026 0.407407
0.160698 0.408408
0.196576 0.409409
0.268398 0.41041
0.328409 0.411411
0.339555 0.412412
0.327028 0.413413
0.327466 0.414414
0.335182 0.415415
0.336887 0.416416
0.336445 0.417417
0.338475 0.418418
0.341339 0.419419
0.344944 0.42042
0.352724 0.421421
0.36484 0.422422
0.374483 0.423423
0.378413 0.424424
0.379653 0.425425
0.379946 0.426426
0.379667 0.427427
0.379051 0.428428
0.378207 0.429429
0.377191 0.43043
0.376076 0.431431
0.374921 0.432432
0.37377 0.433433
0.372658 0.434434
0.371613 0.435435
0.370655 0.436436
0.369795 0.437437
0.369039 0.438438
0.368386 0.439439
0.367839 0.44044
0.367404 0.441441
0.367099 0.442442
0.366933 0.443443
0.366899 0.444444
0.366955 0.445445
0.367035 0.446446
0.367081 0.447447
0.36708 0.448448
0.367095 0.449449
0.367239 0.45045
0.367614 0.451451
0.368243 0.452452
0.369057 0.453453
0.36994 0.454454
0.370794 0.455455
0.371566 0.456456
0.372241 0.457457
0.372832 0.458458
0.373365 0.459459
0.373878 0.46046
0.374426 0.461461
0.375075 0.462462
0.375899 0.463463
0.376972 0.464464
0.37835 0.465465
0.380059 0.466466
0.382087 0.467467
0.384377 0.468468
0.386834 0.469469
0.389335 0.47047
0.391751 0.471471
0.393962 0.472472
0.395874 0.473473
0.397423 0.474474
0.398581 0.475475
0.399347 0.476476
0.399746 0.477477
0.399822 0.478478
0.399631 0.479479
0.399231 0.48048
0.398679 0.481481
0.398026 0.482482
0.397309 0.483483
0.396557 0.484484
0.395789 0.485485
0.395017 0.486486
0.394249 0.487487
0.393489 0.488488
0.392743 0.489489
0.392016 0.49049
0.391311 0.491491
0.390634 0.492492
0.389989 0.493493
0.389381 0.494494
0.388813 0.495495
0.388287 0.496496
0.387805 0.497497
0.387367 0.498498
0.386968 0.499499
0.386603 0.5005
0.386263 0.501501
0.385935 0.502502
0.385605 0.503503
0.385252 0.504504
0.384858 0.505505
0.384404 0.506506
0.383875 0.507507
0.383258 0.508508
0.382553 0.509509
0.381765 0.51051
0.380908 0.511511
0.380003 0.512512
0.379075 0.513513
0.378148 0.514514
0.377242 0.515515
0.376376 0.516516
0.375557 0.517517
0.374791 0.518518
0.374078 0.519519
0.373413 0.52052
0.372789 0.521521
0.372201 0.522522
0.371639 0.523523
0.371096 0.524524
0.370566 0.525525
0.37004 0.526526
0.369515 0.527527
0.368984 0.528528
0.368442 0.529529
0.367887 0.53053
0.367316 0.531531
0.366725 0.532532
0.366114 0.533533
0.365482 0.534534
0.364829 0.535535
0.364157 0.536536
0.363466 0.537537
0.36276 0.538538
0.36204 0.539539
0.36131 0.54054
0.360574 0.541541
0.359836 0.542542
0.3591 0.543543
0.358371 0.544544
0.357655 0.545545
0.356954 0.546546
0.356276 0.547547
0.355625 0.548548
0.355007 0.549549
0.354429 0.55055
0.353899 0.551551
0.353421 0.552552
0.353003 0.553553
0.352647 0.554554
0.352351 0.555555
0.352109 0.556556
0.351903 0.557557
0.351712 0.558558
0.351508 0.559559
0.351262 0.56056
0.350947 0.561561
0.350546 0.562562
0.350046 0.563563
0.349443 0.564564
0.348741 0.565565
0.347945 0.566566
0.347065 0.567567
0.346107 0.568568
0.345081 0.569569
0.343992 0.57057
0.342847 0.571571
0.341647 0.572572
0.340396 0.573573
0.339091 0.574574
0.337731 0.575575
0.336312 0.576576
0.334832 0.577577
0.333283 0.578578
0.331661 0.579579
0.329959 0.58058
0.328171 0.581581
0.326289 0.582582
0.324307 0.583583
0.322216 0.584584
0.320006 0.585585
0.317663 0.586586
0.315167 0.587587
0.312493 0.588588
0.309605 0.589589
0.306451 0.59059
0.30296 0.591591
0.299026 0.592592
0.294497 0.593593
0.289149 0.594594
0.282663 0.595595
0.27461 0.596596
0.26452 0.597597
0.252134 0.598598
0.237867 0.599599
0.223116 0.6006
0.20971 0.601601
0.198823 0.602602
0.190532 0.603603
0.184283 0.604604
0.179449 0.605605
0.175562 0.606606
0.172325 0.607607
0.169572 0.608608
0.167222 0.609609
0.165258 0.61061
0.163689 0.611611
0.162506 0.612612
0.161649 0.613613
0.160994 0.614614
0.16041 0.615615
0.159807 0.616616
0.159168 0.617617
0.158526 0.618618
0.157919 0.619619
0.157368 0.62062
0.15686 0.621621
0.156349 0.622622
0.155755 0.623623
0.154972 0.624624
0.15389 0.625625
0.152435 0.626626
0.150613 0.627627
0.14852 0.628628
0.146304 0.629629
0.1441 0.63063
0.141999 0.631631
0.140036 0.632632
0.13822 0.633633
0.136548 0.634634
0.135016 0.635635
0.133625 0.636636
0.132376 0.637637
0.131269 0.638638
0.130302 0.639639
0.129473 0.64064
0.128777 0.641641
0.128214 0.642642
0.127785 0.643643
0.127495 0.644644
0.127355 0.645645
0.127379 0.646646
0.127584 0.647647
0.127988 0.648648
0.128616 0.649649
0.129495 0.65065
0.130666 0.651651
0.132182 0.652652
0.134107 0.653653
0.136499 0.654654
0.139373 0.655655
0.142659 0.656656
0.146168 0.657657
0.149618 0.658658
0.152712 0.659659
0.155279 0.66066
0.157348 0.661661
0.159076 0.662662
0.160618 0.663663
0.162067 0.664664
0.163456 0.665665
0.16478 0.666666
0.165994 0.667667
0.167011 0.668668
0.167683 0.669669
0.167734 0.67067
0.166473 0.671671
0.161143 0.672672
0.148071 0.673673
0.134692 0.674674
0.131075 0.675675
0.138479 0.676676
0.1253 0.677677
0.0904332 0.678678
0.0775163 0.679679
0.0760819 0.68068
0.0762533 0.681681
0.0765901 0.682682
0.0769504 0.683683
0.0773162 0.684684
0.0776811 0.685685
0.0780412 0.686686
0.0783953 0.687687
0.078744 0.688688
0.0790897 0.689689
0.0794355 0.69069
0.0797846 0.691691
0.0801401 0.692692
0.0805046 0.693693
0.0808805 0.694694
0.0812692 0.695695
0.081672 0.696696
0.0820895 0.697697
0.0825219 0.698698
0.0829692 0.699699
0.0834305 0.7007
0.0839046 0.701701
0.0843902 0.702702
0.0848853 0.703703
0.0853879 0.704704
0.0858952 0.705705
0.0864049 0.706706
0.0869146 0.707707
0.0874224 0.708708
0.0879271 0.709709
0.0884282 0.71071
0.0889264 0.711711
0.0894231 0.712712
0.0899202 0.713713
0.0904195 0.714714
0.0909225 0.715715
0.0914306 0.716716
0.0919448 0.717717
0.0924655 0.718718
0.0929925 0.719719
0.0935257 0.72072
0.0940644 0.721721
0.0946076 0.722722
0.0951549 0.723723
0.0957048 0.724724
0.0962563 0.725725
0.0968083 0.726726
0.0973593 0.727727
0.0979078 0.728728
0.0984528 0.729729
0.0989929 0.73073
0.0995268 0.731731
0.100053 0.732732
0.100571 0.733733
0.10108 0.734734
0.101577 0.735735
0.102064 0.736736
0.102539 0.737737
0.103001 0.738738
0.103449 0.739739
0.103883 0.74074
0.104302 0.741741
0.104707 0.742742
0.105097 0.743743
0.105471 0.744744
0.105831 0.745745
0.106177 0.746746
0.106509 0.747747
0.106827 0.748748
0.107132 0.749749
0.107426 0.75075
0.107708 0.751751
0.107979 0.752752
0.108239 0.753753
0.108489 0.754754
0.108729 0.755755
0.108961 0.756756
0.109185 0.757757
0.109403 0.758758
0.109616 0.759759
0.109828 0.76076
0.110041 0.761761
0.110255 0.762762
0.110474 0.763763
0.110697 0.764764
0.110925 0.765765
0.111158 0.766766
0.111395 0.767767
0.111635 0.768768
0.111876 0.769769
0.112117 0.77077
0.112357 0.771771
0.112596 0.772772
0.112832 0.773773
0.113067 0.774774
0.1133 0.775775
0.113532 0.776776
0.113764 0.777777
0.113993 0.778778
0.114219 0.779779
0.11444 0.78078
0.114654 0.781781
0.114856 0.782782
0.115046 0.783783
0.115222 0.784784
0.115384 0.785785
0.115531 0.786786
0.115666 0.787787
0.115792 0.788788
0.115911 0.789789
0.116026 0.79079
0.116138 0.791791
0.116249 0.792792
0.116358 0.793793
0.116465 0.794794
0.116566 0.795795
0.116659 0.796796
0.116741 0.797797
0.116807 0.798798
0.116856 0.799799
0.116883 0.8008
0.116887 0.801801
0.116866 0.802802
0.116818 0.803803
0.116743 0.804804
0.116641 0.805805
0.116509 0.806806
0.116347 0.807807
0.116153 0.808808
0.115925 0.809809
0.115658 0.81081
0.115347 0.811811
0.114988 0.812812
0.114573 0.813813
0.114099 0.814814
0.113564 0.815815
0.112971 0.816816
0.112324 0.817817
0.111635 0.818818
0.110916 0.819819
0.110181 0.82082
0.109442 0.821821
0.108707 0.822822
0.107983 0.823823
0.107269 0.824824
0.106564 0.825825
0.105864 0.826826
0.105163 0.827827
0.104454 0.828828
0.103731 0.829829
0.102989 0.83083
0.102221 0.831831
0.101423 0.832832
0.100589 0.833833
0.0997102 0.834834
0.09877 0.835835
0.0977356 0.836836
0.0965607 0.837837
0.0952071 0.838838
0.0936871 0.839839
0.0920916 0.84084
0.0905627 0.841841
0.089224 0.842842
0.0881311 0.843843
0.0872739 0.844844
0.0866069 0.845845
0.0860779 0.846846
0.0856424 0.847847
0.0852682 0.848848
0.084934 0.849849
0.084626 0.85085
0.0843356 0.851851
0.0840577 0.852852
0.0837887 0.853853
0.0835264 0.854854
0.0832692 0.855855
0.0830172 0.856856
0.0827709 0.857857
0.0825305 0.858858
0.0822962 0.859859
0.0820695 0.86086
0.0818518 0.861861
0.0816441 0.862862
0.0814463 0.863863
0.081259 0.864864
0.0810829 0.865865
0.0809189 0.866866
0.0807675 0.867867
0.0806301 0.868868
0.0805088 0.869869
0.0804061 0.87087
0.0803247 0.871871
0.0802669 0.872872
0.0802354 0.873873
0.0802328 0.874874
0.0802611 0.875875
0.0803232 0.876876
0.0804221 0.877877
0.0805613 0.878878
0.0807456 0.879879
0.08098 0.88088
0.0812702 0.881881
0.0816222 0.882882
0.0820417 0.883883
0.0825354 0.884884
0.0831094 0.885885
0.0837713 0.886886
0.0845291 0.887887
0.0853916 0.888888
0.0863687 0.889889
0.0874714 0.89089
0.0887126 0.891891
0.090107 0.892892
0.0916723 0.893893
0.0934299 0.894894
0.0954045 0.895895
0.0976215 0.896896
0.1001 0.897897
0.102839 0.898898
0.105785 0.899899
0.108803 0.9009
0.111636 0.901901
0.113898 0.902902
0.115126 0.903903
0.114904 0.904904
0.113013 0.905905
0.109525 0.906906
0.104782 0.907907
0.0992699 0.908908
0.0934724 0.909909
0.0877705 0.91091
0.082413 0.911911
0.0775324 0.912912
0.0731791 0.913913
0.0693539 0.914914
0.0660307 0.915915
0.0631715 0.916916
0.0607326 0.917917
0.0586689 0.918918
0.0569353 0.919919
0.0554881 0.92092
0.0542864 0.921921
0.0532929 0.922922
0.0524738 0.923923
0.0518002 0.924924
0.0512479 0.925925
0.0507961 0.926926
0.050428 0.927927
0.0501299 0.928928
0.0498909 0.929929
0.0497021 0.93093
0.0495565 0.931931
0.0494478 0.932932
0.0493712 0.933933
0.0493235 0.934934
0.0493014 0.935935
0.0493023 0.936936
0.0493239 0.937937
0.0493644 0.938938
0.0494218 0.939939
0.0494955 0.94094
0.0495837 0.941941
0.0496858 0.942942
0.0498011 0.943943
0.0499288 0.944944
0.0500688 0.945945
0.0502202 0.946946
0.0503828 0.947947
0.0505562 0.948948
0.0507398 0.949949
0.0509339 0.95095
0.0511382 0.951951
0.0513523 0.952952
0.0515762 0.953953
0.05181 0.954954
0.0520532 0.955955
0.0523059 0.956956
0.0525678 0.957957
0.052839 0.958958
0.0531195 0.959959
0.0534091 0.96096
0.0537079 0.961961
0.0540157 0.962962
0.054332 0.963963
0.0546569 0.964964
0.0549903 0.965965
0.055332 0.966966
0.0556816 0.967967
0.0560387 0.968968
0.0564034 0.969969
0.0567754 0.97097
0.0571539 0.971971
0.0575383 0.972972
0.0579284 0.973973
0.058323 0.974974
0.0587217 0.975975
0.0591231 0.976976
0.0595263 0.977977
0.05993 0.978978
0.0603327 0.979979
0.0607331 0.98098
0.0611296 0.981981
0.0615207 0.982982
0.0619043 0.983983
0.062279 0.984984
0.0626435 0.985985
0.0629963 0.986986
0.063337 0.987987
0.0636645 0.988988
0.0639783 0.989989
0.0642791 0.99099
0.064568 0.991991
0.0648457 0.992992
0.0651144 0.993993
0.0653766 0.994994
0.0656347 0.995995
0.0658916 0.996996
0.0661508 0.997997
0.0664148 0.998998
0.0666865 0.999999
0.0669774 1.001

==> ideal_MHD_orszag_tang/const_num_visc/N4000_y03125_D2Q5.csv <==
Pressure arc_length
0.206216 0
0.20601 0.0010005
0.205918 0.002001
0.205927 0.0030015
0.206024 0.004002
0.206206 0.0050025
0.206483 0.006003
0.206878 0.0070035
0.207405 0.008004
0.208066 0.0090045
0.208847 0.010005
0.209723 0.0110055
0.210666 0.012006
0.211644 0.0130065
0.21263 0.014007
0.213599 0.0150075
0.214529 0.016008
0.215402 0.0170085
0.216203 0.018009
0.21692 0.0190095
0.217544 0.02001
0.218068 0.0210105
0.218489 0.022011
0.2188 0.0230115
0.218997 0.024012
0.219076 0.0250125
0.219032 0.026013
0.21886 0.0270135
0.218558 0.028014
0.21812 0.0290145
0.217549 0.030015
0.216847 0.0310155
0.216022 0.032016
0.215086 0.0330165
0.21406 0.034017
0.21297 0.0350175
0.211844 0.036018
0.210717 0.0370185
0.209626 0.038019
0.208605 0.0390195
0.20768 0.04002
0.206872 0.0410205
0.206191 0.042021
0.205637 0.0430215
0.205203 0.044022
0.204876 0.0450225
0.20464 0.046023
0.204479 0.0470235
0.204376 0.048024
0.204321 0.0490245
0.204303 0.050025
0.204318 0.0510255
0.204364 0.052026
0.204445 0.0530265
0.204572 0.054027
0.204762 0.0550275
0.205041 0.056028
0.205448 0.0570285
0.20603 0.058029
0.206845 0.0590295
0.207965 0.06003
0.209465 0.0610305
0.211423 0.062031
0.213903 0.0630315
0.216943 0.064032
0.220528 0.0650325
0.224566 0.066033
0.228861 0.0670335
0.233098 0.068034
0.236847 0.0690345
0.239605 0.070035
0.240876 0.0710355
0.240279 0.072036
0.237653 0.0730365
0.233125 0.074037
0.227094 0.0750375
0.220157 0.076038
0.212984 0.0770385
0.206201 0.078039
0.200306 0.0790395
0.195631 0.08004
0.19233 0.0810405
0.190415 0.082041
0.189779 0.0830415
0.190244 0.084042
0.191591 0.0850425
0.193592 0.086043
0.196029 0.0870435
0.19871 0.088044
0.201476 0.0890445
0.204201 0.090045
0.206793 0.0910455
0.209189 0.092046
0.211351 0.0930465
0.213259 0.094047
0.214912 0.0950475
0.216317 0.096048
0.217492 0.0970485
0.218458 0.098049
0.219237 0.0990495
0.219855 0.10005
0.220335 0.10105
0.220698 0.102051
0.220963 0.103051
0.221147 0.104052
0.221266 0.105052
0.22133 0.106053
0.221351 0.107053
0.221336 0.108054
0.221292 0.109054
0.221224 0.110055
0.221136 0.111055
0.221032 0.112056
0.220912 0.113056
0.220779 0.114057
0.22063 0.115057
0.220466 0.116058
0.220286 0.117058
0.220085 0.118059
0.219864 0.119059
0.219619 0.12006
0.219348 0.12106
0.219049 0.122061
0.218721 0.123062
0.218362 0.124062
0.21797 0.125062
0.217546 0.126063
0.217088 0.127063
0.216597 0.128064
0.216073 0.129065
0.215518 0.130065
0.214932 0.131066
0.214317 0.132066
0.213675 0.133066
0.213008 0.134067
0.212319 0.135067
0.211609 0.136068
0.210881 0.137068
0.210137 0.138069
0.20938 0.139069
0.208611 0.14007
0.207832 0.141071
0.207044 0.142071
0.206249 0.143072
0.205447 0.144072
0.20464 0.145072
0.203828 0.146073
0.203012 0.147073
0.202192 0.148074
0.201368 0.149074
0.200541 0.150075
0.199711 0.151075
0.19888 0.152076
0.198047 0.153076
0.197214 0.154077
0.196383 0.155078
0.195556 0.156078
0.194734 0.157078
0.19392 0.158079
0.193117 0.159079
0.192328 0.16008
0.191554 0.16108
0.190799 0.162081
0.190063 0.163081
0.189349 0.164082
0.188657 0.165082
0.187989 0.166083
0.187345 0.167084
0.186726 0.168084
0.186131 0.169084
0.185561 0.170085
0.185015 0.171085
0.184495 0.172086
0.183999 0.173086
0.183528 0.174087
0.183083 0.175087
0.182663 0.176088
0.182269 0.177088
0.1819 0.178089
0.181558 0.17909
0.181242 0.18009
0.180953 0.181091
0.180689 0.182091
0.180451 0.183091
0.180237 0.184092
0.180047 0.185092
0.17988 0.186093
0.179734 0.187093
0.179606 0.188094
0.179495 0.189094
0.179399 0.190095
0.179314 0.191096
0.17924 0.192096
0.179173 0.193097
0.179113 0.194097
0.17906 0.195097
0.179012 0.196098
0.178973 0.197098
0.178944 0.198099
0.178928 0.199099
0.178931 0.2001
0.178957 0.2011
0.179011 0.202101
0.179099 0.203102
0.179226 0.204102
0.179395 0.205103
0.179608 0.206103
0.179869 0.207103
0.180176 0.208104
0.180528 0.209104
0.180924 0.210105
0.181361 0.211105
0.181836 0.212106
0.182346 0.213106
0.182887 0.214107
0.183458 0.215108
0.184054 0.216108
0.184674 0.217109
0.185317 0.218109
0.18598 0.219109
0.186662 0.22011
0.187362 0.22111
0.188078 0.222111
0.18881 0.223111
0.189557 0.224112
0.190317 0.225112
0.19109 0.226113
0.191875 0.227114
0.192671 0.228114
0.193476 0.229115
0.194289 0.230115
0.195108 0.231115
0.195932 0.232116
0.196758 0.233116
0.197585 0.234117
0.19841 0.235117
0.199231 0.236118
0.200047 0.237118
0.200853 0.238119
0.201648 0.239119
0.20243 0.24012
0.203196 0.241121
0.203944 0.242121
0.204672 0.243121
0.205379 0.244122
0.206063 0.245122
0.20672 0.246123
0.207347 0.247123
0.207939 0.248124
0.208491 0.249124
0.208995 0.250125
0.209444 0.251126
0.209827 0.252126
0.210133 0.253127
0.21035 0.254127
0.210462 0.255128
0.210454 0.256128
0.210304 0.257129
0.209982 0.258129
0.209443 0.25913
0.208613 0.26013
0.207369 0.261131
0.205505 0.262131
0.2027 0.263131
0.198513 0.264132
0.192489 0.265133
0.184484 0.266133
0.175166 0.267134
0.166167 0.268134
0.159283 0.269135
0.155334 0.270135
0.154008 0.271136
0.154564 0.272136
0.156362 0.273137
0.158988 0.274137
0.161902 0.275138
0.141268 0.276138
0.0574783 0.277139
0.0567129 0.278139
0.0576058 0.27914
0.0585126 0.28014
0.0594307 0.281141
0.0603581 0.282141
0.0612927 0.283142
0.0622324 0.284142
0.0631756 0.285143
0.0641203 0.286143
0.0650644 0.287143
0.0660066 0.288144
0.0669448 0.289145
0.0678775 0.290145
0.0688033 0.291146
0.0697208 0.292146
0.0706287 0.293147
0.071526 0.294147
0.0724115 0.295148
0.0732842 0.296148
0.0741432 0.297149
0.0749881 0.298149
0.0758182 0.29915
0.0766331 0.30015
0.0774326 0.301151
0.0782162 0.302151
0.0789841 0.303152
0.0797354 0.304152
0.0804706 0.305153
0.0811891 0.306153
0.0818915 0.307154
0.082578 0.308154
0.0832485 0.309155
0.0839033 0.310155
0.0845426 0.311155
0.0851667 0.312156
0.0857758 0.313157
0.0863703 0.314157
0.0869504 0.315158
0.0875164 0.316158
0.0880685 0.317159
0.088607 0.318159
0.0891324 0.31916
0.0896447 0.32016
0.0901444 0.321161
0.0906314 0.322161
0.0911061 0.323162
0.0915689 0.324162
0.0920195 0.325163
0.0924583 0.326163
0.0928853 0.327164
0.0933008 0.328164
0.0937047 0.329165
0.0940969 0.330165
0.0944777 0.331166
0.0948472 0.332166
0.0952052 0.333167
0.0955521 0.334167
0.0958877 0.335167
0.0962117 0.336168
0.0965241 0.337169
0.0968245 0.338169
0.0971136 0.33917
0.0973911 0.34017
0.0976574 0.341171
0.0979121 0.342171
0.0981555 0.343172
0.0983872 0.344172
0.0986073 0.345173
0.0988159 0.346173
0.0990135 0.347174
0.0992002 0.348174
0.0993762 0.349174
0.0995418 0.350175
0.0996968 0.351176
0.0998416 0.352176
0.0999764 0.353177
0.100102 0.354177
0.100218 0.355178
0.100326 0.356178
0.100426 0.357179
0.100517 0.358179
0.100601 0.35918
0.100678 0.36018
0.100748 0.361181
0.100812 0.362181
0.10087 0.363182
0.100924 0.364182
0.100972 0.365183
0.101016 0.366183
0.101056 0.367184
0.101092 0.368184
0.101126 0.369185
0.101157 0.370185
0.101185 0.371186
0.101212 0.372186
0.101236 0.373186
0.101259 0.374187
0.101281 0.375188
0.101302 0.376188
0.101322 0.377189
0.101342 0.378189
0.101361 0.37919
0.10138 0.38019
0.1014 0.381191
0.101418 0.382191
0.101437 0.383192
0.101456 0.384192
0.101475 0.385193
0.101495 0.386193
0.101515 0.387194
0.101536 0.388194
0.101557 0.389195
0.101579 0.390195
0.101601 0.391196
0.101623 0.392196
0.101646 0.393197
0.101669 0.394197
0.101694 0.395198
0.10172 0.396198
0.101748 0.397198
0.101776 0.398199
0.101805 0.3992
0.101835 0.4002
0.101866 0.401201
0.101898 0.402201
0.101931 0.403202
0.101965 0.404202
0.102 0.405203
0.102037 0.406203
0.102075 0.407204
0.102113 0.408204
0.102153 0.409205
0.102194 0.410205
0.102236 0.411206
0.102278 0.412206
0.102323 0.413207
0.102368 0.414207
0.102414 0.415208
0.102462 0.416208
0.102513 0.417209
0.102567 0.418209
0.102623 0.41921
0.102681 0.42021
0.102742 0.42121
0.102805 0.422211
0.102873 0.423212
0.102944 0.424212
0.103019 0.425213
0.103098 0.426213
0.103181 0.427214
0.10327 0.428214
0.103363 0.429215
0.103462 0.430215
0.103568 0.431216
0.103679 0.432216
0.103798 0.433217
0.103923 0.434217
0.104057 0.435217
0.104198 0.436218
0.104349 0.437219
0.104509 0.438219
0.10468 0.43922
0.104862 0.44022
0.105055 0.441221
0.105261 0.442221
0.105479 0.443222
0.105711 0.444222
0.105957 0.445222
0.106219 0.446223
0.106497 0.447224
0.106793 0.448224
0.107109 0.449225
0.107445 0.450225
0.107801 0.451226
0.108177 0.452226
0.108575 0.453227
0.108995 0.454227
0.109438 0.455228
0.109906 0.456228
0.110399 0.457229
0.110919 0.458229
0.111466 0.459229
0.112042 0.46023
0.112649 0.461231
0.113286 0.462231
0.113954 0.463232
0.114656 0.464232
0.115392 0.465233
0.116164 0.466233
0.116972 0.467234
0.117818 0.468234
0.118703 0.469235
0.119628 0.470235
0.120596 0.471236
0.121607 0.472236
0.122663 0.473237
0.123766 0.474237
0.124917 0.475238
0.126115 0.476238
0.127362 0.477239
0.128659 0.478239
0.130008 0.47924
0.131409 0.48024
0.132867 0.481241
0.134382 0.482241
0.135954 0.483241
0.137584 0.484242
0.139271 0.485243
0.141015 0.486243
0.142817 0.487244
0.144674 0.488244
0.146587 0.489245
0.148552 0.490245
0.150568 0.491246
0.152632 0.492246
0.154739 0.493247
0.156887 0.494247
0.15907 0.495248
0.161284 0.496248
0.163524 0.497249
0.165782 0.498249
0.168052 0.49925
0.170328 0.50025
0.172604 0.501251
0.174874 0.502251
0.177133 0.503251
0.179374 0.504252
0.181589 0.505252
0.183774 0.506253
0.185926 0.507253
0.18804 0.508254
0.190113 0.509254
0.192141 0.510255
0.194124 0.511256
0.196057 0.512256
0.197942 0.513256
0.199776 0.514257
0.201561 0.515257
0.203294 0.516258
0.204979 0.517258
0.206615 0.518259
0.208203 0.519259
0.209746 0.52026
0.211245 0.52126
0.2127 0.522261
0.214116 0.523261
0.215492 0.524262
0.21683 0.525262
0.218134 0.526263
0.219404 0.527263
0.220642 0.528264
0.221851 0.529265
0.223032 0.530265
0.224187 0.531265
0.225316 0.532266
0.226421 0.533266
0.227505 0.534267
0.228567 0.535267
0.22961 0.536268
0.230633 0.537268
0.231638 0.538269
0.232625 0.53927
0.233594 0.54027
0.234546 0.54127
0.23548 0.542271
0.236396 0.543271
0.237295 0.544272
0.238176 0.545272
0.23904 0.546273
0.239887 0.547273
0.240716 0.548274
0.241528 0.549275
0.242322 0.550275
0.243099 0.551275
0.243859 0.552276
0.244603 0.553276
0.24533 0.554277
0.246041 0.555277
0.246738 0.556278
0.24742 0.557278
0.248089 0.558279
0.248746 0.55928
0.249392 0.56028
0.250028 0.56128
0.250657 0.562281
0.251279 0.563281
0.251898 0.564282
0.252513 0.565282
0.253128 0.566283
0.253741 0.567284
0.254352 0.568284
0.254957 0.569284
0.25555 0.570285
0.256123 0.571285
0.256664 0.572286
0.257158 0.573286
0.25759 0.574287
0.257943 0.575287
0.258201 0.576288
0.258349 0.577289
0.258375 0.578289
0.258271 0.579289
0.25803 0.58029
0.257648 0.58129
0.257126 0.582291
0.256465 0.583291
0.255666 0.584292
0.254735 0.585292
0.253676 0.586293
0.252493 0.587294
0.251194 0.588294
0.249785 0.589294
0.248272 0.590295
0.246663 0.591295
0.244967 0.592296
0.243192 0.593296
0.241349 0.594297
0.239447 0.595297
0.237496 0.596298
0.235509 0.597299
0.233497 0.598299
0.23147 0.599299
0.229442 0.6003
0.227422 0.6013
0.225423 0.602301
0.223454 0.603301
0.221524 0.604302
0.219643 0.605302
0.217818 0.606303
0.216055 0.607304
0.21436 0.608304
0.212736 0.609304
0.211187 0.610305
0.209714 0.611305
0.208319 0.612306
0.207001 0.613306
0.20576 0.614307
0.204595 0.615308
0.203504 0.616308
0.202484 0.617308
0.201533 0.618309
0.200647 0.619309
0.199825 0.62031
0.199064 0.62131
0.198359 0.622311
0.197708 0.623311
0.197109 0.624312
0.196558 0.625313
0.196052 0.626313
0.195589 0.627313
0.195167 0.628314
0.194783 0.629314
0.194435 0.630315
0.194122 0.631315
0.19384 0.632316
0.19359 0.633316
0.193368 0.634317
0.193173 0.635318
0.193004 0.636318
0.19286 0.637318
0.192739 0.638319
0.19264 0.639319
0.192563 0.64032
0.192505 0.64132
0.192468 0.642321
0.192449 0.643321
0.192448 0.644322
0.192466 0.645323
0.192502 0.646323
0.192556 0.647323
0.192627 0.648324
0.192718 0.649324
0.192827 0.650325
0.192957 0.651325
0.193107 0.652326
0.193278 0.653327
0.19347 0.654327
0.193683 0.655327
0.193916 0.656328
0.194168 0.657328
0.194438 0.658329
0.194725 0.659329
0.195027 0.66033
0.195343 0.66133
0.195673 0.662331
0.196016 0.663332
0.196372 0.664332
0.196739 0.665332
0.197118 0.666333
0.197509 0.667333
0.197911 0.668334
0.198324 0.669334
0.198746 0.670335
0.19918 0.671335
0.199622 0.672336
0.200073 0.673337
0.200532 0.674337
0.200999 0.675337
0.201473 0.676338
0.201953 0.677338
0.202439 0.678339
0.20293 0.679339
0.203424 0.68034
0.203923 0.68134
0.204423 0.682341
0.204925 0.683342
0.205428 0.684342
0.205931 0.685342
0.206432 0.686343
0.206932 0.687343
0.207428 0.688344
0.20792 0.689344
0.208406 0.690345
0.208885 0.691345
0.209355 0.692346
0.209817 0.693347
0.210267 0.694347
0.210704 0.695347
0.211126 0.696348
0.211528 0.697348
0.21154 0.698349
0.174024 0.699349
0.0503694 0.70035
0.0497675 0.701351
0.0498391 0.702351
0.0499137 0.703351
0.0499909 0.704352
0.0500706 0.705352
0.0501528 0.706353
0.0502375 0.707353
0.0503243 0.708354
0.0504137 0.709354
0.0505056 0.710355
0.0505998 0.711356
0.0506963 0.712356
0.0507951 0.713356
0.0508964 0.714357
0.051 0.715357
0.0511057 0.716358
0.0512137 0.717358
0.0513238 0.718359
0.0514358 0.719359
0.0515501 0.72036
0.0516666 0.721361
0.0517851 0.722361
0.0519059 0.723361
0.0520286 0.724362
0.0521534 0.725362
0.0522804 0.726363
0.0524093 0.727363
0.0525402 0.728364
0.0526731 0.729364
0.0528081 0.730365
0.0529451 0.731366
0.0530839 0.732366
0.0532246 0.733366
0.0533673 0.734367
0.0535121 0.735367
0.0536587 0.736368
0.0538074 0.737368
0.053958 0.738369
0.0541106 0.73937
0.0542651 0.74037
0.0544214 0.74137
0.0545797 0.742371
0.0547398 0.743371
0.0549021 0.744372
0.0550661 0.745372
0.0552321 0.746373
0.0553998 0.747373
0.0555692 0.748374
0.0557407 0.749375
0.0559139 0.750375
0.056089 0.751375
0.0562657 0.752376
0.0564443 0.753376
0.0566246 0.754377
0.0568065 0.755377
0.0569902 0.756378
0.0571756 0.757378
0.0573627 0.758379
0.0575513 0.75938
0.0577413 0.76038
0.0579327 0.76138
0.0581254 0.762381
0.0583194 0.763381
0.0585141 0.764382
0.0587099 0.765382
0.0589061 0.766383
0.0591026 0.767383
0.0592991 0.768384
0.0594955 0.769385
0.059691 0.770385
0.0598851 0.771385
0.0600772 0.772386
0.0602666 0.773386
0.0604521 0.774387
0.0606325 0.775387
0.0608067 0.776388
0.0609729 0.777388
0.061129 0.778389
0.0612731 0.77939
0.0614025 0.78039
0.0615143 0.78139
0.0616052 0.782391
0.0616714 0.783391
0.0617093 0.784392
0.0617143 0.785392
0.0616823 0.786393
0.0616087 0.787394
0.0614891 0.788394
0.0613193 0.789394
0.061096 0.790395
0.0608163 0.791395
0.0604782 0.792396
0.0600809 0.793396
0.0596243 0.794397
0.0591099 0.795397
0.0585406 0.796398
0.0579203 0.797399
0.0572543 0.798399
0.0565483 0.799399
0.0558091 0.8004
0.0550433 0.8014
0.0542583 0.802401
0.0534614 0.803401
0.0526591 0.804402
0.0518575 0.805402
0.0510623 0.806403
0.0502779 0.807404
0.0495082 0.808404
0.0487566 0.809404
0.0480254 0.810405
0.047316 0.811405
0.0466296 0.812406
0.0459659 0.813406
0.0453248 0.814407
0.0447069 0.815407
0.0441129 0.816408
0.0435432 0.817409
0.0429974 0.818409
0.0424757 0.819409
0.0419781 0.82041
0.0415049 0.82141
0.0410553 0.822411
0.0406299 0.823411
0.0402292 0.824412
0.0398531 0.825412
0.0395017 0.826413
0.0391752 0.827413
0.0388734 0.828414
0.038596 0.829414
0.0383429 0.830415
0.0381135 0.831415
0.0379076 0.832416
0.0377246 0.833416
0.0375635 0.834417
0.0374237 0.835418
0.037304 0.836418
0.0372036 0.837418
0.0371216 0.838419
0.0370569 0.839419
0.0370085 0.84042
0.0369757 0.84142
0.0369572 0.842421
0.0369524 0.843421
0.0369604 0.844422
0.0369803 0.845423
0.0370112 0.846423
0.0370526 0.847423
0.0371036 0.848424
0.0371638 0.849424
0.0372324 0.850425
0.0373091 0.851425
0.0373931 0.852426
0.037484 0.853426
0.0375814 0.854427
0.037685 0.855428
0.0377943 0.856428
0.0379092 0.857428
0.038029 0.858429
0.0381538 0.859429
0.0382831 0.86043
0.0384168 0.86143
0.0385548 0.862431
0.0386968 0.863431
0.0388427 0.864432
0.0389923 0.865433
0.0391453 0.866433
0.0393018 0.867433
0.0394615 0.868434
0.0396244 0.869434
0.0397904 0.870435
0.0399592 0.871435
0.0401309 0.872436
0.0403053 0.873437
0.0404821 0.874437
0.0406615 0.875437
0.0408432 0.876438
0.0410269 0.877438
0.0412128 0.878439
0.0414008 0.879439
0.0415911 0.88044
0.0417832 0.88144
0.0419773 0.882441
0.0421736 0.883442
0.0423718 0.884442
0.0425723 0.885442
0.0427748 0.886443
0.0429796 0.887443
0.043187 0.888444
0.0433966 0.889444
0.043609 0.890445
0.0438246 0.891445
0.0440436 0.892446
0.0442661 0.893447
0.0444926 0.894447
0.0447235 0.895447
0.0449591 0.896448
0.0451997 0.897448
0.0454458 0.898449
0.0456976 0.899449
0.0459554 0.90045
0.0462196 0.90145
0.046491 0.902451
0.0467701 0.903452
0.047056 0.904452
0.047349 0.905452
0.0476497 0.906453
0.0479578 0.907453
0.0482748 0.908454
0.0486003 0.909454
0.0489332 0.910455
0.0492736 0.911455
0.0496215 0.912456
0.0499773 0.913456
0.0503404 0.914457
0.0507107 0.915457
0.0510877 0.916458
0.0514713 0.917458
0.0518611 0.918459
0.0522566 0.919459
0.052658 0.92046
0.053065 0.921461
0.0534776 0.922461
0.0538959 0.923461
0.0543199 0.924462
0.05475 0.925462
0.0551866 0.926463
0.0556301 0.927463
0.0560811 0.928464
0.0565403 0.929464
0.0570085 0.930465
0.0574869 0.931466
0.0579766 0.932466
0.0584793 0.933466
0.0589977 0.934467
0.0595368 0.935467
0.0601049 0.936468
0.0607205 0.937468
0.0614232 0.938469
0.0623059 0.939469
0.06359 0.94047
0.0657606 0.941471
0.0695289 0.942471
0.0748518 0.943471
0.080032 0.944472
0.0837252 0.945472
0.0861247 0.946473
0.087819 0.947473
0.089186 0.948474
0.0904168 0.949474
0.0916091 0.950475
0.0928192 0.951476
0.0940873 0.952476
0.0954473 0.953476
0.0969328 0.954477
0.0985779 0.955477
0.100419 0.956478
0.102498 0.957478
0.10486 0.958479
0.107552 0.95948
0.110626 0.96048
0.114136 0.96148
0.11813 0.962481
0.122651 0.963481
0.127723 0.964482
0.133346 0.965482
0.139479 0.966483
0.146037 0.967483
0.152879 0.968484
0.15982 0.969485
0.16664 0.970485
0.173126 0.971485
0.179092 0.972486
0.184419 0.973486
0.189053 0.974487
0.193004 0.975487
0.19632 0.976488
0.19907 0.977488
0.201327 0.978489
0.203154 0.97949
0.204607 0.98049
0.205736 0.98149
0.206584 0.982491
0.207197 0.983491
0.207619 0.984492
0.207894 0.985492
0.208064 0.986493
0.208165 0.987493
0.208227 0.988494
0.208267 0.989495
0.208293 0.990495
0.2083 0.991495
0.208274 0.992496
0.208197 0.993496
0.20805 0.994497
0.207823 0.995497
0.207519 0.996498
0.207157 0.997498
0.206777 0.998499
0.206427 0.999499
0.206153 1.0005

==> ideal_MHD_orszag_tang/const_num_visc/N4000_y03125_D2Q5_eta0.csv <==
Pressure arc_length
0.211413 0
0.211117 0.0010005
0.211054 0.002001
0.211129 0.0030015
0.211206 0.004002
0.211232 0.0050025
0.211296 0.006003
0.211542 0.0070035
0.212046 0.008004
0.212787 0.0090045
0.213706 0.010005
0.214748 0.0110055
0.215874 0.012006
0.217049 0.0130065
0.218239 0.014007
0.219412 0.0150075
0.220538 0.016008
0.221595 0.0170085
0.222563 0.018009
0.223427 0.0190095
0.224177 0.02001
0.224801 0.0210105
0.225286 0.022011
0.225614 0.0230115
0.225762 0.024012
0.225702 0.0250125
0.225401 0.026013
0.224834 0.0270135
0.223993 0.028014
0.222897 0.0290145
0.221599 0.030015
0.220177 0.0310155
0.218718 0.032016
0.217296 0.0330165
0.215959 0.034017
0.214726 0.0350175
0.2136 0.036018
0.212569 0.0370185
0.211623 0.038019
0.210754 0.0390195
0.209971 0.04002
0.209296 0.0410205
0.208751 0.042021
0.208343 0.0430215
0.208065 0.044022
0.207893 0.0450225
0.207802 0.046023
0.207764 0.0470235
0.207754 0.048024
0.207752 0.0490245
0.207738 0.050025
0.207693 0.0510255
0.207601 0.052026
0.207447 0.0530265
0.207217 0.054027
0.206903 0.0550275
0.206499 0.056028
0.206008 0.0570285
0.205436 0.058029
0.204804 0.0590295
0.204145 0.06003
0.203516 0.0610305
0.202996 0.062031
0.202703 0.0630315
0.202793 0.064032
0.203472 0.0650325
0.204989 0.066033
0.207619 0.0670335
0.211629 0.068034
0.217192 0.0690345
0.224225 0.070035
0.232141 0.0710355
0.239577 0.072036
0.244356 0.0730365
0.244076 0.074037
0.237358 0.0750375
0.224893 0.076038
0.209214 0.0770385
0.193378 0.078039
0.179742 0.0790395
0.169549 0.08004
0.163119 0.0810405
0.160184 0.082041
0.160167 0.0830415
0.162369 0.084042
0.166093 0.0850425
0.170721 0.086043
0.175768 0.0870435
0.180891 0.088044
0.185877 0.0890445
0.190608 0.090045
0.195028 0.0910455
0.199108 0.092046
0.202829 0.0930465
0.206173 0.094047
0.209119 0.0950475
0.211654 0.096048
0.213777 0.0970485
0.215504 0.098049
0.216869 0.0990495
0.21792 0.10005
0.21871 0.10105
0.219294 0.102051
0.219719 0.103051
0.220026 0.104052
0.220246 0.105052
0.220401 0.106053
0.220508 0.107053
0.220578 0.108054
0.220619 0.109054
0.220635 0.110055
0.220631 0.111055
0.22061 0.112056
0.220574 0.113056
0.220525 0.114057
0.220463 0.115057
0.220389 0.116058
0.220302 0.117058
0.220198 0.118059
0.220076 0.119059
0.219929 0.12006
0.219755 0.12106
0.21955 0.122061
0.21931 0.123062
0.219035 0.124062
0.218722 0.125062
0.218368 0.126063
0.217973 0.127063
0.217535 0.128064
0.217052 0.129065
0.216526 0.130065
0.215955 0.131066
0.215344 0.132066
0.214693 0.133066
0.214005 0.134067
0.213285 0.135067
0.212535 0.136068
0.211759 0.137068
0.21096 0.138069
0.210142 0.139069
0.209307 0.14007
0.208458 0.141071
0.207598 0.142071
0.206728 0.143072
0.205849 0.144072
0.204962 0.145072
0.204069 0.146073
0.203169 0.147073
0.202261 0.148074
0.201345 0.149074
0.200422 0.150075
0.19949 0.151075
0.19855 0.152076
0.197601 0.153076
0.196647 0.154077
0.195688 0.155078
0.194727 0.156078
0.19377 0.157078
0.19282 0.158079
0.191883 0.159079
0.190963 0.16008
0.190064 0.16108
0.189191 0.162081
0.188345 0.163081
0.187528 0.164082
0.186742 0.165082
0.185986 0.166083
0.18526 0.167084
0.184565 0.168084
0.183899 0.169084
0.183262 0.170085
0.182655 0.171085
0.182075 0.172086
0.181523 0.173086
0.180999 0.174087
0.180503 0.175087
0.180034 0.176088
0.179592 0.177088
0.17918 0.178089
0.178796 0.17909
0.178442 0.18009
0.178117 0.181091
0.177822 0.182091
0.177557 0.183091
0.177323 0.184092
0.177119 0.185092
0.176944 0.186093
0.176797 0.187093
0.176677 0.188094
0.17658 0.189094
0.176504 0.190095
0.176443 0.191096
0.176392 0.192096
0.176344 0.193097
0.176291 0.194097
0.176226 0.195097
0.176141 0.196098
0.176035 0.197098
0.175908 0.198099
0.175765 0.199099
0.175618 0.2001
0.17548 0.2011
0.175372 0.202101
0.175309 0.203102
0.175309 0.204102
0.17538 0.205103
0.175528 0.206103
0.175752 0.207103
0.176044 0.208104
0.176395 0.209104
0.176798 0.210105
0.177242 0.211105
0.177722 0.212106
0.178232 0.213106
0.178769 0.214107
0.179332 0.215108
0.179917 0.216108
0.180525 0.217109
0.181154 0.218109
0.181803 0.219109
0.182471 0.22011
0.183158 0.22111
0.183863 0.222111
0.184586 0.223111
0.185325 0.224112
0.186083 0.225112
0.186857 0.226113
0.187648 0.227114
0.188456 0.228114
0.18928 0.229115
0.19012 0.230115
0.190975 0.231115
0.191843 0.232116
0.192723 0.233116
0.193615 0.234117
0.194516 0.235117
0.195424 0.236118
0.196335 0.237118
0.197248 0.238119
0.198156 0.239119
0.199057 0.24012
0.199943 0.241121
0.200812 0.242121
0.201658 0.243121
0.20248 0.244122
0.203275 0.245122
0.204042 0.246123
0.20478 0.247123
0.205487 0.248124
0.206158 0.249124
0.206785 0.250125
0.207355 0.251126
0.207856 0.252126
0.208272 0.253127
0.208588 0.254127
0.208788 0.255128
0.208859 0.256128
0.208791 0.257129
0.208573 0.258129
0.208191 0.25913
0.207622 0.26013
0.206811 0.261131
0.20564 0.262131
0.203836 0.263131
0.200798 0.264132
0.195318 0.265133
0.185814 0.266133
0.172735 0.267134
0.160168 0.268134
0.151222 0.269135
0.146227 0.270135
0.144406 0.271136
0.144702 0.272136
0.146348 0.273137
0.148954 0.274137
0.152346 0.275138
0.15642 0.276138
0.161114 0.277139
0.09913 0.278139
0.0566515 0.27914
0.0577382 0.28014
0.0588524 0.281141
0.0599819 0.282141
0.0611219 0.283142
0.0622672 0.284142
0.0634136 0.285143
0.0645561 0.286143
0.0656907 0.287143
0.0668136 0.288144
0.0679211 0.289145
0.0690107 0.290145
0.0700792 0.291146
0.0711245 0.292146
0.0721454 0.293147
0.0731402 0.294147
0.0741081 0.295148
0.0750485 0.296148
0.0759608 0.297149
0.0768451 0.298149
0.077702 0.29915
0.0785318 0.30015
0.079335 0.301151
0.0801124 0.302151
0.0808645 0.303152
0.0815925 0.304152
0.0822972 0.305153
0.0829797 0.306153
0.0836409 0.307154
0.084282 0.308154
0.0849038 0.309155
0.0855072 0.310155
0.0860932 0.311155
0.0866625 0.312156
0.0872163 0.313157
0.0877552 0.314157
0.0882802 0.315158
0.088792 0.316158
0.0892907 0.317159
0.0897773 0.318159
0.0902526 0.31916
0.0907166 0.32016
0.0911705 0.321161
0.091614 0.322161
0.0920471 0.323162
0.0924706 0.324162
0.0928847 0.325163
0.0932899 0.326163
0.0936856 0.327164
0.0940723 0.328164
0.0944492 0.329165
0.0948167 0.330165
0.0951746 0.331166
0.0955227 0.332166
0.0958614 0.333167
0.0961901 0.334167
0.0965083 0.335167
0.0968154 0.336168
0.0971112 0.337169
0.0973956 0.338169
0.0976686 0.33917
0.0979298 0.34017
0.0981786 0.341171
0.0984145 0.342171
0.0986378 0.343172
0.0988484 0.344172
0.0990462 0.345173
0.0992307 0.346173
0.0994026 0.347174
0.0995616 0.348174
0.099708 0.349174
0.0998418 0.350175
0.0999633 0.351176
0.100073 0.352176
0.100171 0.353177
0.100259 0.354177
0.100336 0.355178
0.100404 0.356178
0.100463 0.357179
0.100513 0.358179
0.100556 0.35918
0.100592 0.36018
0.100622 0.361181
0.100646 0.362181
0.100665 0.363182
0.10068 0.364182
0.100692 0.365183
0.100701 0.366183
0.100707 0.367184
0.100713 0.368184
0.100717 0.369185
0.10072 0.370185
0.100723 0.371186
0.100726 0.372186
0.10073 0.373186
0.100734 0.374187
0.100739 0.375188
0.100746 0.376188
0.100753 0.377189
0.100761 0.378189
0.100772 0.37919
0.100783 0.38019
0.100796 0.381191
0.10081 0.382191
0.100825 0.383192
0.100842 0.384192
0.100859 0.385193
0.100878 0.386193
0.100898 0.387194
0.100918 0.388194
0.100939 0.389195
0.100961 0.390195
0.100984 0.391196
0.101007 0.392196
0.101031 0.393197
0.101054 0.394197
0.101078 0.395198
0.101102 0.396198
0.101126 0.397198
0.101152 0.398199
0.101176 0.3992
0.101202 0.4002
0.101227 0.401201
0.101254 0.402201
0.101281 0.403202
0.101308 0.404202
0.101335 0.405203
0.101363 0.406203
0.101391 0.407204
0.101421 0.408204
0.101452 0.409205
0.101484 0.410205
0.101517 0.411206
0.101552 0.412206
0.101588 0.413207
0.101626 0.414207
0.101665 0.415208
0.101706 0.416208
0.10175 0.417209
0.101795 0.418209
0.101844 0.41921
0.101895 0.42021
0.101948 0.42121
0.102004 0.422211
0.102064 0.423212
0.102127 0.424212
0.102194 0.425213
0.102264 0.426213
0.102338 0.427214
0.102417 0.428214
0.1025 0.429215
0.102588 0.430215
0.102681 0.431216
0.10278 0.432216
0.102884 0.433217
0.102995 0.434217
0.103112 0.435217
0.103238 0.436218
0.103372 0.437219
0.103514 0.438219
0.103665 0.43922
0.103827 0.44022
0.104 0.441221
0.104184 0.442221
0.104381 0.443222
0.104591 0.444222
0.104816 0.445222
0.105056 0.446223
0.105312 0.447224
0.105585 0.448224
0.105877 0.449225
0.106187 0.450225
0.106517 0.451226
0.106868 0.452226
0.107241 0.453227
0.107636 0.454227
0.108055 0.455228
0.108498 0.456228
0.108967 0.457229
0.109462 0.458229
0.109984 0.459229
0.110535 0.46023
0.111114 0.461231
0.111723 0.462231
0.112363 0.463232
0.113035 0.464232
0.113741 0.465233
0.114481 0.466233
0.115256 0.467234
0.116068 0.468234
0.116918 0.469235
0.117807 0.470235
0.118737 0.471236
0.11971 0.472236
0.120726 0.473237
0.121788 0.474237
0.122897 0.475238
0.124055 0.476238
0.125264 0.477239
0.126526 0.478239
0.127844 0.47924
0.129219 0.48024
0.130654 0.481241
0.132152 0.482241
0.133714 0.483241
0.135342 0.484242
0.137039 0.485243
0.138808 0.486243
0.140648 0.487244
0.142562 0.488244
0.14455 0.489245
0.146613 0.490245
0.148749 0.491246
0.150955 0.492246
0.153229 0.493247
0.155565 0.494247
0.157958 0.495248
0.1604 0.496248
0.162883 0.497249
0.165395 0.498249
0.167927 0.49925
0.170467 0.50025
0.173003 0.501251
0.175524 0.502251
0.178018 0.503251
0.180475 0.504252
0.182887 0.505252
0.185245 0.506253
0.187544 0.507253
0.189779 0.508254
0.191947 0.509254
0.194045 0.510255
0.196072 0.511256
0.198029 0.512256
0.199916 0.513256
0.201734 0.514257
0.203485 0.515257
0.205171 0.516258
0.206795 0.517258
0.208358 0.518259
0.209864 0.519259
0.211315 0.52026
0.212716 0.52126
0.214069 0.522261
0.215377 0.523261
0.216644 0.524262
0.217874 0.525262
0.21907 0.526263
0.220236 0.527263
0.221375 0.528264
0.222489 0.529265
0.223583 0.530265
0.224658 0.531265
0.225716 0.532266
0.226759 0.533266
0.22779 0.534267
0.228807 0.535267
0.229813 0.536268
0.230806 0.537268
0.231788 0.538269
0.232757 0.53927
0.233713 0.54027
0.234656 0.54127
0.235585 0.542271
0.2365 0.543271
0.237399 0.544272
0.238282 0.545272
0.239149 0.546273
0.239999 0.547273
0.240833 0.548274
0.241651 0.549275
0.242452 0.550275
0.243237 0.551275
0.244007 0.552276
0.244762 0.553276
0.245504 0.554277
0.246232 0.555277
0.246947 0.556278
0.247651 0.557278
0.248343 0.558279
0.249024 0.55928
0.249693 0.56028
0.250352 0.56128
0.250999 0.562281
0.251636 0.563281
0.252266 0.564282
0.252891 0.565282
0.253516 0.566283
0.254147 0.567284
0.254789 0.568284
0.255448 0.569284
0.256127 0.570285
0.256825 0.571285
0.257532 0.572286
0.258232 0.573286
0.258897 0.574287
0.259494 0.575287
0.259988 0.576288
0.260348 0.577289
0.260548 0.578289
0.260574 0.579289
0.260419 0.58029
0.260082 0.58129
0.259569 0.582291
0.258886 0.583291
0.25804 0.584292
0.25704 0.585292
0.255894 0.586293
0.254608 0.587294
0.25319 0.588294
0.251649 0.589294
0.249991 0.590295
0.248227 0.591295
0.246365 0.592296
0.244416 0.593296
0.242392 0.594297
0.240305 0.595297
0.238168 0.596298
0.235996 0.597299
0.233802 0.598299
0.231601 0.599299
0.229407 0.6003
0.227233 0.6013
0.225094 0.602301
0.223 0.603301
0.220961 0.604302
0.218988 0.605302
0.217087 0.606303
0.215264 0.607304
0.213525 0.608304
0.211872 0.609304
0.210307 0.610305
0.20883 0.611305
0.20744 0.612306
0.206137 0.613306
0.204917 0.614307
0.203779 0.615308
0.202719 0.616308
0.201733 0.617308
0.200819 0.618309
0.199971 0.619309
0.199187 0.62031
0.198462 0.62131
0.197794 0.622311
0.197179 0.623311
0.196613 0.624312
0.196093 0.625313
0.195616 0.626313
0.195181 0.627313
0.194784 0.628314
0.194424 0.629314
0.194098 0.630315
0.193804 0.631315
0.193542 0.632316
0.193309 0.633316
0.193104 0.634317
0.192926 0.635318
0.192773 0.636318
0.192643 0.637318
0.192535 0.638319
0.192447 0.639319
0.192379 0.64032
0.192329 0.64132
0.192298 0.642321
0.192285 0.643321
0.19229 0.644322
0.192313 0.645323
0.192353 0.646323
0.19241 0.647323
0.192482 0.648324
0.19257 0.649324
0.192674 0.650325
0.192795 0.651325
0.192936 0.652326
0.1931 0.653327
0.193288 0.654327
0.193501 0.655327
0.193738 0.656328
0.193996 0.657328
0.194272 0.658329
0.194563 0.659329
0.194868 0.66033
0.195184 0.66133
0.195514 0.662331
0.195855 0.663332
0.196209 0.664332
0.196575 0.665332
0.196953 0.666333
0.197343 0.667333
0.197743 0.668334
0.198155 0.669334
0.198577 0.670335
0.199009 0.671335
0.19945 0.672336
0.199901 0.673337
0.200361 0.674337
0.200829 0.675337
0.201304 0.676338
0.201787 0.677338
0.202275 0.678339
0.202769 0.679339
0.203268 0.68034
0.203771 0.68134
0.204278 0.682341
0.204788 0.683342
0.205301 0.684342
0.205816 0.685342
0.206333 0.686343
0.206851 0.687343
0.207369 0.688344
0.207887 0.689344
0.208402 0.690345
0.208915 0.691345
0.209425 0.692346
0.209929 0.693347
0.210427 0.694347
0.21092 0.695347
0.211405 0.696348
0.211882 0.697348
0.212345 0.698349
0.197618 0.699349
0.0492257 0.70035
0.0489043 0.701351
0.0489652 0.702351
0.0490364 0.703351
0.0491101 0.704352
0.0491858 0.705352
0.0492639 0.706353
0.0493445 0.707353
0.0494275 0.708354
0.0495128 0.709354
0.0496005 0.710355
0.0496904 0.711356
0.0497825 0.712356
0.0498768 0.713356
0.0499732 0.714357
0.0500717 0.715357
0.0501725 0.716358
0.0502757 0.717358
0.0503807 0.718359
0.0504877 0.719359
0.0505968 0.72036
0.0507077 0.721361
0.0508206 0.722361
0.0509354 0.723361
0.0510524 0.724362
0.0511712 0.725362
0.0512919 0.726363
0.0514146 0.727363
0.0515393 0.728364
0.0516659 0.729364
0.0517943 0.730365
0.0519245 0.731366
0.0520566 0.732366
0.0521904 0.733366
0.052326 0.734367
0.0524633 0.735367
0.0526024 0.736368
0.0527429 0.737368
0.0528853 0.738369
0.0530297 0.73937
0.0531754 0.74037
0.053323 0.74137
0.0534722 0.742371
0.0536233 0.743371
0.0537761 0.744372
0.0539301 0.745372
0.0540858 0.746373
0.054243 0.747373
0.0544018 0.748374
0.054562 0.749375
0.0547237 0.750375
0.054887 0.751375
0.0550517 0.752376
0.0552179 0.753376
0.0553856 0.754377
0.0555546 0.755377
0.0557248 0.756378
0.0558963 0.757378
0.056069 0.758379
0.0562429 0.75938
0.056418 0.76038
0.056594 0.76138
0.0567709 0.762381
0.0569486 0.763381
0.0571271 0.764382
0.0573061 0.765382
0.0574854 0.766383
0.057665 0.767383
0.057845 0.768384
0.0580248 0.769385
0.0582045 0.770385
0.058384 0.771385
0.0585626 0.772386
0.0587404 0.773386
0.058917 0.774387
0.0590919 0.775387
0.059264 0.776388
0.0594331 0.777388
0.0595982 0.778389
0.0597581 0.77939
0.0599118 0.78039
0.0600576 0.78139
0.0601935 0.782391
0.0603163 0.783391
0.0604226 0.784392
0.0605083 0.785392
0.0605681 0.786393
0.0605948 0.787394
0.0605807 0.788394
0.0605168 0.789394
0.0603938 0.790395
0.0602007 0.791395
0.0599274 0.792396
0.0595653 0.793396
0.0591078 0.794397
0.0585533 0.795397
0.0579059 0.796398
0.0571755 0.797399
0.0563794 0.798399
0.0555403 0.799399
0.0546843 0.8004
0.0538379 0.8014
0.0530239 0.802401
0.0522597 0.803401
0.0515541 0.804402
0.0509066 0.805402
0.0503091 0.806403
0.0497466 0.807404
0.0492016 0.808404
0.048655 0.809404
0.0480901 0.810405
0.0474938 0.811405
0.0468586 0.812406
0.0461825 0.813406
0.045469 0.814407
0.0447262 0.815407
0.0439654 0.816408
0.0431997 0.817409
0.0424431 0.818409
0.0417085 0.819409
0.0410072 0.82041
0.040348 0.82141
0.0397374 0.822411
0.0391795 0.823411
0.0386756 0.824412
0.0382257 0.825412
0.0378282 0.826413
0.0374804 0.827413
0.0371789 0.828414
0.0369197 0.829414
0.0366995 0.830415
0.0365143 0.831415
0.0363606 0.832416
0.0362353 0.833416
0.0361353 0.834417
0.0360579 0.835418
0.036001 0.836418
0.0359622 0.837418
0.0359397 0.838419
0.0359322 0.839419
0.035938 0.84042
0.0359559 0.84142
0.0359849 0.842421
0.0360241 0.843421
0.0360726 0.844422
0.0361296 0.845423
0.0361945 0.846423
0.0362666 0.847423
0.0363455 0.848424
0.0364306 0.849424
0.0365218 0.850425
0.0366187 0.851425
0.0367208 0.852426
0.0368279 0.853426
0.0369396 0.854427
0.0370559 0.855428
0.0371767 0.856428
0.0373018 0.857428
0.0374308 0.858429
0.0375637 0.859429
0.0377005 0.86043
0.0378409 0.86143
0.0379851 0.862431
0.0381329 0.863431
0.0382841 0.864432
0.0384388 0.865433
0.0385972 0.866433
0.0387589 0.867433
0.0389241 0.868434
0.0390925 0.869434
0.0392645 0.870435
0.0394397 0.871435
0.039618 0.872436
0.0397993 0.873437
0.0399834 0.874437
0.0401702 0.875437
0.0403595 0.876438
0.0405513 0.877438
0.0407452 0.878439
0.0409409 0.879439
0.0411378 0.88044
0.0413359 0.88144
0.0415346 0.882441
0.0417337 0.883442
0.0419326 0.884442
0.0421312 0.885442
0.0423289 0.886443
0.0425258 0.887443
0.0427219 0.888444
0.0429171 0.889444
0.0431119 0.890445
0.0433065 0.891445
0.0435014 0.892446
0.0436975 0.893447
0.0438954 0.894447
0.0440964 0.895447
0.0443011 0.896448
0.0445112 0.897448
0.0447273 0.898449
0.0449508 0.899449
0.0451824 0.90045
0.045423 0.90145
0.0456737 0.902451
0.0459349 0.903452
0.046207 0.904452
0.0464902 0.905452
0.0467843 0.906453
0.0470895 0.907453
0.0474054 0.908454
0.0477316 0.909454
0.0480679 0.910455
0.0484135 0.911455
0.0487682 0.912456
0.0491307 0.913456
0.0495007 0.914457
0.0498774 0.915457
0.0502604 0.916458
0.0506488 0.917458
0.0510428 0.918459
0.0514417 0.919459
0.0518451 0.92046
0.0522535 0.921461
0.0526665 0.922461
0.0530847 0.923461
0.0535081 0.924462
0.0539373 0.925462
0.0543728 0.926463
0.0548153 0.927463
0.0552653 0.928464
0.0557233 0.929464
0.05619 0.930465
0.0566658 0.931466
0.057152 0.932466
0.0576489 0.933466
0.0581567 0.934467
0.0586764 0.935467
0.0592089 0.936468
0.0597548 0.937468
0.0603157 0.938469
0.0608937 0.939469
0.0614963 0.94047
0.0621567 0.941471
0.0630773 0.942471
0.0657182 0.943471
0.0755788 0.944472
0.0855629 0.945472
0.0881687 0.946473
0.0893912 0.947473
0.0903973 0.948474
0.0913208 0.949474
0.0922014 0.950475
0.0930655 0.951476
0.0939362 0.952476
0.0948361 0.953476
0.0957894 0.954477
0.0968226 0.955477
0.0979661 0.956478
0.0992555 0.957478
0.100735 0.958479
0.10246 0.95948
0.104498 0.96048
0.106932 0.96148
0.10986 0.962481
0.113384 0.963481
0.117603 0.964482
0.122614 0.965482
0.128521 0.966483
0.135453 0.967483
0.14352 0.968484
0.152631 0.969485
0.162309 0.970485
0.171725 0.971485
0.180049 0.972486
0.186827 0.973486
0.19206 0.974487
0.196014 0.975487
0.19901 0.976488
0.201304 0.977488
0.203069 0.978489
0.204414 0.97949
0.205423 0.98049
0.206189 0.98149
0.206809 0.982491
0.207368 0.983491
0.207925 0.984492
0.208509 0.985492
0.209128 0.986493
0.209776 0.987493
0.210444 0.988494
0.211117 0.989495
0.211774 0.990495
0.212386 0.991495
0.212914 0.992496
0.213311 0.993496
0.213531 0.994497
0.213535 0.995497
0.21331 0.996498
0.212882 0.997498
0.212325 0.998499
0.211758 0.999499
0.211319 1.0005

==> ideal_MHD_orszag_tang/const_num_visc/N4000_y0427_D2Q5.csv <==
Pressure arc_length
0.0687126 0
0.069061 0.0010005
0.0694171 0.002001
0.0697774 0.0030015
0.0701426 0.004002
0.070513 0.0050025
0.0708891 0.006003
0.0712712 0.0070035
0.0716599 0.008004
0.0720556 0.0090045
0.0724587 0.010005
0.0728689 0.0110055
0.0732869 0.012006
0.0737127 0.0130065
0.0741466 0.014007
0.0745888 0.0150075
0.0750392 0.016008
0.0754979 0.0170085
0.075965 0.018009
0.0764406 0.0190095
0.0769249 0.02001
0.0774179 0.0210105
0.0779197 0.022011
0.0784307 0.0230115
0.0789511 0.024012
0.0794811 0.0250125
0.0800212 0.026013
0.0805722 0.0270135
0.0811345 0.028014
0.0817089 0.0290145
0.0822968 0.030015
0.0828992 0.0310155
0.0835181 0.032016
0.0841557 0.0330165
0.0848143 0.034017
0.0854974 0.0350175
0.0862085 0.036018
0.0869525 0.0370185
0.0877343 0.038019
0.0885595 0.0390195
0.0894342 0.04002
0.0903637 0.0410205
0.0913521 0.042021
0.0924008 0.0430215
0.0935081 0.044022
0.0946677 0.0450225
0.0958687 0.046023
0.0970976 0.0470235
0.0983381 0.048024
0.0995752 0.0490245
0.100796 0.050025
0.101991 0.0510255
0.103156 0.052026
0.104289 0.0530265
0.105391 0.054027
0.106467 0.0550275
0.107519 0.056028
0.108553 0.0570285
0.109571 0.058029
0.110578 0.0590295
0.111577 0.06003
0.112571 0.0610305
0.11356 0.062031
0.114548 0.0630315
0.115535 0.064032
0.116523 0.0650325
0.117511 0.066033
0.118502 0.0670335
0.119493 0.068034
0.120487 0.0690345
0.121482 0.070035
0.122479 0.0710355
0.123477 0.072036
0.124477 0.0730365
0.125477 0.074037
0.126478 0.0750375
0.127479 0.076038
0.128481 0.0770385
0.129482 0.078039
0.130484 0.0790395
0.131486 0.08004
0.132488 0.0810405
0.13349 0.082041
0.134494 0.0830415
0.135499 0.084042
0.136505 0.0850425
0.137512 0.086043
0.13852 0.0870435
0.139528 0.088044
0.140534 0.0890445
0.141535 0.090045
0.142531 0.0910455
0.143517 0.092046
0.14449 0.0930465
0.145449 0.094047
0.14639 0.0950475
0.147312 0.096048
0.148213 0.0970485
0.149093 0.098049
0.149951 0.0990495
0.150788 0.10005
0.151604 0.10105
0.152402 0.102051
0.153181 0.103051
0.153945 0.104052
0.154694 0.105052
0.155431 0.106053
0.156156 0.107053
0.156872 0.108054
0.157581 0.109054
0.158283 0.110055
0.15898 0.111055
0.159672 0.112056
0.160359 0.113056
0.161043 0.114057
0.161721 0.115057
0.162394 0.116058
0.163061 0.117058
0.163721 0.118059
0.164373 0.119059
0.165015 0.12006
0.165646 0.12106
0.166266 0.122061
0.166872 0.123062
0.167466 0.124062
0.168045 0.125062
0.168611 0.126063
0.169161 0.127063
0.169698 0.128064
0.17022 0.129065
0.170728 0.130065
0.171222 0.131066
0.171703 0.132066
0.172172 0.133066
0.172628 0.134067
0.173073 0.135067
0.173506 0.136068
0.173927 0.137068
0.174338 0.138069
0.174739 0.139069
0.175128 0.14007
0.175507 0.141071
0.175875 0.142071
0.176232 0.143072
0.17658 0.144072
0.176917 0.145072
0.177247 0.146073
0.177568 0.147073
0.177883 0.148074
0.178193 0.149074
0.178499 0.150075
0.178803 0.151075
0.179104 0.152076
0.179404 0.153076
0.179703 0.154077
0.180002 0.155078
0.180299 0.156078
0.180594 0.157078
0.180888 0.158079
0.18118 0.159079
0.181471 0.16008
0.181761 0.16108
0.18205 0.162081
0.182338 0.163081
0.182625 0.164082
0.182909 0.165082
0.18319 0.166083
0.183463 0.167084
0.183727 0.168084
0.183976 0.169084
0.184206 0.170085
0.184413 0.171085
0.184594 0.172086
0.184746 0.173086
0.184865 0.174087
0.18495 0.175087
0.184999 0.176088
0.185014 0.177088
0.184995 0.178089
0.184943 0.17909
0.184863 0.18009
0.184758 0.181091
0.184631 0.182091
0.184488 0.183091
0.184333 0.184092
0.18417 0.185092
0.184004 0.186093
0.183836 0.187093
0.18367 0.188094
0.183507 0.189094
0.18335 0.190095
0.183198 0.191096
0.183053 0.192096
0.182915 0.193097
0.182784 0.194097
0.18266 0.195097
0.182543 0.196098
0.182434 0.197098
0.182331 0.198099
0.182236 0.199099
0.182148 0.2001
0.182067 0.2011
0.181993 0.202101
0.181926 0.203102
0.181865 0.204102
0.181812 0.205103
0.181766 0.206103
0.181726 0.207103
0.181694 0.208104
0.18167 0.209104
0.181655 0.210105
0.181649 0.211105
0.181653 0.212106
0.18167 0.213106
0.181699 0.214107
0.181742 0.215108
0.181798 0.216108
0.181868 0.217109
0.181951 0.218109
0.182043 0.219109
0.182142 0.22011
0.182241 0.22111
0.182334 0.222111
0.182414 0.223111
0.182471 0.224112
0.182494 0.225112
0.182473 0.226113
0.182394 0.227114
0.182245 0.228114
0.182012 0.229115
0.18168 0.230115
0.181234 0.231115
0.180658 0.232116
0.179935 0.233116
0.179049 0.234117
0.177985 0.235117
0.176728 0.236118
0.175273 0.237118
0.17362 0.238119
0.171786 0.239119
0.1698 0.24012
0.167709 0.241121
0.165575 0.242121
0.163471 0.243121
0.161473 0.244122
0.159653 0.245122
0.158073 0.246123
0.156777 0.247123
0.155794 0.248124
0.155138 0.249124
0.154811 0.250125
0.154798 0.251126
0.155079 0.252126
0.155621 0.253127
0.15639 0.254127
0.157343 0.255128
0.158437 0.256128
0.159627 0.257129
0.160872 0.258129
0.162134 0.25913
0.163382 0.26013
0.164592 0.261131
0.165748 0.262131
0.166839 0.263131
0.167863 0.264132
0.168824 0.265133
0.169728 0.266133
0.170584 0.267134
0.171402 0.268134
0.172192 0.269135
0.172965 0.270135
0.173728 0.271136
0.174487 0.272136
0.17525 0.273137
0.176019 0.274137
0.1768 0.275138
0.177595 0.276138
0.178408 0.277139
0.179242 0.278139
0.1801 0.27914
0.180986 0.28014
0.181905 0.281141
0.182862 0.282141
0.183863 0.283142
0.184916 0.284142
0.186028 0.285143
0.187209 0.286143
0.188468 0.287143
0.189811 0.288144
0.191243 0.289145
0.192763 0.290145
0.194367 0.291146
0.196044 0.292146
0.197776 0.293147
0.199543 0.294147
0.201325 0.295148
0.203103 0.296148
0.204863 0.297149
0.206596 0.298149
0.208299 0.29915
0.209976 0.30015
0.211632 0.301151
0.213273 0.302151
0.214906 0.303152
0.216536 0.304152
0.218168 0.305153
0.219803 0.306153
0.221444 0.307154
0.223093 0.308154
0.22475 0.309155
0.226419 0.310155
0.2281 0.311155
0.229796 0.312156
0.231509 0.313157
0.233241 0.314157
0.234995 0.315158
0.23677 0.316158
0.238566 0.317159
0.240382 0.318159
0.242215 0.31916
0.244061 0.32016
0.245915 0.321161
0.247769 0.322161
0.249617 0.323162
0.251453 0.324162
0.253269 0.325163
0.25506 0.326163
0.256819 0.327164
0.258545 0.328164
0.260234 0.329165
0.261888 0.330165
0.263504 0.331166
0.265053 0.332166
0.266039 0.333167
0.259636 0.334167
0.199866 0.335167
0.137767 0.336168
0.13289 0.337169
0.133076 0.338169
0.133392 0.33917
0.133709 0.34017
0.134023 0.341171
0.134334 0.342171
0.134643 0.343172
0.134951 0.344172
0.135257 0.345173
0.135562 0.346173
0.135866 0.347174
0.13617 0.348174
0.136474 0.349174
0.136778 0.350175
0.137081 0.351176
0.137385 0.352176
0.137689 0.353177
0.137993 0.354177
0.138299 0.355178
0.138605 0.356178
0.138911 0.357179
0.139219 0.358179
0.139527 0.35918
0.139837 0.36018
0.140147 0.361181
0.140459 0.362181
0.140771 0.363182
0.141085 0.364182
0.1414 0.365183
0.141716 0.366183
0.142034 0.367184
0.142353 0.368184
0.142673 0.369185
0.142994 0.370185
0.143317 0.371186
0.14364 0.372186
0.143965 0.373186
0.14429 0.374187
0.144616 0.375188
0.144942 0.376188
0.145267 0.377189
0.145593 0.378189
0.145918 0.37919
0.146243 0.38019
0.146566 0.381191
0.146889 0.382191
0.147209 0.383192
0.147528 0.384192
0.147845 0.385193
0.14816 0.386193
0.148473 0.387194
0.148783 0.388194
0.14909 0.389195
0.149394 0.390195
0.149694 0.391196
0.149991 0.392196
0.150284 0.393197
0.150572 0.394197
0.150857 0.395198
0.151137 0.396198
0.151413 0.397198
0.151685 0.398199
0.151952 0.3992
0.152216 0.4002
0.152476 0.401201
0.152734 0.402201
0.153001 0.403202
0.153321 0.404202
0.153893 0.405203
0.15559 0.406203
0.161956 0.407204
0.183239 0.408204
0.228426 0.409205
0.277747 0.410205
0.306635 0.411206
0.318352 0.412206
0.323082 0.413207
0.325652 0.414207
0.327607 0.415208
0.32941 0.416208
0.331256 0.417209
0.333356 0.418209
0.336091 0.41921
0.340082 0.42021
0.345956 0.42121
0.353596 0.422211
0.361555 0.423212
0.367986 0.424212
0.372118 0.425213
0.374303 0.426213
0.375202 0.427214
0.375329 0.428214
0.374994 0.429215
0.374373 0.430215
0.37358 0.431216
0.372694 0.432216
0.371776 0.433217
0.370874 0.434217
0.370024 0.435217
0.369249 0.436218
0.368567 0.437219
0.36799 0.438219
0.367523 0.43922
0.367174 0.44022
0.366944 0.441221
0.366829 0.442221
0.366818 0.443222
0.366888 0.444222
0.367015 0.445222
0.367174 0.446223
0.367358 0.447224
0.367569 0.448224
0.367827 0.449225
0.368148 0.450225
0.368547 0.451226
0.36902 0.452226
0.369555 0.453227
0.370132 0.454227
0.370731 0.455228
0.371341 0.456228
0.37196 0.457229
0.372597 0.458229
0.37327 0.459229
0.374002 0.46023
0.374817 0.461231
0.375739 0.462231
0.376783 0.463232
0.377955 0.464232
0.379252 0.465233
0.380658 0.466233
0.38215 0.467234
0.383696 0.468234
0.385258 0.469235
0.386798 0.470235
0.388277 0.471236
0.389661 0.472236
0.390919 0.473237
0.392027 0.474237
0.39297 0.475238
0.393734 0.476238
0.394318 0.477239
0.394723 0.478239
0.394956 0.47924
0.395029 0.48024
0.394958 0.481241
0.394759 0.482241
0.394452 0.483241
0.394056 0.484242
0.39359 0.485243
0.393072 0.486243
0.392518 0.487244
0.391941 0.488244
0.391353 0.489245
0.390764 0.490245
0.390179 0.491246
0.389605 0.492246
0.389044 0.493247
0.388497 0.494247
0.387965 0.495248
0.387447 0.496248
0.386941 0.497249
0.386442 0.498249
0.385949 0.49925
0.385455 0.50025
0.384957 0.501251
0.384449 0.502251
0.383927 0.503251
0.383387 0.504252
0.382825 0.505252
0.382238 0.506253
0.381627 0.507253
0.380992 0.508254
0.380335 0.509254
0.379661 0.510255
0.378974 0.511256
0.378281 0.512256
0.377587 0.513256
0.376899 0.514257
0.376221 0.515257
0.375558 0.516258
0.374911 0.517258
0.374282 0.518259
0.373672 0.519259
0.373077 0.52026
0.372497 0.52126
0.371927 0.522261
0.371365 0.523261
0.370805 0.524262
0.370246 0.525262
0.369683 0.526263
0.369113 0.527263
0.368534 0.528264
0.367943 0.529265
0.367341 0.530265
0.366725 0.531265
0.366096 0.532266
0.365453 0.533266
0.364797 0.534267
0.36413 0.535267
0.363453 0.536268
0.362767 0.537268
0.362074 0.538269
0.361377 0.53927
0.360677 0.54027
0.359978 0.54127
0.359281 0.542271
0.358589 0.543271
0.357905 0.544272
0.357229 0.545272
0.356565 0.546273
0.355914 0.547273
0.355277 0.548274
0.354655 0.549275
0.354048 0.550275
0.353456 0.551275
0.352878 0.552276
0.352311 0.553276
0.351753 0.554277
0.3512 0.555277
0.350647 0.556278
0.350088 0.557278
0.349517 0.558279
0.348928 0.55928
0.348312 0.56028
0.347663 0.56128
0.346976 0.562281
0.346242 0.563281
0.345458 0.564282
0.344619 0.565282
0.34372 0.566283
0.342762 0.567284
0.341743 0.568284
0.340661 0.569284
0.339516 0.570285
0.338308 0.571285
0.337036 0.572286
0.335699 0.573286
0.334296 0.574287
0.332825 0.575287
0.331282 0.576288
0.329661 0.577289
0.327958 0.578289
0.326165 0.579289
0.324274 0.58029
0.322275 0.58129
0.320154 0.582291
0.317898 0.583291
0.315488 0.584292
0.312904 0.585292
0.310119 0.586293
0.3071 0.587294
0.303808 0.588294
0.300195 0.589294
0.296202 0.590295
0.291756 0.591295
0.286777 0.592296
0.28117 0.593296
0.274839 0.594297
0.267697 0.595297
0.259699 0.596298
0.250872 0.597299
0.241368 0.598299
0.231473 0.599299
0.221595 0.6003
0.212178 0.6013
0.2036 0.602301
0.196087 0.603301
0.189704 0.604302
0.184387 0.605302
0.179997 0.606303
0.176386 0.607304
0.173422 0.608304
0.170995 0.609304
0.16902 0.610305
0.167429 0.611305
0.166157 0.612306
0.165139 0.613306
0.164307 0.614307
0.163596 0.615308
0.162946 0.616308
0.16231 0.617308
0.161652 0.618309
0.160948 0.619309
0.160175 0.62031
0.15931 0.62131
0.158322 0.622311
0.157176 0.623311
0.155842 0.624312
0.154301 0.625313
0.152564 0.626313
0.150667 0.627313
0.148676 0.628314
0.146664 0.629314
0.144697 0.630315
0.142825 0.631315
0.141072 0.632316
0.139451 0.633316
0.137961 0.634317
0.136598 0.635318
0.135357 0.636318
0.134236 0.637318
0.133234 0.638319
0.132351 0.639319
0.131589 0.64032
0.130955 0.64132
0.130454 0.642321
0.130093 0.643321
0.129882 0.644322
0.129833 0.645323
0.129961 0.646323
0.130284 0.647323
0.130823 0.648324
0.1316 0.649324
0.13264 0.650325
0.133965 0.651325
0.135591 0.652326
0.137523 0.653327
0.139747 0.654327
0.142223 0.655327
0.144886 0.656328
0.147648 0.657328
0.150405 0.658329
0.153061 0.659329
0.155546 0.66033
0.157831 0.66133
0.15993 0.662331
0.161874 0.663332
0.163694 0.664332
0.165399 0.665332
0.166969 0.666333
0.168352 0.667333
0.169439 0.668334
0.170005 0.669334
0.169526 0.670335
0.166783 0.671335
0.159813 0.672336
0.148942 0.673337
0.140042 0.674337
0.136571 0.675337
0.135895 0.676338
0.133024 0.677338
0.119109 0.678339
0.095513 0.679339
0.0828428 0.68034
0.0800594 0.68134
0.0798344 0.682341
0.0800535 0.683342
0.0803407 0.684342
0.0806375 0.685342
0.0809354 0.686343
0.0812341 0.687343
0.0815347 0.688344
0.0818386 0.689344
0.082148 0.690345
0.0824645 0.691345
0.08279 0.692346
0.0831263 0.693347
0.0834745 0.694347
0.0838355 0.695347
0.08421 0.696348
0.0845982 0.697348
0.0849999 0.698349
0.0854148 0.699349
0.0858424 0.70035
0.0862818 0.701351
0.0867321 0.702351
0.0871924 0.703351
0.0876612 0.704352
0.0881374 0.705352
0.08862 0.706353
0.0891082 0.707353
0.0896011 0.708354
0.0900978 0.709354
0.0905978 0.710355
0.0911006 0.711356
0.0916059 0.712356
0.0921137 0.713356
0.0926237 0.714357
0.0931358 0.715357
0.09365 0.716358
0.0941659 0.717358
0.0946836 0.718359
0.0952024 0.719359
0.0957221 0.72036
0.0962422 0.721361
0.096762 0.722361
0.0972812 0.723361
0.0977989 0.724362
0.0983145 0.725362
0.0988275 0.726363
0.099337 0.727363
0.0998425 0.728364
0.100343 0.729364
0.100839 0.730365
0.101328 0.731366
0.101811 0.732366
0.102287 0.733366
0.102756 0.734367
0.103216 0.735367
0.103668 0.736368
0.104111 0.737368
0.104546 0.738369
0.10497 0.73937
0.105385 0.74037
0.10579 0.74137
0.106185 0.742371
0.106569 0.743371
0.106944 0.744372
0.107308 0.745372
0.107661 0.746373
0.108005 0.747373
0.108338 0.748374
0.108662 0.749375
0.108977 0.750375
0.109283 0.751375
0.10958 0.752376
0.109871 0.753376
0.110154 0.754377
0.110431 0.755377
0.110703 0.756378
0.11097 0.757378
0.111234 0.758379
0.111495 0.75938
0.111754 0.76038
0.112011 0.76138
0.112268 0.762381
0.112525 0.763381
0.112781 0.764382
0.113038 0.765382
0.113295 0.766383
0.113552 0.767383
0.113809 0.768384
0.114065 0.769385
0.114321 0.770385
0.114575 0.771385
0.114828 0.772386
0.115078 0.773386
0.115325 0.774387
0.115569 0.775387
0.115809 0.776388
0.116044 0.777388
0.116273 0.778389
0.116497 0.77939
0.116715 0.78039
0.116925 0.78139
0.117127 0.782391
0.11732 0.783391
0.117503 0.784392
0.117677 0.785392
0.117841 0.786393
0.117993 0.787394
0.118135 0.788394
0.118265 0.789394
0.118384 0.790395
0.118493 0.791395
0.118589 0.792396
0.118674 0.793396
0.118747 0.794397
0.118808 0.795397
0.118855 0.796398
0.118887 0.797399
0.118903 0.798399
0.118903 0.799399
0.118883 0.8004
0.118843 0.8014
0.118782 0.802401
0.118696 0.803401
0.118586 0.804402
0.11845 0.805402
0.118284 0.806403
0.118089 0.807404
0.117863 0.808404
0.117602 0.809404
0.117306 0.810405
0.116972 0.811405
0.116599 0.812406
0.116186 0.813406
0.115732 0.814407
0.115236 0.815407
0.114699 0.816408
0.114125 0.817409
0.113515 0.818409
0.112875 0.819409
0.112208 0.82041
0.11152 0.82141
0.110815 0.822411
0.1101 0.823411
0.109376 0.824412
0.108646 0.825412
0.107913 0.826413
0.107174 0.827413
0.106429 0.828414
0.105674 0.829414
0.104906 0.830415
0.104119 0.831415
0.103307 0.832416
0.102462 0.833416
0.101576 0.834417
0.100641 0.835418
0.0996479 0.836418
0.0985933 0.837418
0.097478 0.838419
0.096312 0.839419
0.0951157 0.84042
0.0939192 0.84142
0.0927579 0.842421
0.0916662 0.843421
0.0906704 0.844422
0.089785 0.845423
0.0890126 0.846423
0.0883459 0.847423
0.0877722 0.848424
0.087276 0.849424
0.0868425 0.850425
0.0864585 0.851425
0.0861132 0.852426
0.085798 0.853426
0.0855064 0.854427
0.0852337 0.855428
0.0849768 0.856428
0.0847333 0.857428
0.0845018 0.858429
0.0842815 0.859429
0.0840723 0.86043
0.083874 0.86143
0.0836871 0.862431
0.0835122 0.863431
0.0833499 0.864432
0.0832008 0.865433
0.0830662 0.866433
0.0829474 0.867433
0.0828459 0.868434
0.0827624 0.869434
0.0826991 0.870435
0.0826571 0.871435
0.0826386 0.872436
0.0826458 0.873437
0.0826813 0.874437
0.082748 0.875437
0.0828491 0.876438
0.0829882 0.877438
0.0831695 0.878439
0.083398 0.879439
0.0836792 0.88044
0.0840196 0.88144
0.0844271 0.882441
0.0849115 0.883442
0.085482 0.884442
0.0861505 0.885442
0.0869311 0.886443
0.0878395 0.887443
0.0888931 0.888444
0.0901105 0.889444
0.0915115 0.890445
0.0931146 0.891445
0.0949361 0.892446
0.0969852 0.893447
0.0992602 0.894447
0.101742 0.895447
0.104387 0.896448
0.107121 0.897448
0.10983 0.898449
0.112367 0.899449
0.114552 0.90045
0.11619 0.90145
0.117091 0.902451
0.117104 0.903452
0.116139 0.904452
0.114187 0.905452
0.111324 0.906453
0.107694 0.907453
0.103493 0.908454
0.0989323 0.909454
0.0942155 0.910455
0.0895197 0.911455
0.0849862 0.912456
0.0807166 0.913456
0.0767744 0.914457
0.0731916 0.915457
0.0699775 0.916458
0.0671259 0.917458
0.0646178 0.918459
0.0624281 0.919459
0.0605279 0.92046
0.0588876 0.921461
0.0574787 0.922461
0.0562742 0.923461
0.0552493 0.924462
0.0543812 0.925462
0.0536492 0.926463
0.0530336 0.927463
0.0525195 0.928464
0.0520961 0.929464
0.0517513 0.930465
0.0514745 0.931466
0.0512565 0.932466
0.0510898 0.933466
0.0509674 0.934467
0.0508839 0.935467
0.0508345 0.936468
0.050815 0.937468
0.0508222 0.938469
0.0508534 0.939469
0.050906 0.94047
0.0509784 0.941471
0.0510683 0.942471
0.0511746 0.943471
0.0512962 0.944472
0.0514323 0.945472
0.0515817 0.946473
0.0517437 0.947473
0.0519176 0.948474
0.052103 0.949474
0.0522993 0.950475
0.0525062 0.951476
0.0527228 0.952476
0.0529486 0.953476
0.053183 0.954477
0.053426 0.955477
0.0536776 0.956478
0.0539381 0.957478
0.0542074 0.958479
0.0544854 0.95948
0.0547722 0.96048
0.0550671 0.96148
0.0553701 0.962481
0.0556808 0.963481
0.0559989 0.964482
0.0563238 0.965482
0.0566552 0.966483
0.0569927 0.967483
0.0573359 0.968484
0.0576842 0.969485
0.0580371 0.970485
0.0583945 0.971485
0.0587554 0.972486
0.0591193 0.973486
0.0594857 0.974487
0.0598543 0.975487
0.0602244 0.976488
0.0605955 0.977488
0.0609671 0.978489
0.0613387 0.97949
0.0617099 0.98049
0.0620802 0.98149
0.0624491 0.982491
0.0628164 0.983491
0.0631818 0.984492
0.0635451 0.985492
0.0639063 0.986493
0.0642649 0.987493
0.0646211 0.988494
0.064975 0.989495
0.0653267 0.990495
0.0656763 0.991495
0.0660242 0.992496
0.0663704 0.993496
0.0667158 0.994497
0.0670608 0.995497
0.0674057 0.996498
0.067751 0.997498
0.0680973 0.998499
0.0684455 0.999499
0.0688017 1.0005

==> ideal_MHD_orszag_tang/const_num_visc/N4000_y0427_D2Q5_eta0.csv <==
Pressure arc_length
0.066795 0
0.0670852 0.0010005
0.0673933 0.002001
0.0677163 0.0030015
0.0680547 0.004002
0.0684088 0.0050025
0.0687786 0.006003
0.0691633 0.0070035
0.0695621 0.008004
0.0699741 0.0090045
0.0703983 0.010005
0.070833 0.0110055
0.0712775 0.012006
0.0717304 0.0130065
0.0721913 0.014007
0.0726592 0.0150075
0.0731337 0.016008
0.0736145 0.0170085
0.0741008 0.018009
0.0745929 0.0190095
0.0750909 0.02001
0.0755944 0.0210105
0.076104 0.022011
0.0766198 0.0230115
0.0771419 0.024012
0.0776705 0.0250125
0.0782064 0.026013
0.0787495 0.0270135
0.0793006 0.028014
0.07986 0.0290145
0.0804283 0.030015
0.0810059 0.0310155
0.081594 0.032016
0.0821936 0.0330165
0.0828058 0.034017
0.0834328 0.0350175
0.0840768 0.036018
0.0847414 0.0370185
0.085432 0.038019
0.0861554 0.0390195
0.0869226 0.04002
0.0877488 0.0410205
0.0886555 0.042021
0.0896706 0.0430215
0.0908241 0.044022
0.0921382 0.0450225
0.0936092 0.046023
0.0951899 0.0470235
0.0967955 0.048024
0.0983363 0.0490245
0.0997571 0.050025
0.101046 0.0510255
0.10222 0.052026
0.103307 0.0530265
0.104334 0.054027
0.10532 0.0550275
0.106281 0.056028
0.107226 0.0570285
0.108163 0.058029
0.109095 0.0590295
0.110027 0.06003
0.110959 0.0610305
0.111895 0.062031
0.112834 0.0630315
0.113778 0.064032
0.114727 0.0650325
0.11568 0.066033
0.11664 0.0670335
0.117605 0.068034
0.118575 0.0690345
0.11955 0.070035
0.12053 0.0710355
0.121514 0.072036
0.122503 0.0730365
0.123495 0.074037
0.12449 0.0750375
0.125488 0.076038
0.126487 0.0770385
0.127487 0.078039
0.128487 0.0790395
0.129488 0.08004
0.130488 0.0810405
0.131487 0.082041
0.132486 0.0830415
0.133486 0.084042
0.134488 0.0850425
0.135495 0.086043
0.136509 0.0870435
0.137531 0.088044
0.138564 0.0890445
0.139606 0.090045
0.140653 0.0910455
0.141698 0.092046
0.142734 0.0930465
0.143752 0.094047
0.144747 0.0950475
0.145713 0.096048
0.14665 0.0970485
0.147559 0.098049
0.148441 0.0990495
0.149298 0.10005
0.150131 0.10105
0.150943 0.102051
0.151734 0.103051
0.152505 0.104052
0.153256 0.105052
0.153989 0.106053
0.154704 0.107053
0.155405 0.108054
0.156094 0.109054
0.156774 0.110055
0.157449 0.111055
0.158121 0.112056
0.158792 0.113056
0.159464 0.114057
0.160137 0.115057
0.160811 0.116058
0.161485 0.117058
0.162157 0.118059
0.162825 0.119059
0.163486 0.12006
0.164139 0.12106
0.164781 0.122061
0.165411 0.123062
0.166028 0.124062
0.166631 0.125062
0.16722 0.126063
0.167794 0.127063
0.168353 0.128064
0.168898 0.129065
0.169428 0.130065
0.169943 0.131066
0.170445 0.132066
0.170932 0.133066
0.171407 0.134067
0.171868 0.135067
0.172317 0.136068
0.172754 0.137068
0.17318 0.138069
0.173595 0.139069
0.173998 0.14007
0.174389 0.141071
0.174767 0.142071
0.175131 0.143072
0.17548 0.144072
0.175815 0.145072
0.176135 0.146073
0.176442 0.147073
0.176739 0.148074
0.177028 0.149074
0.177313 0.150075
0.177596 0.151075
0.177879 0.152076
0.178165 0.153076
0.178456 0.154077
0.178751 0.155078
0.17905 0.156078
0.179353 0.157078
0.179655 0.158079
0.179954 0.159079
0.180248 0.16008
0.180535 0.16108
0.180818 0.162081
0.181099 0.163081
0.181382 0.164082
0.181672 0.165082
0.181972 0.166083
0.182282 0.167084
0.182596 0.168084
0.182909 0.169084
0.18321 0.170085
0.18349 0.171085
0.183742 0.172086
0.183959 0.173086
0.184138 0.174087
0.184274 0.175087
0.184363 0.176088
0.184401 0.177088
0.184387 0.178089
0.184318 0.17909
0.1842 0.18009
0.18404 0.181091
0.183847 0.182091
0.183634 0.183091
0.183412 0.184092
0.183191 0.185092
0.18298 0.186093
0.182782 0.187093
0.1826 0.188094
0.182434 0.189094
0.182284 0.190095
0.182148 0.191096
0.182024 0.192096
0.18191 0.193097
0.181805 0.194097
0.181707 0.195097
0.181616 0.196098
0.181531 0.197098
0.181452 0.198099
0.181378 0.199099
0.18131 0.2001
0.181249 0.2011
0.181194 0.202101
0.181147 0.203102
0.181108 0.204102
0.181077 0.205103
0.181054 0.206103
0.181039 0.207103
0.181033 0.208104
0.181034 0.209104
0.181043 0.210105
0.181057 0.211105
0.181077 0.212106
0.181103 0.213106
0.181136 0.214107
0.181177 0.215108
0.181229 0.216108
0.181296 0.217109
0.181381 0.218109
0.181488 0.219109
0.181617 0.22011
0.18177 0.22111
0.181942 0.222111
0.182128 0.223111
0.182319 0.224112
0.182503 0.225112
0.182667 0.226113
0.182798 0.227114
0.18288 0.228114
0.182897 0.229115
0.182832 0.230115
0.182664 0.231115
0.182366 0.232116
0.181903 0.233116
0.181226 0.234117
0.180277 0.235117
0.178986 0.236118
0.177288 0.237118
0.175139 0.238119
0.172547 0.239119
0.16959 0.24012
0.166424 0.241121
0.163252 0.242121
0.160269 0.243121
0.157622 0.244122
0.155381 0.245122
0.153564 0.246123
0.15216 0.247123
0.151158 0.248124
0.150559 0.249124
0.150371 0.250125
0.150605 0.251126
0.151252 0.252126
0.152283 0.253127
0.153639 0.254127
0.155243 0.255128
0.157006 0.256128
0.158838 0.257129
0.160662 0.258129
0.162413 0.25913
0.164047 0.26013
0.165538 0.261131
0.166879 0.262131
0.168076 0.263131
0.169148 0.264132
0.170117 0.265133
0.17101 0.266133
0.171849 0.267134
0.172651 0.268134
0.173427 0.269135
0.174185 0.270135
0.174929 0.271136
0.175664 0.272136
0.176394 0.273137
0.177123 0.274137
0.177858 0.275138
0.178602 0.276138
0.179358 0.277139
0.180128 0.278139
0.180911 0.27914
0.181708 0.28014
0.18252 0.281141
0.183348 0.282141
0.184198 0.283142
0.185076 0.284142
0.185992 0.285143
0.186961 0.286143
0.188002 0.287143
0.189141 0.288144
0.19041 0.289145
0.191843 0.290145
0.193457 0.291146
0.195247 0.292146
0.197173 0.293147
0.199166 0.294147
0.201153 0.295148
0.203075 0.296148
0.204903 0.297149
0.206639 0.298149
0.208307 0.29915
0.209932 0.30015
0.211537 0.301151
0.213136 0.302151
0.214736 0.303152
0.21634 0.304152
0.217948 0.305153
0.219563 0.306153
0.221182 0.307154
0.222806 0.308154
0.224435 0.309155
0.226066 0.310155
0.2277 0.311155
0.229335 0.312156
0.230972 0.313157
0.232612 0.314157
0.234263 0.315158
0.235932 0.316158
0.237632 0.317159
0.239374 0.318159
0.241172 0.31916
0.243031 0.32016
0.244952 0.321161
0.246927 0.322161
0.248939 0.323162
0.250967 0.324162
0.252987 0.325163
0.254974 0.326163
0.256913 0.327164
0.258791 0.328164
0.260607 0.329165
0.262363 0.330165
0.264071 0.331166
0.265744 0.332166
0.2674 0.333167
0.269031 0.334167
0.26287 0.335167
0.140673 0.336168
0.132644 0.337169
0.132962 0.338169
0.133275 0.33917
0.133587 0.34017
0.133896 0.341171
0.134203 0.342171
0.134508 0.343172
0.134813 0.344172
0.135116 0.345173
0.135419 0.346173
0.135721 0.347174
0.136023 0.348174
0.136325 0.349174
0.136627 0.350175
0.136929 0.351176
0.137232 0.352176
0.137534 0.353177
0.137838 0.354177
0.138142 0.355178
0.138447 0.356178
0.138752 0.357179
0.139058 0.358179
0.139365 0.35918
0.139673 0.36018
0.139981 0.361181
0.14029 0.362181
0.1406 0.363182
0.140911 0.364182
0.141223 0.365183
0.141535 0.366183
0.141849 0.367184
0.142164 0.368184
0.14248 0.369185
0.142797 0.370185
0.143116 0.371186
0.143436 0.372186
0.143758 0.373186
0.144081 0.374187
0.144406 0.375188
0.144732 0.376188
0.14506 0.377189
0.145388 0.378189
0.145717 0.37919
0.146046 0.38019
0.146375 0.381191
0.146704 0.382191
0.147032 0.383192
0.147359 0.384192
0.147683 0.385193
0.148006 0.386193
0.148325 0.387194
0.148642 0.388194
0.148954 0.389195
0.149263 0.390195
0.149567 0.391196
0.149867 0.392196
0.150162 0.393197
0.150451 0.394197
0.150736 0.395198
0.151015 0.396198
0.151288 0.397198
0.151557 0.398199
0.151819 0.3992
0.152077 0.4002
0.152329 0.401201
0.152576 0.402201
0.152818 0.403202
0.153056 0.404202
0.153293 0.405203
0.153586 0.406203
0.154993 0.407204
0.172459 0.408204
0.2528 0.409205
0.320248 0.410205
0.327662 0.411206
0.329616 0.412206
0.331583 0.413207
0.333419 0.414207
0.335141 0.415208
0.336772 0.416208
0.338364 0.417209
0.3401 0.418209
0.342682 0.41921
0.348102 0.42021
0.35844 0.42121
0.369852 0.422211
0.376468 0.423212
0.37902 0.424212
0.379805 0.425213
0.379821 0.426213
0.379397 0.427214
0.378678 0.428214
0.377755 0.429215
0.3767 0.430215
0.375573 0.431216
0.374423 0.432216
0.373292 0.433217
0.372213 0.434217
0.371211 0.435217
0.3703 0.436218
0.369488 0.437219
0.368774 0.438219
0.368158 0.43922
0.367649 0.44022
0.367261 0.441221
0.367014 0.442221
0.366911 0.443222
0.366922 0.444222
0.366987 0.445222
0.367027 0.446223
0.367002 0.447224
0.366955 0.448224
0.367005 0.449225
0.367274 0.450225
0.367811 0.451226
0.368565 0.452226
0.369434 0.453227
0.370314 0.454227
0.371137 0.455228
0.371874 0.456228
0.372519 0.457229
0.373084 0.458229
0.373599 0.459229
0.3741 0.46023
0.374645 0.461231
0.375304 0.462231
0.376156 0.463232
0.377279 0.464232
0.378729 0.465233
0.380525 0.466233
0.382642 0.467234
0.385006 0.468234
0.387507 0.469235
0.390014 0.470235
0.392396 0.471236
0.39454 0.472236
0.396362 0.473237
0.397811 0.474237
0.398871 0.475238
0.399552 0.476238
0.399885 0.477239
0.399915 0.478239
0.399698 0.47924
0.399287 0.48024
0.398733 0.481241
0.398083 0.482241
0.397369 0.483241
0.396619 0.484242
0.39585 0.485243
0.395076 0.486243
0.394304 0.487244
0.39354 0.488244
0.392791 0.489245
0.392061 0.490245
0.391353 0.491246
0.390672 0.492246
0.390023 0.493247
0.389408 0.494247
0.388831 0.495248
0.388296 0.496248
0.387805 0.497249
0.387357 0.498249
0.386951 0.49925
0.386586 0.50025
0.386255 0.501251
0.38595 0.502251
0.385659 0.503251
0.385367 0.504252
0.385056 0.505252
0.384707 0.506253
0.384298 0.507253
0.383812 0.508254
0.383235 0.509254
0.38256 0.510255
0.381791 0.511256
0.380939 0.512256
0.380025 0.513256
0.379078 0.514257
0.378124 0.515257
0.377189 0.516258
0.376295 0.517258
0.375452 0.518259
0.374668 0.519259
0.373941 0.52026
0.373267 0.52126
0.372637 0.522261
0.372044 0.523261
0.371478 0.524262
0.370931 0.525262
0.370394 0.526263
0.369861 0.527263
0.369325 0.528264
0.368782 0.529265
0.368228 0.530265
0.36766 0.531265
0.367075 0.532266
0.366472 0.533266
0.365849 0.534267
0.365205 0.535267
0.364543 0.536268
0.363862 0.537268
0.363163 0.538269
0.362451 0.53927
0.361726 0.54027
0.360993 0.54127
0.360256 0.542271
0.35952 0.543271
0.35879 0.544272
0.358071 0.545272
0.35737 0.546273
0.356693 0.547273
0.356047 0.548274
0.355438 0.549275
0.354875 0.550275
0.354363 0.551275
0.35391 0.552276
0.353519 0.553276
0.353191 0.554277
0.352922 0.555277
0.352699 0.556278
0.352504 0.557278
0.352314 0.558279
0.3521 0.55928
0.351837 0.56028
0.351502 0.56128
0.35108 0.562281
0.350564 0.563281
0.349951 0.564282
0.349242 0.565282
0.348445 0.566283
0.347566 0.567284
0.346611 0.568284
0.345589 0.569284
0.344505 0.570285
0.343363 0.571285
0.342168 0.572286
0.340921 0.573286
0.339623 0.574287
0.33827 0.575287
0.336861 0.576288
0.335392 0.577289
0.333857 0.578289
0.33225 0.579289
0.330566 0.58029
0.328797 0.58129
0.326938 0.582291
0.324981 0.583291
0.322917 0.584292
0.320738 0.585292
0.318429 0.586293
0.315972 0.587294
0.313344 0.588294
0.31051 0.589294
0.307423 0.590295
0.304017 0.591295
0.300196 0.592296
0.29582 0.593296
0.290679 0.594297
0.284471 0.595297
0.276777 0.596298
0.267101 0.597299
0.255071 0.598299
0.240914 0.599299
0.225894 0.6003
0.211938 0.6013
0.200457 0.602301
0.191688 0.603301
0.185108 0.604302
0.180056 0.605302
0.176023 0.606303
0.172685 0.607304
0.169852 0.608304
0.16743 0.609304
0.165391 0.610305
0.163743 0.611305
0.162487 0.612306
0.161572 0.613306
0.160886 0.614307
0.160291 0.615308
0.159685 0.616308
0.15904 0.617308
0.158381 0.618309
0.157751 0.619309
0.157178 0.62031
0.156662 0.62131
0.156168 0.622311
0.155632 0.623311
0.154956 0.624312
0.154028 0.625313
0.152747 0.626313
0.151079 0.627313
0.149079 0.628314
0.146883 0.629314
0.144647 0.630315
0.142486 0.631315
0.140457 0.632316
0.138577 0.633316
0.136846 0.634317
0.135259 0.635318
0.133815 0.636318
0.132515 0.637318
0.131361 0.638319
0.13035 0.639319
0.12948 0.64032
0.128749 0.64132
0.128151 0.642321
0.127688 0.643321
0.127364 0.644322
0.127187 0.645323
0.12717 0.646323
0.127331 0.647323
0.127691 0.648324
0.128272 0.649324
0.129104 0.650325
0.130221 0.651325
0.131668 0.652326
0.133499 0.653327
0.135763 0.654327
0.138482 0.655327
0.141618 0.656328
0.145043 0.657328
0.148526 0.658329
0.151781 0.659329
0.154568 0.66033
0.156821 0.66133
0.158653 0.662331
0.160239 0.663332
0.1617 0.664332
0.163093 0.665332
0.164428 0.666333
0.165676 0.667333
0.166762 0.668334
0.167563 0.669334
0.167864 0.670335
0.167184 0.671335
0.16379 0.672336
0.152131 0.673337
0.136085 0.674337
0.131711 0.675337
0.133167 0.676338
0.135191 0.677338
0.109408 0.678339
0.0790541 0.679339
0.0763322 0.68034
0.076554 0.68134
0.0769102 0.682341
0.0772768 0.683342
0.0776427 0.684342
0.0780028 0.685342
0.0783541 0.686343
0.0786969 0.687343
0.079033 0.688344
0.079366 0.689344
0.0796997 0.690345
0.080038 0.691345
0.080384 0.692346
0.0807405 0.693347
0.0811093 0.694347
0.0814918 0.695347
0.0818891 0.696348
0.0823018 0.697348
0.0827299 0.698349
0.0831733 0.699349
0.0836315 0.70035
0.0841037 0.701351
0.0845879 0.702351
0.0850828 0.703351
0.0855861 0.704352
0.0860953 0.705352
0.0866077 0.706353
0.0871209 0.707353
0.0876326 0.708354
0.0881414 0.709354
0.0886463 0.710355
0.0891476 0.711356
0.0896465 0.712356
0.0901447 0.713356
0.0906443 0.714357
0.0911471 0.715357
0.0916544 0.716358
0.0921674 0.717358
0.0926867 0.718359
0.0932121 0.719359
0.0937436 0.72036
0.0942806 0.721361
0.0948223 0.722361
0.0953679 0.723361
0.0959162 0.724362
0.0964663 0.725362
0.0970168 0.726363
0.0975664 0.727363
0.0981138 0.728364
0.0986577 0.729364
0.0991966 0.730365
0.0997294 0.731366
0.100255 0.732366
0.100772 0.733366
0.101279 0.734367
0.101777 0.735367
0.102262 0.736368
0.102736 0.737368
0.103197 0.738369
0.103645 0.73937
0.104079 0.74037
0.104499 0.74137
0.104904 0.742371
0.105295 0.743371
0.10567 0.744372
0.106031 0.745372
0.106378 0.746373
0.10671 0.747373
0.107029 0.748374
0.107335 0.749375
0.107629 0.750375
0.107911 0.751375
0.108182 0.752376
0.108443 0.753376
0.108693 0.754377
0.108934 0.755377
0.109166 0.756378
0.109389 0.757378
0.109606 0.758379
0.109818 0.75938
0.110028 0.76038
0.110237 0.76138
0.110447 0.762381
0.110661 0.763381
0.110879 0.764382
0.111102 0.765382
0.11133 0.766383
0.111562 0.767383
0.111798 0.768384
0.112035 0.769385
0.112274 0.770385
0.112511 0.771385
0.112747 0.772386
0.112981 0.773386
0.113213 0.774387
0.113443 0.775387
0.113671 0.776388
0.113898 0.777388
0.114124 0.778389
0.114347 0.77939
0.114567 0.78039
0.11478 0.78139
0.114984 0.782391
0.115177 0.783391
0.115356 0.784392
0.115521 0.785392
0.115671 0.786393
0.115808 0.787394
0.115934 0.788394
0.116051 0.789394
0.116162 0.790395
0.11627 0.791395
0.116375 0.792396
0.11648 0.793396
0.116582 0.794397
0.11668 0.795397
0.116771 0.796398
0.116853 0.797399
0.116921 0.798399
0.116972 0.799399
0.117004 0.8004
0.117012 0.8014
0.116995 0.802401
0.116953 0.803401
0.116883 0.804402
0.116785 0.805402
0.116658 0.806403
0.116502 0.807404
0.116313 0.808404
0.116092 0.809404
0.115833 0.810405
0.115534 0.811405
0.115188 0.812406
0.114792 0.813406
0.114338 0.814407
0.113825 0.815407
0.113252 0.816408
0.112621 0.817409
0.111941 0.818409
0.111223 0.819409
0.110481 0.82041
0.109728 0.82141
0.108977 0.822411
0.108234 0.823411
0.107503 0.824412
0.106784 0.825412
0.106073 0.826413
0.105364 0.827413
0.10465 0.828414
0.103926 0.829414
0.103183 0.830415
0.102417 0.831415
0.101621 0.832416
0.100788 0.833416
0.0999105 0.834417
0.098974 0.835418
0.0979562 0.836418
0.0968237 0.837418
0.0955398 0.838419
0.0940891 0.839419
0.0925165 0.84042
0.0909403 0.84142
0.0895061 0.842421
0.0883131 0.843421
0.0873795 0.844422
0.0866654 0.845423
0.0861118 0.846423
0.0856657 0.847423
0.0852879 0.848424
0.0849526 0.849424
0.0846439 0.850425
0.0843523 0.851425
0.0840723 0.852426
0.0838008 0.853426
0.0835361 0.854427
0.0832773 0.855428
0.0830243 0.856428
0.0827771 0.857428
0.0825359 0.858429
0.0823011 0.859429
0.0820731 0.86043
0.0818526 0.86143
0.0816404 0.862431
0.0814374 0.863431
0.0812447 0.864432
0.0810632 0.865433
0.0808942 0.866433
0.0807389 0.867433
0.0805988 0.868434
0.0804754 0.869434
0.0803703 0.870435
0.0802855 0.871435
0.0802227 0.872436
0.0801844 0.873437
0.0801734 0.874437
0.0801928 0.875437
0.080246 0.876438
0.0803366 0.877438
0.0804685 0.878439
0.0806458 0.879439
0.0808727 0.88044
0.0811544 0.88144
0.0814963 0.882441
0.0819042 0.883442
0.0823848 0.884442
0.082945 0.885442
0.0835923 0.886443
0.0843348 0.887443
0.0851814 0.888444
0.0861417 0.889444
0.0872267 0.890445
0.088449 0.891445
0.0898233 0.892446
0.0913671 0.893447
0.0931018 0.894447
0.0950523 0.895447
0.0972452 0.896448
0.0997021 0.897448
0.102425 0.898449
0.105371 0.899449
0.108415 0.90045
0.111312 0.90145
0.113681 0.902451
0.115055 0.903452
0.114993 0.904452
0.113246 0.905452
0.10986 0.906453
0.105165 0.907453
0.099652 0.908454
0.0938178 0.909454
0.0880597 0.910455
0.0826402 0.911455
0.0776999 0.912456
0.0732942 0.913456
0.0694256 0.914457
0.0660677 0.915457
0.0631811 0.916458
0.0607207 0.917458
0.0586394 0.918459
0.0568914 0.919459
0.0554319 0.92046
0.0542197 0.921461
0.0532169 0.922461
0.0523898 0.923461
0.0517095 0.924462
0.0511514 0.925462
0.0506948 0.926463
0.0503226 0.927463
0.050021 0.928464
0.0497791 0.929464
0.049588 0.930465
0.0494403 0.931466
0.0493302 0.932466
0.0492527 0.933466
0.0492041 0.934467
0.0491808 0.935467
0.0491805 0.936468
0.0492012 0.937468
0.0492406 0.938469
0.0492974 0.939469
0.0493702 0.94047
0.049458 0.941471
0.0495596 0.942471
0.0496744 0.943471
0.0498015 0.944472
0.0499409 0.945472
0.0500918 0.946473
0.0502539 0.947473
0.0504266 0.948474
0.0506097 0.949474
0.0508031 0.950475
0.0510065 0.951476
0.05122 0.952476
0.0514433 0.953476
0.051676 0.954477
0.0519183 0.955477
0.0521704 0.956478
0.0524318 0.957478
0.0527022 0.958479
0.052982 0.95948
0.0532714 0.96048
0.0535692 0.96148
0.0538762 0.962481
0.054192 0.963481
0.0545165 0.964482
0.0548491 0.965482
0.0551904 0.966483
0.0555393 0.967483
0.0558958 0.968484
0.0562598 0.969485
0.0566312 0.970485
0.0570093 0.971485
0.0573935 0.972486
0.0577831 0.973486
0.0581772 0.974487
0.0585757 0.975487
0.0589772 0.976488
0.0593804 0.977488
0.0597842 0.978489
0.0601874 0.97949
0.0605884 0.98049
0.0609856 0.98149
0.0613772 0.982491
0.061762 0.983491
0.0621381 0.984492
0.0625038 0.985492
0.0628579 0.986493
0.0631996 0.987493
0.0635282 0.988494
0.0638434 0.989495
0.0641459 0.990495
0.0644363 0.991495
0.064716 0.992496
0.0649873 0.993496
0.0652521 0.994497
0.065513 0.995497
0.065773 0.996498
0.0660351 0.997498
0.0663024 0.998499
0.0665776 0.999499
0.0668674 1.0005

==> ideal_MHD_orszag_tang/p_y03125_ref.csv <==
x y
0.004531722054380665 0.21377952755905516
0.013595166163141994 0.22322834645669293
0.02039274924471299 0.2311023622047244
0.027945619335347432 0.22637795275590555
0.033987915407854986 0.21614173228346462
0.045317220543806644 0.21062992125984253
0.05664652567975831 0.21062992125984253
0.06722054380664652 0.19566929133858268
0.07477341389728097 0.2413385826771654
0.08157099697885196 0.1334645669291339
0.0891238670694864 0.17755905511811026
0.09818731117824774 0.21377952755905516
0.11027190332326284 0.22007874015748036
0.1283987915407855 0.21850393700787402
0.14803625377643503 0.2003937007874016
0.16767371601208458 0.1830708661417323
0.18353474320241692 0.1751968503937008
0.2039274924471299 0.16968503937007876
0.22356495468277945 0.181496062992126
0.24018126888217523 0.19803149606299214
0.26057401812688824 0.20748031496062996
0.270392749244713 0.1334645669291339
0.2764350453172205 0.1405511811023622
0.28172205438066467 0.0610236220472441
0.30060422960725075 0.081496062992126
0.3330815709969788 0.09566929133858268
0.37084592145015105 0.09960629921259843
0.4199395770392749 0.10354330708661419
0.4561933534743202 0.10826771653543307
0.4788519637462236 0.12322834645669292
0.4962235649546828 0.16181102362204725
0.5128398791540786 0.1988188976377953
0.5354984894259819 0.228740157480315
0.5596676737160121 0.25157480314960634
0.5808157099697885 0.2618110236220473
0.6064954682779456 0.21850393700787402
0.629154078549849 0.19566929133858268
0.6518126888217523 0.19094488188976377
0.6737160120845922 0.19960629921259843
0.697129909365559 0.21377952755905516
0.7009063444108762 0.1484251968503937
0.7039274924471299 0.04921259842519685
0.7333836858006042 0.0515748031496063
0.7598187311178247 0.0578740157480315
0.7832326283987915 0.0610236220472441
0.8021148036253777 0.0578740157480315
0.8172205438066465 0.043700787401574806
0.8413897280966768 0.03740157480314961
0.8859516616314199 0.044488188976377956
0.9161631419939577 0.05078740157480315
0.9410876132930514 0.0625984251968504
0.947129909365559 0.09566929133858268
0.9622356495468278 0.10275590551181103
0.9705438066465257 0.14921259842519685
0.9735649546827795 0.18464566929133858
0.9833836858006042 0.20433070866141734
0.9833836858006042 0.20433070866141734
0.9939577039274925 0.21614173228346462

==> ideal_MHD_orszag_tang/p_y0427_ref.csv <==
x y
0.012686567164179105 0.07202072538860105
0.028358208955223882 0.08031088082901555
0.041791044776119404 0.08963730569948188
0.058208955223880594 0.11036269430051814
0.08656716417910448 0.13730569948186527
0.12462686567164179 0.16735751295336787
0.15597014925373134 0.17772020725388601
0.17313432835820897 0.1849740932642487
0.19552238805970149 0.17979274611398965
0.22985074626865673 0.18290155440414507
0.24776119402985075 0.14974093264248706
0.2626865671641791 0.17150259067357515
0.28507462686567164 0.18704663212435235
0.31417910447761194 0.23367875647668393
0.32985074626865674 0.2678756476683938
0.33507462686567163 0.21191709844559586
0.33880597014925373 0.13316062176165805
0.3970149253731343 0.14974093264248706
0.4052238805970149 0.17564766839378237
0.40746268656716417 0.27823834196891195
0.40746268656716417 0.3269430051813471
0.41567164179104477 0.3393782383419689
0.42313432835820897 0.37875647668393786
0.4425373134328358 0.36217616580310885
0.45671641791044776 0.36943005181347155
0.4664179104477612 0.3849740932642487
0.47611940298507466 0.3994818652849741
0.491044776119403 0.3870466321243523
0.5044776119402985 0.3849740932642487
0.5462686567164179 0.35284974093264243
0.5619402985074627 0.35284974093264243
0.576865671641791 0.3341968911917098
0.591044776119403 0.3072538860103627
0.5985074626865672 0.2751295336787565
0.6007462686567164 0.22642487046632123
0.6029850746268657 0.18393782383419688
0.6097014925373134 0.16321243523316062
0.6261194029850746 0.1538860103626943
0.6358208955223881 0.13212435233160622
0.6492537313432836 0.12487046632124353
0.667910447761194 0.16632124352331606
0.6746268656716418 0.14041450777202072
0.6798507462686567 0.0761658031088083
0.7014925373134329 0.08238341968911918
0.7298507462686568 0.10103626943005183
0.7522388059701492 0.10829015544041451
0.7805970149253731 0.11554404145077721
0.808955223880597 0.11761658031088083
0.8365671641791045 0.09896373056994819
0.8417910447761194 0.08860103626943006
0.8746268656716418 0.0761658031088083
0.891044776119403 0.083419689119171
0.9044776119402985 0.11139896373056996
0.914179104477612 0.06683937823834198
0.9201492537313433 0.051295336787564774
0.95 0.05233160621761659
0.9768656716417911 0.05751295336787565
0.9940298507462687 0.06373056994818654

==> ideal_MHD_orszag_tang/tau0_51const/N1000_y03125_D2Q5.csv <==
Pressure arc_length
0.206874 0
0.20658 0.001002
0.206424 0.002004
0.206386 0.003006
0.206441 0.004008
0.206563 0.00501
0.206749 0.006012
0.207024 0.007014
0.207426 0.008016
0.207982 0.009018
0.208688 0.01002
0.209521 0.011022
0.210447 0.012024
0.211435 0.013026
0.212454 0.014028
0.213476 0.01503
0.214476 0.016032
0.215432 0.017034
0.216326 0.018036
0.217142 0.019038
0.217871 0.02004
0.218502 0.021042
0.219031 0.022044
0.219449 0.023046
0.219752 0.024048
0.219932 0.02505
0.219981 0.026052
0.219889 0.027054
0.219646 0.028056
0.219246 0.029058
0.218681 0.03006
0.217955 0.031062
0.217073 0.032064
0.216055 0.033066
0.214926 0.034068
0.213721 0.03507
0.212482 0.036072
0.211252 0.037074
0.210073 0.038076
0.208983 0.039078
0.208015 0.04008
0.207187 0.041082
0.206508 0.042084
0.205974 0.043086
0.205571 0.044088
0.20528 0.04509
0.20508 0.046092
0.204948 0.047094
0.204865 0.048096
0.204815 0.049098
0.204784 0.0501
0.204763 0.051102
0.204744 0.052104
0.204727 0.053106
0.204714 0.054108
0.204714 0.05511
0.204746 0.056112
0.204837 0.057114
0.205028 0.058116
0.205371 0.059118
0.205936 0.06012
0.206809 0.061122
0.208085 0.062124
0.209868 0.063126
0.212251 0.064128
0.215301 0.06513
0.219023 0.066132
0.223329 0.067134
0.227999 0.068136
0.232657 0.069138
0.236775 0.07014
0.239725 0.071142
0.240884 0.072144
0.239786 0.073146
0.236268 0.074148
0.230552 0.07515
0.223216 0.076152
0.215065 0.077154
0.206949 0.078156
0.199604 0.079158
0.19356 0.08016
0.189106 0.081162
0.186318 0.082164
0.185105 0.083166
0.185262 0.084168
0.186528 0.08517
0.188622 0.086172
0.191281 0.087174
0.19427 0.088176
0.197398 0.089178
0.200514 0.09018
0.203508 0.091182
0.206302 0.092184
0.208847 0.093186
0.211116 0.094188
0.213098 0.09519
0.214799 0.096192
0.216232 0.097194
0.217419 0.098196
0.218385 0.099198
0.219158 0.1002
0.219766 0.101202
0.220234 0.102204
0.220587 0.103206
0.220845 0.104208
0.221025 0.10521
0.221143 0.106212
0.221211 0.107214
0.221237 0.108216
0.221231 0.109218
0.221197 0.11022
0.22114 0.111222
0.221065 0.112224
0.220975 0.113226
0.220869 0.114228
0.220749 0.11523
0.220614 0.116232
0.220463 0.117234
0.220294 0.118236
0.220104 0.119238
0.219891 0.12024
0.219652 0.121242
0.219386 0.122244
0.219089 0.123246
0.218761 0.124248
0.218399 0.12525
0.218002 0.126252
0.217571 0.127254
0.217103 0.128256
0.2166 0.129258
0.216062 0.13026
0.21549 0.131262
0.214885 0.132264
0.21425 0.133266
0.213587 0.134268
0.212898 0.13527
0.212185 0.136272
0.211452 0.137274
0.2107 0.138276
0.209932 0.139278
0.20915 0.14028
0.208357 0.141282
0.207553 0.142284
0.206741 0.143286
0.205921 0.144288
0.205095 0.14529
0.204263 0.146292
0.203426 0.147294
0.202583 0.148296
0.201735 0.149298
0.200882 0.1503
0.200024 0.151302
0.199162 0.152304
0.198297 0.153306
0.197431 0.154308
0.196565 0.15531
0.195701 0.156312
0.194843 0.157314
0.193994 0.158316
0.193157 0.159318
0.192335 0.16032
0.191532 0.161322
0.190749 0.162324
0.189988 0.163326
0.189252 0.164328
0.188541 0.16533
0.187855 0.166332
0.187196 0.167334
0.186563 0.168336
0.185957 0.169338
0.185376 0.17034
0.18482 0.171342
0.184291 0.172344
0.183787 0.173346
0.183308 0.174348
0.182856 0.17535
0.182429 0.176352
0.182029 0.177354
0.181656 0.178356
0.18131 0.179358
0.180991 0.18036
0.1807 0.181362
0.180436 0.182364
0.180199 0.183366
0.179989 0.184368
0.179806 0.18537
0.179647 0.186372
0.179511 0.187374
0.179397 0.188376
0.179302 0.189378
0.179223 0.19038
0.179158 0.191382
0.179102 0.192384
0.179054 0.193386
0.179009 0.194388
0.178966 0.19539
0.178922 0.196392
0.178879 0.197394
0.178836 0.198396
0.178797 0.199398
0.178768 0.2004
0.178753 0.201402
0.178762 0.202404
0.178801 0.203406
0.178879 0.204408
0.179003 0.20541
0.179178 0.206412
0.179407 0.207414
0.179691 0.208416
0.180027 0.209418
0.180412 0.21042
0.180842 0.211422
0.181312 0.212424
0.181818 0.213426
0.182354 0.214428
0.182918 0.21543
0.183506 0.216432
0.184118 0.217434
0.184751 0.218436
0.185405 0.219438
0.186077 0.22044
0.186767 0.221442
0.187475 0.222444
0.188199 0.223446
0.188939 0.224448
0.189694 0.22545
0.190464 0.226452
0.191249 0.227454
0.192046 0.228456
0.192855 0.229458
0.193675 0.23046
0.194503 0.231462
0.195337 0.232464
0.196174 0.233466
0.197012 0.234468
0.197848 0.23547
0.198678 0.236472
0.199499 0.237474
0.200309 0.238476
0.201106 0.239478
0.201887 0.24048
0.202652 0.241482
0.2034 0.242484
0.204129 0.243486
0.204839 0.244488
0.205528 0.24549
0.206193 0.246492
0.20683 0.247494
0.207434 0.248496
0.207999 0.249498
0.20851 0.2505
0.208968 0.251502
0.209356 0.252504
0.209653 0.253506
0.209878 0.254508
0.209976 0.25551
0.209953 0.256512
0.209843 0.257514
0.209478 0.258516
0.209016 0.259518
0.20829 0.26052
0.206986 0.261522
0.20542 0.262524
0.202336 0.263526
0.197623 0.264528
0.191231 0.26553
0.181461 0.266532
0.172084 0.267534
0.163073 0.268536
0.155737 0.269538
0.153801 0.27054
0.15049 0.271542
0.152807 0.272544
0.154463 0.273546
0.154307 0.274548
0.16215 0.27555
0.137009 0.276552
0.0773805 0.277554
0.054129 0.278556
0.0577879 0.279558
0.0581474 0.28056
0.0592048 0.281562
0.0601483 0.282564
0.061124 0.283566
0.0621026 0.284568
0.0630806 0.28557
0.0640636 0.286572
0.0650424 0.287574
0.0660193 0.288576
0.0669905 0.289578
0.0679546 0.29058
0.0689101 0.291582
0.0698551 0.292584
0.0707884 0.293586
0.0717086 0.294588
0.0726146 0.29559
0.0735054 0.296592
0.0743804 0.297594
0.0752389 0.298596
0.0760803 0.299598
0.0769043 0.3006
0.0777106 0.301602
0.0784992 0.302604
0.0792699 0.303606
0.0800231 0.304608
0.0807585 0.30561
0.081476 0.306612
0.0821759 0.307614
0.0828581 0.308616
0.0835227 0.309618
0.0841703 0.31062
0.0848016 0.311622
0.0854175 0.312624
0.0860183 0.313626
0.0866042 0.314628
0.0871755 0.31563
0.0877324 0.316632
0.0882755 0.317634
0.0888053 0.318636
0.0893221 0.319638
0.089826 0.32064
0.0903172 0.321642
0.0907961 0.322644
0.0912629 0.323646
0.0917179 0.324648
0.0921611 0.32565
0.092593 0.326652
0.0930136 0.327654
0.0934234 0.328656
0.0938222 0.329658
0.0942102 0.33066
0.0945869 0.331662
0.0949526 0.332664
0.0953071 0.333666
0.0956501 0.334668
0.095982 0.33567
0.0963029 0.336672
0.0966127 0.337674
0.0969112 0.338676
0.0971984 0.339678
0.0974742 0.34068
0.0977385 0.341682
0.0979911 0.342684
0.0982319 0.343686
0.0984611 0.344688
0.0986787 0.34569
0.0988849 0.346692
0.0990796 0.347694
0.0992632 0.348696
0.0994359 0.349698
0.099598 0.3507
0.0997494 0.351702
0.0998902 0.352704
0.100021 0.353706
0.100142 0.354708
0.100255 0.35571
0.100358 0.356712
0.100454 0.357714
0.100541 0.358716
0.10062 0.359718
0.100693 0.36072
0.100758 0.361722
0.100818 0.362724
0.100872 0.363726
0.100921 0.364728
0.100965 0.36573
0.101006 0.366732
0.101042 0.367734
0.101075 0.368736
0.101105 0.369738
0.101133 0.37074
0.101158 0.371742
0.101182 0.372744
0.101205 0.373746
0.101226 0.374748
0.101247 0.37575
0.101267 0.376752
0.101287 0.377754
0.101307 0.378756
0.101327 0.379758
0.101347 0.38076
0.101367 0.381762
0.101388 0.382764
0.101409 0.383766
0.10143 0.384768
0.101452 0.38577
0.101475 0.386772
0.101499 0.387774
0.101523 0.388776
0.101549 0.389778
0.101574 0.39078
0.1016 0.391782
0.101626 0.392784
0.101652 0.393786
0.10168 0.394788
0.101707 0.39579
0.101736 0.396792
0.101765 0.397794
0.101794 0.398796
0.101824 0.399798
0.101855 0.4008
0.101887 0.401802
0.101919 0.402804
0.101952 0.403806
0.101986 0.404808
0.102021 0.40581
0.102056 0.406812
0.102093 0.407814
0.102131 0.408816
0.102169 0.409818
0.102209 0.41082
0.10225 0.411822
0.102292 0.412824
0.102336 0.413826
0.10238 0.414828
0.102426 0.41583
0.102474 0.416832
0.102524 0.417834
0.102576 0.418836
0.10263 0.419838
0.102687 0.42084
0.102746 0.421842
0.102808 0.422844
0.102874 0.423846
0.102943 0.424848
0.103016 0.42585
0.103093 0.426852
0.103175 0.427854
0.103261 0.428856
0.103352 0.429858
0.103448 0.43086
0.103549 0.431862
0.103656 0.432864
0.10377 0.433866
0.103891 0.434868
0.104019 0.43587
0.104156 0.436872
0.104301 0.437874
0.104456 0.438876
0.104621 0.439878
0.104796 0.44088
0.104983 0.441882
0.105183 0.442884
0.105395 0.443886
0.105621 0.444888
0.105862 0.44589
0.106118 0.446892
0.106391 0.447894
0.106682 0.448896
0.10699 0.449898
0.107318 0.4509
0.107666 0.451902
0.108034 0.452904
0.108425 0.453906
0.108837 0.454908
0.109274 0.45591
0.109736 0.456912
0.110223 0.457914
0.110737 0.458916
0.111279 0.459918
0.111849 0.46092
0.112449 0.461922
0.11308 0.462924
0.113743 0.463926
0.114439 0.464928
0.115169 0.46593
0.115934 0.466932
0.116736 0.467934
0.117575 0.468936
0.118453 0.469938
0.119372 0.47094
0.120331 0.471942
0.121334 0.472944
0.12238 0.473946
0.123472 0.474948
0.124612 0.47595
0.125802 0.476952
0.127042 0.477954
0.128335 0.478956
0.129681 0.479958
0.131082 0.48096
0.13254 0.481962
0.134055 0.482964
0.135628 0.483966
0.137261 0.484968
0.138952 0.48597
0.140705 0.486972
0.142518 0.487974
0.14439 0.488976
0.14632 0.489978
0.148306 0.49098
0.150346 0.491982
0.152436 0.492984
0.154575 0.493986
0.156756 0.494988
0.158974 0.49599
0.161225 0.496992
0.163501 0.497994
0.165796 0.498996
0.168103 0.499998
0.170416 0.501
0.172727 0.502002
0.17503 0.503004
0.177316 0.504006
0.179581 0.505008
0.181818 0.50601
0.184022 0.507012
0.186189 0.508014
0.188315 0.509016
0.190395 0.510018
0.192428 0.51102
0.19441 0.512022
0.196341 0.513024
0.19822 0.514026
0.200047 0.515028
0.20182 0.51603
0.203541 0.517032
0.205209 0.518034
0.206827 0.519036
0.208395 0.520038
0.209915 0.52104
0.21139 0.522042
0.21282 0.523044
0.214207 0.524046
0.215555 0.525048
0.216865 0.52605
0.218139 0.527052
0.21938 0.528054
0.220589 0.529056
0.221769 0.530058
0.222922 0.53106
0.22405 0.532062
0.225154 0.533064
0.226235 0.534066
0.227296 0.535068
0.228337 0.53607
0.229359 0.537072
0.230363 0.538074
0.231349 0.539076
0.232318 0.540078
0.23327 0.54108
0.234205 0.542082
0.235122 0.543084
0.236022 0.544086
0.236904 0.545088
0.237769 0.54609
0.238615 0.547092
0.239443 0.548094
0.240253 0.549096
0.241044 0.550098
0.241817 0.5511
0.242571 0.552102
0.243306 0.553104
0.244024 0.554106
0.244723 0.555108
0.245406 0.55611
0.246072 0.557112
0.246722 0.558114
0.247358 0.559116
0.24798 0.560118
0.24859 0.56112
0.249189 0.562122
0.249778 0.563124
0.25036 0.564126
0.250936 0.565128
0.251509 0.56613
0.252081 0.567132
0.252654 0.568134
0.253229 0.569136
0.253805 0.570138
0.254379 0.57114
0.254945 0.572142
0.255493 0.573144
0.25601 0.574146
0.256477 0.575148
0.256876 0.57615
0.257186 0.577152
0.257388 0.578154
0.257467 0.579156
0.257409 0.580158
0.257207 0.58116
0.256858 0.582162
0.25636 0.583164
0.255714 0.584166
0.254926 0.585168
0.254 0.58617
0.25294 0.587172
0.251755 0.588174
0.250449 0.589176
0.24903 0.590178
0.247506 0.59118
0.245885 0.592182
0.244175 0.593184
0.242386 0.594186
0.240527 0.595188
0.238611 0.59619
0.236647 0.597192
0.234648 0.598194
0.232625 0.599196
0.230591 0.600198
0.228557 0.6012
0.226536 0.602202
0.224538 0.603204
0.222574 0.604206
0.220654 0.605208
0.218785 0.60621
0.216975 0.607212
0.215231 0.608214
0.213557 0.609216
0.211958 0.610218
0.210435 0.61122
0.208991 0.612222
0.207626 0.613224
0.20634 0.614226
0.205131 0.615228
0.203998 0.61623
0.20294 0.617232
0.201952 0.618234
0.201033 0.619236
0.200179 0.620238
0.199387 0.62124
0.198655 0.622242
0.197978 0.623244
0.197354 0.624246
0.196779 0.625248
0.196252 0.62625
0.195768 0.627252
0.195327 0.628254
0.194924 0.629256
0.194559 0.630258
0.194229 0.63126
0.193932 0.632262
0.193666 0.633264
0.193431 0.634266
0.193223 0.635268
0.193042 0.63627
0.192887 0.637272
0.192755 0.638274
0.192646 0.639276
0.192558 0.640278
0.192491 0.64128
0.192444 0.642282
0.192415 0.643284
0.192405 0.644286
0.192413 0.645288
0.192439 0.64629
0.192482 0.647292
0.192542 0.648294
0.19262 0.649296
0.192715 0.650298
0.19283 0.6513
0.192964 0.652302
0.193119 0.653304
0.193295 0.654306
0.193492 0.655308
0.193711 0.65631
0.193949 0.657312
0.194207 0.658314
0.194482 0.659316
0.194773 0.660318
0.19508 0.66132
0.195399 0.662322
0.195732 0.663324
0.196077 0.664326
0.196434 0.665328
0.196804 0.66633
0.197184 0.667332
0.197576 0.668334
0.197979 0.669336
0.198393 0.670338
0.198817 0.67134
0.199249 0.672342
0.199691 0.673344
0.200142 0.674346
0.200603 0.675348
0.201068 0.67635
0.201537 0.677352
0.202017 0.678354
0.202501 0.679356
0.203001 0.680358
0.203476 0.68136
0.203969 0.682362
0.204464 0.683364
0.204993 0.684366
0.205499 0.685368
0.205911 0.68637
0.206466 0.687372
0.206923 0.688374
0.207636 0.689376
0.207783 0.690378
0.208315 0.69138
0.208872 0.692382
0.209469 0.693384
0.210226 0.694386
0.208761 0.695388
0.211698 0.69639
0.209711 0.697392
0.21301 0.698394
0.185352 0.699396
0.0932809 0.700398
0.0446421 0.7014
0.0523068 0.702402
0.0485611 0.703404
0.0503152 0.704406
0.0495258 0.705408
0.0500668 0.70641
0.0499075 0.707412
0.0501118 0.708414
0.0501538 0.709416
0.0502437 0.710418
0.0503611 0.71142
0.0504148 0.712422
0.0505579 0.713424
0.0506081 0.714426
0.0507545 0.715428
0.0508157 0.71643
0.0509564 0.717432
0.0510339 0.718434
0.0511664 0.719436
0.0512602 0.720438
0.0513862 0.72144
0.0514937 0.722442
0.0516159 0.723444
0.0517338 0.724446
0.0518556 0.725448
0.0519807 0.72645
0.0521044 0.727452
0.0522347 0.728454
0.0523619 0.729456
0.052496 0.730458
0.0526276 0.73146
0.0527652 0.732462
0.0529013 0.733464
0.053042 0.734466
0.0531826 0.735468
0.0533266 0.73647
0.0534714 0.737472
0.0536187 0.738474
0.0537676 0.739476
0.0539185 0.740478
0.0540713 0.74148
0.0542258 0.742482
0.0543823 0.743484
0.0545405 0.744486
0.0547006 0.745488
0.0548623 0.74649
0.055026 0.747492
0.0551912 0.748494
0.0553585 0.749496
0.0555276 0.750498
0.0556986 0.7515
0.0558711 0.752502
0.0560453 0.753504
0.0562211 0.754506
0.0563986 0.755508
0.0565779 0.75651
0.0567587 0.757512
0.0569411 0.758514
0.057125 0.759516
0.0573104 0.760518
0.0574972 0.76152
0.0576855 0.762522
0.0578751 0.763524
0.0580659 0.764526
0.0582576 0.765528
0.0584503 0.76653
0.0586437 0.767532
0.0588377 0.768534
0.0590318 0.769536
0.0592258 0.770538
0.0594193 0.77154
0.059612 0.772542
0.0598033 0.773544
0.0599924 0.774546
0.0601782 0.775548
0.0603597 0.77655
0.0605356 0.777552
0.0607045 0.778554
0.0608646 0.779556
0.0610137 0.780558
0.0611494 0.78156
0.0612687 0.782562
0.0613684 0.783564
0.0614447 0.784566
0.0614933 0.785568
0.06151 0.78657
0.0614899 0.787572
0.0614281 0.788574
0.0613197 0.789576
0.0611602 0.790578
0.0609454 0.79158
0.0606719 0.792582
0.0603374 0.793584
0.0599404 0.794586
0.059481 0.795588
0.0589611 0.79659
0.0583839 0.797592
0.0577541 0.798594
0.0570775 0.799596
0.0563613 0.800598
0.0556132 0.8016
0.0548416 0.802602
0.0540547 0.803604
0.0532603 0.804606
0.0524653 0.805608
0.0516757 0.80661
0.0508968 0.807612
0.0501325 0.808614
0.0493855 0.809616
0.0486576 0.810618
0.0479498 0.81162
0.0472624 0.812622
0.0465955 0.813624
0.0459486 0.814626
0.0453214 0.815628
0.0447136 0.81663
0.0441251 0.817632
0.043556 0.818634
0.0430068 0.819636
0.0424779 0.820638
0.0419702 0.82164
0.0414848 0.822642
0.0410224 0.823644
0.0405842 0.824646
0.0401709 0.825648
0.0397833 0.82665
0.0394218 0.827652
0.0390871 0.828654
0.0387792 0.829656
0.0384982 0.830658
0.0382436 0.83166
0.0380151 0.832662
0.0378119 0.833664
0.0376333 0.834666
0.0374782 0.835668
0.0373457 0.83667
0.0372345 0.837672
0.0371436 0.838674
0.0370715 0.839676
0.0370172 0.840678
0.0369796 0.84168
0.0369575 0.842682
0.0369499 0.843684
0.0369559 0.844686
0.0369742 0.845688
0.0370041 0.84669
0.0370445 0.847692
0.0370949 0.848694
0.0371543 0.849696
0.0372222 0.850698
0.0372982 0.8517
0.0373814 0.852702
0.0374715 0.853704
0.0375681 0.854706
0.0376709 0.855708
0.0377795 0.85671
0.0378934 0.857712
0.0380124 0.858714
0.0381362 0.859716
0.0382647 0.860718
0.0383977 0.86172
0.038535 0.862722
0.0386766 0.863724
0.0388221 0.864726
0.0389714 0.865728
0.0391244 0.86673
0.039281 0.867732
0.0394408 0.868734
0.0396038 0.869736
0.0397698 0.870738
0.0399386 0.87174
0.0401102 0.872742
0.0402845 0.873744
0.0404613 0.874746
0.0406405 0.875748
0.0408221 0.87675
0.041006 0.877752
0.0411922 0.878754
0.0413805 0.879756
0.0415707 0.880758
0.0417628 0.88176
0.0419567 0.882762
0.0421523 0.883764
0.0423496 0.884766
0.0425487 0.885768
0.0427495 0.88677
0.0429519 0.887772
0.0431563 0.888774
0.0433627 0.889776
0.0435712 0.890778
0.0437821 0.89178
0.0439957 0.892782
0.0442123 0.893784
0.0444323 0.894786
0.044656 0.895788
0.044884 0.89679
0.0451166 0.897792
0.0453542 0.898794
0.0455974 0.899796
0.0458465 0.900798
0.0461021 0.9018
0.0463646 0.902802
0.0466345 0.903804
0.0469121 0.904806
0.0471979 0.905808
0.0474923 0.90681
0.0477955 0.907812
0.0481077 0.908814
0.048429 0.909816
0.0487594 0.910818
0.0490986 0.91182
0.0494468 0.912822
0.0498034 0.913824
0.0501683 0.914826
0.0505407 0.915828
0.05092 0.91683
0.0513059 0.917832
0.0516979 0.918834
0.0520956 0.919836
0.0524984 0.920838
0.052906 0.92184
0.0533183 0.922842
0.0537349 0.923844
0.0541558 0.924846
0.0545813 0.925848
0.0550115 0.92685
0.0554469 0.927852
0.055888 0.928854
0.0563356 0.929856
0.0567905 0.930858
0.0572532 0.93186
0.0577246 0.932862
0.058206 0.933864
0.0586984 0.934866
0.0592035 0.935868
0.0597241 0.93687
0.0602644 0.937872
0.0608326 0.938874
0.0614455 0.939876
0.0621404 0.940878
0.0630023 0.94188
0.0642257 0.942882
0.0662099 0.943884
0.0695534 0.944886
0.0745655 0.945888
0.0804001 0.94689
0.085294 0.947892
0.088241 0.948894
0.0897654 0.949896
0.0908395 0.950898
0.0919022 0.9519
0.093006 0.952902
0.0941654 0.953904
0.0954103 0.954906
0.0967668 0.955908
0.0982649 0.95691
0.0999437 0.957912
0.101847 0.958914
0.104024 0.959916
0.10653 0.960918
0.109427 0.96192
0.112778 0.962922
0.116648 0.963924
0.121094 0.964926
0.126154 0.965928
0.131839 0.96693
0.138114 0.967932
0.144888 0.968934
0.152005 0.969936
0.159244 0.970938
0.166349 0.97194
0.173066 0.972942
0.179186 0.973944
0.184583 0.974946
0.189218 0.975948
0.19312 0.97695
0.196361 0.977952
0.199023 0.978954
0.201188 0.979956
0.202923 0.980958
0.204285 0.98196
0.205327 0.982962
0.206098 0.983964
0.20665 0.984966
0.207033 0.985968
0.207298 0.98697
0.207489 0.987972
0.207644 0.988974
0.207787 0.989976
0.207933 0.990978
0.208081 0.99198
0.208219 0.992982
0.208323 0.993984
0.208368 0.994986
0.208324 0.995988
0.208175 0.99699
0.20792 0.997992
0.207582 0.998994
0.207206 0.999996
0.206852 1.001
0.206588 1.002

==> ideal_MHD_orszag_tang/tau0_51const/N1000_y0427_D2Q5.csv <==
Pressure arc_length
0.0684659 0
0.0687821 0.001002
0.0691195 0.002004
0.0694614 0.003006
0.0698085 0.004008
0.0701615 0.00501
0.0705209 0.006012
0.0708875 0.007014
0.0712615 0.008016
0.0716434 0.009018
0.0720333 0.01002
0.0724315 0.011022
0.0728382 0.012024
0.0732535 0.013026
0.0736775 0.014028
0.07411 0.01503
0.0745513 0.016032
0.0750012 0.017034
0.0754598 0.018036
0.0759267 0.019038
0.0764021 0.02004
0.0768861 0.021042
0.0773785 0.022044
0.0778794 0.023046
0.0783893 0.024048
0.0789082 0.02505
0.0794364 0.026052
0.0799741 0.027054
0.080522 0.028056
0.0810807 0.029058
0.0816508 0.03006
0.0822332 0.031062
0.0828294 0.032064
0.0834406 0.033066
0.0840689 0.034068
0.0847168 0.03507
0.0853874 0.036072
0.0860846 0.037074
0.0868128 0.038076
0.0875776 0.039078
0.0883854 0.04008
0.0892436 0.041082
0.0901603 0.042084
0.091143 0.043086
0.0921979 0.044088
0.093328 0.04509
0.0945311 0.046092
0.095798 0.047094
0.0971117 0.048096
0.0984482 0.049098
0.0997813 0.0501
0.101086 0.051102
0.102344 0.052104
0.103545 0.053106
0.104689 0.054108
0.105782 0.05511
0.106834 0.056112
0.107856 0.057114
0.108856 0.058116
0.109842 0.059118
0.110821 0.06012
0.111795 0.061122
0.112768 0.062124
0.113741 0.063126
0.114715 0.064128
0.115692 0.06513
0.116671 0.066132
0.117653 0.067134
0.118638 0.068136
0.119626 0.069138
0.120617 0.07014
0.121611 0.071142
0.122607 0.072144
0.123606 0.073146
0.124606 0.074148
0.125607 0.07515
0.126609 0.076152
0.127612 0.077154
0.128615 0.078156
0.129617 0.079158
0.13062 0.08016
0.131623 0.081162
0.132626 0.082164
0.133629 0.083166
0.134635 0.084168
0.135642 0.08517
0.136652 0.086172
0.137665 0.087174
0.138681 0.088176
0.139699 0.089178
0.140717 0.09018
0.141733 0.091182
0.142742 0.092184
0.143742 0.093186
0.144728 0.094188
0.145697 0.09519
0.146645 0.096192
0.147571 0.097194
0.148472 0.098196
0.14935 0.099198
0.150203 0.1002
0.151034 0.101202
0.151842 0.102204
0.152631 0.103206
0.153401 0.104208
0.154154 0.10521
0.154892 0.106212
0.155617 0.107214
0.156332 0.108216
0.157037 0.109218
0.157736 0.11022
0.158429 0.111222
0.159118 0.112224
0.159803 0.113226
0.160486 0.114228
0.161165 0.11523
0.161842 0.116232
0.162514 0.117234
0.163181 0.118236
0.163841 0.119238
0.164494 0.12024
0.165136 0.121242
0.165768 0.122244
0.166388 0.123246
0.166994 0.124248
0.167587 0.12525
0.168166 0.126252
0.16873 0.127254
0.16928 0.128256
0.169815 0.129258
0.170335 0.13026
0.170841 0.131262
0.171333 0.132264
0.171811 0.133266
0.172277 0.134268
0.172731 0.13527
0.173173 0.136272
0.173603 0.137274
0.174023 0.138276
0.174432 0.139278
0.174829 0.14028
0.175216 0.141282
0.175592 0.142284
0.175956 0.143286
0.176309 0.144288
0.17665 0.14529
0.176982 0.146292
0.177304 0.147294
0.177618 0.148296
0.177925 0.149298
0.178228 0.1503
0.178528 0.151302
0.178827 0.152304
0.179125 0.153306
0.179423 0.154308
0.179722 0.15531
0.180021 0.156312
0.180319 0.157314
0.180616 0.158316
0.180911 0.159318
0.181203 0.16032
0.181493 0.161322
0.181781 0.162324
0.182069 0.163326
0.182357 0.164328
0.182645 0.16533
0.182934 0.166332
0.183221 0.167334
0.183502 0.168336
0.183774 0.169338
0.18403 0.17034
0.184267 0.171342
0.184478 0.172344
0.184659 0.173346
0.184807 0.174348
0.184919 0.17535
0.184992 0.176352
0.185027 0.177354
0.185023 0.178356
0.184982 0.179358
0.184907 0.18036
0.184802 0.181362
0.184673 0.182364
0.184523 0.183366
0.18436 0.184368
0.184189 0.18537
0.184014 0.186372
0.183839 0.187374
0.183668 0.188376
0.183502 0.189378
0.183343 0.19038
0.183191 0.191382
0.183047 0.192384
0.182911 0.193386
0.182782 0.194388
0.18266 0.19539
0.182546 0.196392
0.182439 0.197394
0.182338 0.198396
0.182244 0.199398
0.182157 0.2004
0.182076 0.201402
0.182003 0.202404
0.181936 0.203406
0.181875 0.204408
0.181821 0.20541
0.181774 0.206412
0.181733 0.207414
0.181698 0.208416
0.18167 0.209418
0.181649 0.21042
0.181637 0.211422
0.181634 0.212424
0.181643 0.213426
0.181663 0.214428
0.181698 0.21543
0.181747 0.216432
0.181813 0.217434
0.181893 0.218436
0.181988 0.219438
0.182094 0.22044
0.182207 0.221442
0.18232 0.222444
0.182426 0.223446
0.182515 0.224448
0.182575 0.22545
0.182596 0.226452
0.182562 0.227454
0.182461 0.228456
0.182276 0.229458
0.181992 0.23046
0.181592 0.231462
0.181058 0.232464
0.180371 0.233466
0.17951 0.234468
0.178454 0.23547
0.177185 0.236472
0.175687 0.237474
0.173955 0.238476
0.171998 0.239478
0.169846 0.24048
0.167553 0.241482
0.165192 0.242484
0.162856 0.243486
0.160641 0.244488
0.158636 0.24549
0.156911 0.246492
0.155515 0.247494
0.154471 0.248496
0.153788 0.249498
0.153459 0.2505
0.153471 0.251502
0.153803 0.252504
0.154424 0.253506
0.155296 0.254508
0.156375 0.25551
0.157609 0.256512
0.158947 0.257514
0.160337 0.258516
0.161734 0.259518
0.1631 0.26052
0.164407 0.261522
0.165637 0.262524
0.166782 0.263526
0.167841 0.264528
0.168823 0.26553
0.169737 0.266532
0.170597 0.267534
0.171416 0.268536
0.172207 0.269538
0.172979 0.27054
0.173741 0.271542
0.1745 0.272544
0.175262 0.273546
0.176029 0.274548
0.176806 0.27555
0.177597 0.276552
0.178403 0.277554
0.179229 0.278556
0.180076 0.279558
0.180948 0.28056
0.181847 0.281562
0.182779 0.282564
0.183749 0.283566
0.184766 0.284568
0.185839 0.28557
0.186983 0.286572
0.188212 0.287574
0.189538 0.288576
0.190971 0.289578
0.192512 0.29058
0.194152 0.291582
0.195873 0.292584
0.197649 0.293586
0.199451 0.294588
0.201254 0.29559
0.203038 0.296592
0.204791 0.297594
0.206509 0.298596
0.208196 0.299598
0.209856 0.3006
0.211498 0.301602
0.213129 0.302604
0.214755 0.303606
0.216378 0.304608
0.218002 0.30561
0.219628 0.306612
0.22126 0.307614
0.222896 0.308616
0.22454 0.309618
0.226191 0.31062
0.227853 0.311622
0.229528 0.312624
0.23122 0.313626
0.23293 0.314628
0.234661 0.31563
0.236417 0.316632
0.238199 0.317634
0.24 0.318636
0.241831 0.319638
0.243684 0.32064
0.245518 0.321642
0.247419 0.322644
0.249275 0.323646
0.251043 0.324648
0.253074 0.32565
0.254664 0.326652
0.256378 0.327654
0.25876 0.328656
0.25915 0.329658
0.262005 0.33066
0.26401 0.331662
0.261688 0.332664
0.269909 0.333666
0.253163 0.334668
0.188147 0.33567
0.139179 0.336672
0.131026 0.337674
0.13279 0.338676
0.13302 0.339678
0.133292 0.34068
0.133621 0.341682
0.133928 0.342684
0.134237 0.343686
0.134543 0.344688
0.134848 0.34569
0.135151 0.346692
0.135454 0.347694
0.135756 0.348696
0.136058 0.349698
0.136359 0.3507
0.13666 0.351702
0.136962 0.352704
0.137263 0.353706
0.137565 0.354708
0.137867 0.35571
0.13817 0.356712
0.138473 0.357714
0.138778 0.358716
0.139083 0.359718
0.139389 0.36072
0.139695 0.361722
0.140003 0.362724
0.140313 0.363726
0.140624 0.364728
0.140936 0.36573
0.141249 0.366732
0.141564 0.367734
0.14188 0.368736
0.142198 0.369738
0.142517 0.37074
0.142838 0.371742
0.14316 0.372744
0.143483 0.373746
0.143807 0.374748
0.144132 0.37575
0.144458 0.376752
0.144785 0.377754
0.145112 0.378756
0.145439 0.379758
0.145766 0.38076
0.146092 0.381762
0.146418 0.382764
0.146742 0.383766
0.147066 0.384768
0.147388 0.38577
0.147707 0.386772
0.148024 0.387774
0.148339 0.388776
0.148649 0.389778
0.148956 0.39078
0.149261 0.391782
0.149562 0.392784
0.149857 0.393786
0.150149 0.394788
0.15044 0.39579
0.150723 0.396792
0.150997 0.397794
0.151272 0.398796
0.151549 0.399798
0.151812 0.4008
0.152061 0.401802
0.152323 0.402804
0.152594 0.403806
0.152843 0.404808
0.153079 0.40581
0.153431 0.406812
0.154763 0.407814
0.16002 0.408816
0.174271 0.409818
0.201352 0.41082
0.239605 0.411822
0.281442 0.412824
0.317008 0.413826
0.33866 0.414828
0.344195 0.41583
0.337795 0.416832
0.327875 0.417834
0.322399 0.418836
0.324602 0.419838
0.332547 0.42084
0.342427 0.421842
0.351832 0.422844
0.360101 0.423846
0.366769 0.424848
0.37114 0.42585
0.373401 0.426852
0.374668 0.427854
0.37562 0.428856
0.376006 0.429858
0.375514 0.43086
0.374441 0.431862
0.373321 0.432864
0.372427 0.433866
0.371702 0.434868
0.370992 0.43587
0.370246 0.436872
0.369461 0.437874
0.368669 0.438876
0.367957 0.439878
0.367459 0.44088
0.367221 0.441882
0.367121 0.442884
0.367022 0.443886
0.36694 0.444888
0.367011 0.44589
0.367255 0.446892
0.367541 0.447894
0.367762 0.448896
0.367949 0.449898
0.368181 0.4509
0.36847 0.451902
0.36882 0.452904
0.369249 0.453906
0.369778 0.454908
0.370379 0.45591
0.371003 0.456912
0.371621 0.457914
0.372241 0.458916
0.372882 0.459918
0.373555 0.46092
0.374278 0.461922
0.375083 0.462924
0.376005 0.463926
0.377064 0.464928
0.378277 0.46593
0.379643 0.466932
0.381148 0.467934
0.382756 0.468936
0.384426 0.469938
0.386119 0.47094
0.387797 0.471942
0.38942 0.472944
0.39094 0.473946
0.39231 0.474948
0.393492 0.47595
0.394462 0.476952
0.395207 0.477954
0.395726 0.478956
0.396026 0.479958
0.396121 0.48096
0.39603 0.481962
0.395778 0.482964
0.395393 0.483966
0.394905 0.484968
0.394344 0.48597
0.393737 0.486972
0.393105 0.487974
0.392467 0.488976
0.391836 0.489978
0.391219 0.49098
0.39062 0.491982
0.390039 0.492984
0.389478 0.493986
0.388931 0.494988
0.388396 0.49599
0.387868 0.496992
0.387342 0.497994
0.38681 0.498996
0.386269 0.499998
0.385711 0.501
0.385132 0.502002
0.384527 0.503004
0.383896 0.504006
0.383237 0.505008
0.382552 0.50601
0.381846 0.507012
0.381123 0.508014
0.38039 0.509016
0.379653 0.510018
0.378919 0.51102
0.378195 0.512022
0.377486 0.513024
0.376797 0.514026
0.376131 0.515028
0.375488 0.51603
0.374869 0.517032
0.374273 0.518034
0.373697 0.519036
0.373139 0.520038
0.372594 0.52104
0.37206 0.522042
0.371531 0.523044
0.371003 0.524046
0.370473 0.525048
0.369937 0.52605
0.369391 0.527052
0.368833 0.528054
0.368261 0.529056
0.367672 0.530058
0.367067 0.53106
0.366445 0.532062
0.365806 0.533064
0.365151 0.534066
0.364482 0.535068
0.363799 0.53607
0.363105 0.537072
0.362403 0.538074
0.361694 0.539076
0.360981 0.540078
0.360266 0.54108
0.359551 0.542082
0.35884 0.543084
0.358135 0.544086
0.357437 0.545088
0.356749 0.54609
0.356074 0.547092
0.355413 0.548094
0.35477 0.549096
0.354145 0.550098
0.353542 0.5511
0.35296 0.552102
0.352401 0.553104
0.351865 0.554106
0.351349 0.555108
0.350851 0.55611
0.350365 0.557112
0.349883 0.558114
0.349397 0.559116
0.348897 0.560118
0.348369 0.56112
0.347803 0.562122
0.347189 0.563124
0.346517 0.564126
0.34578 0.565128
0.344974 0.56613
0.344097 0.567132
0.34315 0.568134
0.342133 0.569136
0.341049 0.570138
0.3399 0.57114
0.338688 0.572142
0.337413 0.573144
0.336076 0.574146
0.334675 0.575148
0.333208 0.57615
0.33167 0.577152
0.330057 0.578154
0.328363 0.579156
0.32658 0.580158
0.324699 0.58116
0.322711 0.582162
0.320604 0.583164
0.318363 0.584166
0.315973 0.585168
0.313411 0.58617
0.310652 0.587172
0.307663 0.588174
0.304402 0.589176
0.300817 0.590178
0.296843 0.59118
0.2924 0.592182
0.287388 0.593184
0.281695 0.594186
0.275194 0.595188
0.267763 0.59619
0.259321 0.597192
0.249882 0.598194
0.239623 0.599196
0.228931 0.600198
0.218364 0.6012
0.208509 0.602202
0.199814 0.603204
0.192475 0.604206
0.186453 0.605208
0.181569 0.60621
0.177604 0.607212
0.174363 0.608214
0.171699 0.609216
0.169511 0.610218
0.167732 0.61122
0.16631 0.612222
0.165195 0.613224
0.164326 0.614226
0.16363 0.615228
0.163036 0.61623
0.162479 0.617232
0.161917 0.618234
0.16132 0.619236
0.160671 0.620238
0.159943 0.62124
0.159101 0.622242
0.158093 0.623244
0.156872 0.624246
0.155402 0.625248
0.153683 0.62625
0.151759 0.627252
0.149705 0.628254
0.147611 0.629256
0.145554 0.630258
0.14359 0.63126
0.141748 0.632262
0.140038 0.633264
0.13846 0.634266
0.13701 0.635268
0.135684 0.63627
0.134479 0.637272
0.133395 0.638274
0.132431 0.639276
0.131588 0.640278
0.13087 0.64128
0.130279 0.642282
0.129822 0.643284
0.129506 0.644286
0.129341 0.645288
0.129336 0.64629
0.129503 0.647292
0.129856 0.648294
0.130415 0.649296
0.131215 0.650298
0.132298 0.6513
0.133718 0.652302
0.13552 0.653304
0.137721 0.654306
0.14029 0.655308
0.14314 0.65631
0.146133 0.657312
0.149102 0.658314
0.151906 0.659316
0.154451 0.660318
0.156713 0.66132
0.158749 0.662322
0.160604 0.663324
0.162301 0.664326
0.164018 0.665328
0.165736 0.66633
0.166797 0.667332
0.167225 0.668334
0.168349 0.669336
0.169673 0.670338
0.167457 0.67134
0.159162 0.672342
0.148234 0.673344
0.142191 0.674346
0.142969 0.675348
0.141514 0.67635
0.128664 0.677352
0.108112 0.678354
0.0909975 0.679356
0.0822401 0.680358
0.0792109 0.68136
0.078515 0.682362
0.0785507 0.683364
0.0787931 0.684366
0.0790908 0.685368
0.0794032 0.68637
0.0797186 0.687372
0.0800347 0.688374
0.0803515 0.689376
0.0806703 0.690378
0.0809931 0.69138
0.0813217 0.692382
0.0816584 0.693384
0.0820048 0.694386
0.0823626 0.695388
0.0827331 0.69639
0.083117 0.697392
0.0835147 0.698394
0.0839259 0.699396
0.0843505 0.700398
0.0847879 0.7014
0.0852372 0.702402
0.085697 0.703404
0.0861662 0.704406
0.0866433 0.705408
0.0871273 0.70641
0.0876169 0.707412
0.0881107 0.708414
0.0886081 0.709416
0.0891084 0.710418
0.0896114 0.71142
0.0901166 0.712422
0.0906243 0.713424
0.0911344 0.714426
0.0916473 0.715428
0.0921629 0.71643
0.0926813 0.717432
0.0932025 0.718434
0.0937262 0.719436
0.0942521 0.720438
0.0947796 0.72144
0.0953083 0.722442
0.0958375 0.723444
0.0963667 0.724446
0.0968949 0.725448
0.0974212 0.72645
0.0979449 0.727452
0.0984652 0.728454
0.0989813 0.729456
0.0994924 0.730458
0.0999979 0.73146
0.100497 0.732462
0.100989 0.733464
0.101473 0.734466
0.101949 0.735468
0.102416 0.73647
0.102874 0.737472
0.103323 0.738474
0.103762 0.739476
0.10419 0.740478
0.104608 0.74148
0.105015 0.742482
0.105411 0.743484
0.105797 0.744486
0.106171 0.745488
0.106535 0.74649
0.106888 0.747492
0.10723 0.748494
0.107562 0.749496
0.107884 0.750498
0.108196 0.7515
0.108499 0.752502
0.108794 0.753504
0.109081 0.754506
0.109361 0.755508
0.109634 0.75651
0.109902 0.757512
0.110165 0.758514
0.110426 0.759516
0.110683 0.760518
0.11094 0.76152
0.111196 0.762522
0.111452 0.763524
0.111709 0.764526
0.111967 0.765528
0.112226 0.76653
0.112486 0.767532
0.112746 0.768534
0.113007 0.769536
0.113267 0.770538
0.113527 0.77154
0.113785 0.772542
0.114042 0.773544
0.114297 0.774546
0.114548 0.775548
0.114796 0.77655
0.115041 0.777552
0.11528 0.778554
0.115514 0.779556
0.115741 0.780558
0.115961 0.78156
0.116173 0.782562
0.116374 0.783564
0.116566 0.784566
0.116747 0.785568
0.116917 0.78657
0.117077 0.787572
0.117226 0.788574
0.117365 0.789576
0.117494 0.790578
0.117614 0.79158
0.117725 0.792582
0.117826 0.793584
0.117918 0.794586
0.117999 0.795588
0.118068 0.79659
0.118125 0.797592
0.118166 0.798594
0.118191 0.799596
0.118198 0.800598
0.118185 0.8016
0.118151 0.802602
0.118094 0.803604
0.118013 0.804606
0.117906 0.805608
0.117772 0.80661
0.117609 0.807612
0.117414 0.808614
0.117185 0.809616
0.116919 0.810618
0.116613 0.81162
0.116264 0.812622
0.11587 0.813624
0.115429 0.814626
0.114943 0.815628
0.114413 0.81663
0.113841 0.817632
0.113233 0.818634
0.112595 0.819636
0.111933 0.820638
0.111253 0.82164
0.11056 0.822642
0.109861 0.823644
0.109157 0.824646
0.108451 0.825648
0.107743 0.82665
0.107032 0.827652
0.106315 0.828654
0.105589 0.829656
0.104852 0.830658
0.1041 0.83166
0.103329 0.832662
0.10253 0.833664
0.101693 0.834666
0.1008 0.835668
0.0998326 0.83667
0.0987742 0.837672
0.0976212 0.838674
0.0963879 0.839676
0.0951082 0.840678
0.09383 0.84168
0.0926034 0.842682
0.0914704 0.843684
0.0904569 0.844686
0.089572 0.845688
0.0888112 0.84669
0.0881612 0.847692
0.0876049 0.848694
0.0871248 0.849696
0.0867049 0.850698
0.0863318 0.8517
0.0859948 0.852702
0.0856858 0.853704
0.0853988 0.854706
0.0851294 0.855708
0.0848745 0.85671
0.0846322 0.857712
0.0844012 0.858714
0.0841809 0.859716
0.0839709 0.860718
0.0837714 0.86172
0.0835828 0.862722
0.0834055 0.863724
0.0832402 0.864726
0.0830876 0.865728
0.0829489 0.86673
0.0828253 0.867732
0.082718 0.868734
0.0826281 0.869736
0.082557 0.870738
0.0825063 0.87174
0.0824776 0.872742
0.082473 0.873744
0.0824944 0.874746
0.0825441 0.875748
0.0826248 0.87675
0.0827393 0.877752
0.0828912 0.878754
0.0830843 0.879756
0.0833227 0.880758
0.0836113 0.88176
0.0839561 0.882762
0.0843635 0.883764
0.0848418 0.884766
0.0854002 0.885768
0.0860492 0.88677
0.0868016 0.887772
0.0876725 0.888774
0.088679 0.889776
0.0898402 0.890778
0.0911771 0.89178
0.0927116 0.892782
0.0944643 0.893784
0.0964511 0.894786
0.0986785 0.895788
0.101136 0.89679
0.103789 0.897792
0.106566 0.898794
0.109354 0.899796
0.111992 0.900798
0.114278 0.9018
0.115988 0.902802
0.1169 0.903804
0.116837 0.904806
0.115698 0.905808
0.113482 0.90681
0.110291 0.907812
0.106308 0.908814
0.101767 0.909816
0.0969134 0.910818
0.0919751 0.91182
0.0871406 0.912822
0.0825503 0.913824
0.0782965 0.914826
0.0744306 0.915828
0.0709713 0.91683
0.067914 0.917832
0.0652381 0.918834
0.0629145 0.919836
0.0609095 0.920838
0.0591884 0.92184
0.0577179 0.922842
0.0564665 0.923844
0.0554058 0.924846
0.0545105 0.925848
0.0537582 0.92685
0.053129 0.927852
0.0526058 0.928854
0.0521743 0.929856
0.0518217 0.930858
0.0515371 0.93186
0.0513108 0.932862
0.0511355 0.933864
0.0510046 0.934866
0.0509125 0.935868
0.0508541 0.93687
0.0508255 0.937872
0.0508232 0.938874
0.0508447 0.939876
0.0508873 0.940878
0.0509491 0.94188
0.0510286 0.942882
0.0511244 0.943884
0.0512353 0.944886
0.0513603 0.945888
0.0514989 0.94689
0.0516502 0.947892
0.0518138 0.948894
0.051989 0.949896
0.0521754 0.950898
0.0523724 0.9519
0.05258 0.952902
0.052798 0.953904
0.0530262 0.954906
0.0532643 0.955908
0.0535122 0.95691
0.0537693 0.957912
0.0540354 0.958914
0.0543102 0.959916
0.0545935 0.960918
0.054885 0.96192
0.0551844 0.962922
0.0554919 0.963924
0.0558071 0.964926
0.0561298 0.965928
0.0564594 0.96693
0.0567954 0.967932
0.0571377 0.968934
0.0574861 0.969936
0.0578398 0.970938
0.0581983 0.97194
0.0585611 0.972942
0.0589274 0.973944
0.0592969 0.974946
0.0596688 0.975948
0.0600424 0.97695
0.0604174 0.977952
0.0607929 0.978954
0.0611684 0.979956
0.0615431 0.980958
0.061916 0.98196
0.062287 0.982962
0.0626556 0.983964
0.0630215 0.984966
0.0633839 0.985968
0.0637428 0.98697
0.0640979 0.987972
0.0644493 0.988974
0.0647964 0.989976
0.0651394 0.990978
0.0654786 0.99198
0.0658141 0.992982
0.0661469 0.993984
0.0664773 0.994986
0.0668061 0.995988
0.0671336 0.99699
0.0674608 0.997992
0.0677883 0.998994
0.0681169 0.999996
0.0684476 1.001
0.0687991 1.002

==> ideal_MHD_orszag_tang/tau0_51const/N2000_y03125_D2Q5.csv <==
Pressure arc_length
0.208792 0
0.208543 0.001001
0.20849 0.002002
0.20854 0.003003
0.208581 0.004004
0.208596 0.005005
0.208689 0.006006
0.208971 0.007007
0.209475 0.008008
0.210167 0.009009
0.211006 0.01001
0.211958 0.011011
0.212993 0.012012
0.214077 0.013013
0.215178 0.014014
0.216265 0.015015
0.217309 0.016016
0.218291 0.017017
0.219194 0.018018
0.220007 0.019019
0.220724 0.02002
0.221341 0.021021
0.221855 0.022022
0.222261 0.023023
0.222552 0.024024
0.222712 0.025025
0.222719 0.026026
0.222544 0.027027
0.222155 0.028028
0.221523 0.029029
0.220631 0.03003
0.219487 0.031031
0.218129 0.032032
0.216627 0.033033
0.21507 0.034034
0.213551 0.035035
0.212145 0.036036
0.21089 0.037037
0.209787 0.038038
0.208817 0.039039
0.207969 0.04004
0.207252 0.041041
0.206681 0.042042
0.206262 0.043043
0.205979 0.044044
0.205804 0.045045
0.205707 0.046046
0.205661 0.047047
0.205647 0.048048
0.205651 0.049049
0.205658 0.05005
0.205657 0.051051
0.205634 0.052052
0.205579 0.053053
0.205484 0.054054
0.205347 0.055055
0.205173 0.056056
0.204975 0.057057
0.204775 0.058058
0.204611 0.059059
0.204536 0.06006
0.204626 0.061061
0.204981 0.062062
0.205733 0.063063
0.207041 0.064064
0.209085 0.065065
0.212041 0.066066
0.21603 0.067067
0.221046 0.068068
0.226856 0.069069
0.232912 0.07007
0.238321 0.071071
0.241944 0.072072
0.242661 0.073073
0.239736 0.074074
0.233135 0.075075
0.223595 0.076076
0.21241 0.077077
0.201055 0.078078
0.190836 0.079079
0.182671 0.08008
0.177021 0.081081
0.173937 0.082082
0.173158 0.083083
0.174244 0.084084
0.176694 0.085085
0.18004 0.086086
0.183891 0.087087
0.187952 0.088088
0.192012 0.089089
0.195929 0.09009
0.19961 0.091091
0.202997 0.092092
0.206057 0.093093
0.208771 0.094094
0.211139 0.095095
0.213166 0.096096
0.214868 0.097097
0.21627 0.098098
0.217398 0.099099
0.218288 0.1001
0.218974 0.101101
0.219493 0.102102
0.219879 0.103103
0.220161 0.104104
0.220364 0.105105
0.220504 0.106106
0.220597 0.107107
0.220651 0.108108
0.220674 0.109109
0.220672 0.11011
0.220648 0.111111
0.220607 0.112112
0.220551 0.113113
0.220483 0.114114
0.220402 0.115115
0.220309 0.116116
0.2202 0.117117
0.220074 0.118118
0.219925 0.119119
0.219752 0.12012
0.21955 0.121121
0.219318 0.122122
0.219054 0.123123
0.218755 0.124124
0.218419 0.125125
0.218046 0.126126
0.217632 0.127127
0.217178 0.128128
0.216683 0.129129
0.216149 0.13013
0.215575 0.131131
0.214964 0.132132
0.214318 0.133133
0.21364 0.134134
0.212933 0.135135
0.212199 0.136136
0.211443 0.137137
0.210666 0.138138
0.209873 0.139139
0.209065 0.14014
0.208245 0.141141
0.207416 0.142142
0.206579 0.143143
0.205735 0.144144
0.204886 0.145145
0.204032 0.146146
0.203173 0.147147
0.202309 0.148148
0.201439 0.149149
0.200563 0.15015
0.199679 0.151151
0.198787 0.152152
0.197886 0.153153
0.196977 0.154154
0.196062 0.155155
0.195144 0.156156
0.194225 0.157157
0.193311 0.158158
0.192407 0.159159
0.191519 0.16016
0.190652 0.161161
0.18981 0.162162
0.188995 0.163163
0.188209 0.164164
0.187453 0.165165
0.186727 0.166166
0.186031 0.167167
0.185364 0.168168
0.184725 0.169169
0.184115 0.17017
0.183533 0.171171
0.182977 0.172172
0.182448 0.173173
0.181945 0.174174
0.181467 0.175175
0.181016 0.176176
0.180592 0.177177
0.180194 0.178178
0.179824 0.179179
0.179482 0.18018
0.179169 0.181181
0.178884 0.182182
0.178628 0.183183
0.178402 0.184184
0.178204 0.185185
0.178034 0.186186
0.177893 0.187187
0.177776 0.188188
0.177683 0.189189
0.177611 0.19019
0.177553 0.191191
0.177505 0.192192
0.177459 0.193193
0.177406 0.194194
0.177338 0.195195
0.177248 0.196196
0.177133 0.197197
0.176994 0.198198
0.176842 0.199199
0.176691 0.2002
0.176561 0.201201
0.176476 0.202202
0.176454 0.203203
0.17651 0.204204
0.176649 0.205205
0.176866 0.206206
0.177153 0.207207
0.177498 0.208208
0.177889 0.209209
0.178318 0.21021
0.178779 0.211211
0.17927 0.212212
0.179786 0.213213
0.180328 0.214214
0.180893 0.215215
0.181481 0.216216
0.18209 0.217217
0.182719 0.218218
0.183367 0.219219
0.184034 0.22022
0.184718 0.221221
0.185419 0.222222
0.186136 0.223223
0.186869 0.224224
0.187618 0.225225
0.188382 0.226226
0.189161 0.227227
0.189955 0.228228
0.190762 0.229229
0.191582 0.23023
0.192415 0.231231
0.193258 0.232232
0.194111 0.233233
0.194973 0.234234
0.195842 0.235235
0.196717 0.236236
0.197595 0.237237
0.198473 0.238238
0.199345 0.239239
0.200204 0.24024
0.201044 0.241241
0.201859 0.242242
0.202646 0.243243
0.203404 0.244244
0.204137 0.245245
0.204846 0.246246
0.205533 0.247247
0.206195 0.248248
0.206827 0.249249
0.207418 0.25025
0.207957 0.251251
0.208426 0.252252
0.208809 0.253253
0.209091 0.254254
0.209258 0.255255
0.209296 0.256256
0.209195 0.257257
0.208947 0.258258
0.20854 0.259259
0.207958 0.26026
0.207153 0.261261
0.206014 0.262262
0.204259 0.263263
0.201126 0.264264
0.194737 0.265265
0.183163 0.266266
0.169084 0.267267
0.157579 0.268268
0.150294 0.269269
0.146721 0.27027
0.145788 0.271271
0.146772 0.272272
0.149322 0.273273
0.152397 0.274274
0.154402 0.275275
0.155603 0.276276
0.151306 0.277277
0.0556423 0.278278
0.057106 0.279279
0.0580233 0.28028
0.059058 0.281281
0.0600993 0.282282
0.0611454 0.283283
0.0621954 0.284284
0.0632463 0.285285
0.0642952 0.286286
0.0653398 0.287287
0.0663767 0.288288
0.0674035 0.289289
0.0684188 0.29029
0.0694205 0.291291
0.0704065 0.292292
0.0713753 0.293293
0.0723255 0.294294
0.0732562 0.295295
0.0741667 0.296296
0.0750565 0.297297
0.0759252 0.298298
0.0767727 0.299299
0.0775984 0.3003
0.0784025 0.301301
0.0791856 0.302302
0.0799481 0.303303
0.0806895 0.304304
0.0814107 0.305305
0.0821121 0.306306
0.0827944 0.307307
0.0834583 0.308308
0.084104 0.309309
0.0847322 0.31031
0.0853439 0.311311
0.0859399 0.312312
0.0865202 0.313313
0.0870851 0.314314
0.0876357 0.315315
0.0881724 0.316316
0.0886958 0.317317
0.0892061 0.318318
0.0897045 0.319319
0.0901911 0.32032
0.0906661 0.321321
0.09113 0.322322
0.0915829 0.323323
0.0920247 0.324324
0.0924559 0.325325
0.0928767 0.326326
0.0932874 0.327327
0.0936879 0.328328
0.0940778 0.329329
0.0944574 0.33033
0.0948266 0.331331
0.0951856 0.332332
0.0955338 0.333333
0.0958714 0.334334
0.0961985 0.335335
0.0965146 0.336336
0.0968191 0.337337
0.0971119 0.338338
0.0973931 0.339339
0.0976621 0.34034
0.097919 0.341341
0.0981634 0.342342
0.098395 0.343343
0.0986144 0.344344
0.0988213 0.345345
0.0990154 0.346346
0.0991971 0.347347
0.0993667 0.348348
0.0995243 0.349349
0.0996702 0.35035
0.0998044 0.351351
0.0999278 0.352352
0.100041 0.353353
0.100143 0.354354
0.100236 0.355355
0.10032 0.356356
0.100396 0.357357
0.100463 0.358358
0.100522 0.359359
0.100574 0.36036
0.100621 0.361361
0.100662 0.362362
0.100698 0.363363
0.100729 0.364364
0.100757 0.365365
0.10078 0.366366
0.100801 0.367367
0.100819 0.368368
0.100835 0.369369
0.10085 0.37037
0.100864 0.371371
0.100877 0.372372
0.10089 0.373373
0.100903 0.374374
0.100916 0.375375
0.10093 0.376376
0.100945 0.377377
0.100961 0.378378
0.100977 0.379379
0.100994 0.38038
0.10101 0.381381
0.101028 0.382382
0.101046 0.383383
0.101065 0.384384
0.101085 0.385385
0.101108 0.386386
0.101131 0.387387
0.101154 0.388388
0.101177 0.389389
0.101201 0.39039
0.101226 0.391391
0.10125 0.392392
0.101275 0.393393
0.101299 0.394394
0.101322 0.395395
0.101347 0.396396
0.101373 0.397397
0.1014 0.398398
0.101427 0.399399
0.101453 0.4004
0.10148 0.401401
0.101507 0.402402
0.101534 0.403403
0.101562 0.404404
0.10159 0.405405
0.101619 0.406406
0.101648 0.407407
0.101679 0.408408
0.101711 0.409409
0.101743 0.41041
0.101778 0.411411
0.101814 0.412412
0.101852 0.413413
0.101891 0.414414
0.101934 0.415415
0.101979 0.416416
0.102025 0.417417
0.102072 0.418418
0.102122 0.419419
0.102174 0.42042
0.102229 0.421421
0.102288 0.422422
0.102349 0.423423
0.102414 0.424424
0.102482 0.425425
0.102555 0.426426
0.102632 0.427427
0.102715 0.428428
0.102802 0.429429
0.102895 0.43043
0.102992 0.431431
0.103095 0.432432
0.103204 0.433433
0.10332 0.434434
0.103443 0.435435
0.103574 0.436436
0.103713 0.437437
0.10386 0.438438
0.104017 0.439439
0.104185 0.44044
0.104364 0.441441
0.104555 0.442442
0.10476 0.443443
0.104978 0.444444
0.105211 0.445445
0.105459 0.446446
0.105723 0.447447
0.106005 0.448448
0.106305 0.449449
0.106624 0.45045
0.106963 0.451451
0.107324 0.452452
0.107706 0.453453
0.108111 0.454454
0.108539 0.455455
0.108992 0.456456
0.10947 0.457457
0.109975 0.458458
0.110507 0.459459
0.111068 0.46046
0.111659 0.461461
0.11228 0.462462
0.112934 0.463463
0.113619 0.464464
0.114337 0.465465
0.115088 0.466466
0.115874 0.467467
0.116697 0.468468
0.117558 0.469469
0.118462 0.47047
0.119409 0.471471
0.120397 0.472472
0.121428 0.473473
0.122506 0.474474
0.123631 0.475475
0.124807 0.476476
0.126034 0.477477
0.127314 0.478478
0.128647 0.479479
0.130037 0.48048
0.131486 0.481481
0.132997 0.482482
0.134571 0.483483
0.136209 0.484484
0.137912 0.485485
0.139681 0.486486
0.141516 0.487487
0.143419 0.488488
0.145387 0.489489
0.14742 0.49049
0.149515 0.491491
0.151672 0.492492
0.153884 0.493493
0.156147 0.494494
0.158455 0.495495
0.160798 0.496496
0.163172 0.497497
0.165568 0.498498
0.167978 0.499499
0.170392 0.5005
0.172803 0.501501
0.1752 0.502502
0.177576 0.503503
0.179924 0.504504
0.182236 0.505505
0.184505 0.506506
0.186727 0.507507
0.188899 0.508508
0.191018 0.509509
0.19308 0.51051
0.195085 0.511511
0.197031 0.512512
0.198919 0.513513
0.200746 0.514514
0.202514 0.515515
0.204223 0.516516
0.205873 0.517517
0.207467 0.518518
0.209005 0.519519
0.210489 0.52052
0.211921 0.521521
0.213306 0.522522
0.214644 0.523523
0.215942 0.524524
0.217201 0.525525
0.218427 0.526526
0.219621 0.527527
0.220789 0.528528
0.221933 0.529529
0.223056 0.53053
0.224159 0.531531
0.225246 0.532532
0.226318 0.533533
0.227375 0.534534
0.228418 0.535535
0.229447 0.536536
0.230461 0.537537
0.231459 0.538538
0.232442 0.539539
0.23341 0.54054
0.234361 0.541541
0.235294 0.542542
0.23621 0.543543
0.237107 0.544544
0.237987 0.545545
0.238849 0.546546
0.239691 0.547547
0.240516 0.548548
0.241322 0.549549
0.242111 0.55055
0.242883 0.551551
0.243638 0.552552
0.244378 0.553553
0.245105 0.554554
0.245819 0.555555
0.246521 0.556556
0.247212 0.557557
0.247892 0.558558
0.24856 0.559559
0.249216 0.56056
0.24986 0.561561
0.25049 0.562562
0.251107 0.563563
0.251715 0.564564
0.252316 0.565565
0.252916 0.566566
0.253521 0.567567
0.254139 0.568568
0.254776 0.569569
0.255434 0.57057
0.25611 0.571571
0.256792 0.572572
0.257459 0.573573
0.258081 0.574574
0.258624 0.575575
0.259054 0.576576
0.259343 0.577577
0.259474 0.578578
0.259435 0.579579
0.259227 0.58058
0.258851 0.581581
0.258313 0.582582
0.25762 0.583583
0.256779 0.584584
0.255796 0.585585
0.254678 0.586586
0.253431 0.587587
0.252061 0.588588
0.250575 0.589589
0.24898 0.59059
0.247284 0.591591
0.245495 0.592592
0.243623 0.593593
0.241677 0.594594
0.239669 0.595595
0.237611 0.596596
0.235516 0.597597
0.233396 0.598598
0.231265 0.599599
0.229136 0.6006
0.227021 0.601601
0.224934 0.602602
0.222885 0.603603
0.220885 0.604604
0.218943 0.605605
0.217068 0.606606
0.215265 0.607607
0.21354 0.608608
0.211896 0.609609
0.210336 0.61061
0.20886 0.611611
0.207469 0.612612
0.206161 0.613613
0.204936 0.614614
0.203791 0.615615
0.202723 0.616616
0.201728 0.617617
0.200804 0.618618
0.199948 0.619619
0.199154 0.62062
0.19842 0.621621
0.197743 0.622622
0.197119 0.623623
0.196545 0.624624
0.196017 0.625625
0.195534 0.626626
0.195093 0.627627
0.19469 0.628628
0.194325 0.629629
0.193995 0.63063
0.193698 0.631631
0.193433 0.632632
0.193198 0.633633
0.19299 0.634634
0.19281 0.635635
0.192654 0.636636
0.192522 0.637637
0.192412 0.638638
0.192323 0.639639
0.192254 0.64064
0.192205 0.641641
0.192174 0.642642
0.192162 0.643643
0.192169 0.644644
0.192193 0.645645
0.192233 0.646646
0.19229 0.647647
0.192363 0.648648
0.192453 0.649649
0.19256 0.65065
0.192685 0.651651
0.192831 0.652652
0.193 0.653653
0.193192 0.654654
0.193407 0.655655
0.193645 0.656656
0.193903 0.657657
0.194179 0.658658
0.19447 0.659659
0.194775 0.66066
0.195093 0.661661
0.195422 0.662662
0.195764 0.663663
0.196118 0.664664
0.196483 0.665665
0.196861 0.666666
0.197249 0.667667
0.197649 0.668668
0.19806 0.669669
0.19848 0.67067
0.198911 0.671671
0.199351 0.672672
0.199799 0.673673
0.200255 0.674674
0.200719 0.675675
0.201189 0.676676
0.201665 0.677677
0.202146 0.678678
0.202632 0.679679
0.203121 0.68068
0.203614 0.681681
0.204109 0.682682
0.204605 0.683683
0.205103 0.684684
0.205598 0.685685
0.206097 0.686686
0.206588 0.687687
0.207084 0.688688
0.207566 0.689689
0.20804 0.69069
0.208514 0.691691
0.208917 0.692692
0.209467 0.693693
0.209771 0.694694
0.210805 0.695695
0.210781 0.696696
0.212355 0.697697
0.20844 0.698698
0.135533 0.699699
0.0479764 0.7007
0.0492269 0.701701
0.0494345 0.702702
0.0494584 0.703703
0.0494749 0.704704
0.0495087 0.705705
0.0495598 0.706706
0.0496249 0.707707
0.0497008 0.708708
0.0497848 0.709709
0.0498746 0.71071
0.049968 0.711711
0.0500639 0.712712
0.0501614 0.713713
0.0502605 0.714714
0.0503613 0.715715
0.0504637 0.716716
0.0505679 0.717717
0.0506743 0.718718
0.0507826 0.719719
0.050893 0.72072
0.0510055 0.721721
0.05112 0.722722
0.0512367 0.723723
0.0513553 0.724724
0.0514759 0.725725
0.0515983 0.726726
0.0517227 0.727727
0.0518492 0.728728
0.0519774 0.729729
0.0521076 0.73073
0.0522395 0.731731
0.0523734 0.732732
0.0525089 0.733733
0.0526464 0.734734
0.0527857 0.735735
0.052927 0.736736
0.0530698 0.737737
0.0532145 0.738738
0.0533611 0.739739
0.0535094 0.74074
0.0536595 0.741741
0.0538113 0.742742
0.053965 0.743743
0.0541205 0.744744
0.0542775 0.745745
0.0544363 0.746746
0.0545965 0.747747
0.0547586 0.748748
0.0549223 0.749749
0.0550877 0.75075
0.0552548 0.751751
0.0554233 0.752752
0.0555934 0.753753
0.0557652 0.754754
0.0559384 0.755755
0.0561132 0.756756
0.0562895 0.757757
0.0564668 0.758758
0.0566457 0.759759
0.0568262 0.76076
0.0570075 0.761761
0.0571902 0.762762
0.057374 0.763763
0.057559 0.764764
0.0577451 0.765765
0.0579317 0.766766
0.0581188 0.767767
0.0583067 0.768768
0.0584947 0.769769
0.0586828 0.77077
0.0588705 0.771771
0.0590575 0.772772
0.0592434 0.773773
0.0594275 0.774774
0.0596088 0.775775
0.0597865 0.776776
0.0599596 0.777777
0.0601261 0.778778
0.0602843 0.779779
0.0604321 0.78078
0.0605669 0.781781
0.0606854 0.782782
0.0607839 0.783783
0.0608585 0.784784
0.0609048 0.785785
0.0609171 0.786786
0.0608897 0.787787
0.060817 0.788788
0.0606935 0.789789
0.060514 0.79079
0.0602734 0.791791
0.0599668 0.792792
0.0595917 0.793793
0.0591467 0.794794
0.0586321 0.795795
0.05805 0.796796
0.0574048 0.797797
0.0567035 0.798798
0.055956 0.799799
0.0551727 0.8008
0.0543654 0.801801
0.0535467 0.802802
0.0527286 0.803803
0.051921 0.804804
0.0511317 0.805805
0.0503661 0.806806
0.0496275 0.807807
0.0489152 0.808808
0.0482271 0.809809
0.0475601 0.81081
0.0469106 0.811811
0.0462739 0.812812
0.0456464 0.813813
0.045026 0.814814
0.0444116 0.815815
0.0438036 0.816816
0.0432028 0.817817
0.042612 0.818818
0.0420353 0.819819
0.0414755 0.82082
0.040936 0.821821
0.0404217 0.822822
0.0399356 0.823823
0.0394806 0.824824
0.0390581 0.825825
0.0386702 0.826826
0.0383174 0.827827
0.0379994 0.828828
0.0377159 0.829829
0.0374656 0.83083
0.0372469 0.831831
0.0370585 0.832832
0.0368984 0.833833
0.0367644 0.834834
0.0366546 0.835835
0.0365672 0.836836
0.0365002 0.837837
0.0364518 0.838838
0.0364208 0.839839
0.0364059 0.84084
0.0364051 0.841841
0.036417 0.842842
0.0364406 0.843843
0.0364751 0.844844
0.0365194 0.845845
0.0365727 0.846846
0.0366347 0.847847
0.0367045 0.848848
0.0367814 0.849849
0.0368651 0.85085
0.0369553 0.851851
0.0370518 0.852852
0.0371539 0.853853
0.0372617 0.854854
0.0373747 0.855855
0.0374925 0.856856
0.0376151 0.857857
0.0377419 0.858858
0.0378723 0.859859
0.0380068 0.86086
0.0381455 0.861861
0.0382885 0.862862
0.0384356 0.863863
0.0385867 0.864864
0.0387416 0.865865
0.0389001 0.866866
0.0390619 0.867867
0.0392271 0.868868
0.0393953 0.869869
0.0395662 0.87087
0.0397393 0.871871
0.0399152 0.872872
0.0400939 0.873873
0.0402752 0.874874
0.0404588 0.875875
0.0406449 0.876876
0.0408331 0.877877
0.0410231 0.878878
0.0412146 0.879879
0.0414073 0.88088
0.0416011 0.881881
0.0417961 0.882882
0.0419918 0.883883
0.0421883 0.884884
0.0423853 0.885885
0.0425825 0.886886
0.0427801 0.887887
0.0429784 0.888888
0.0431776 0.889889
0.0433784 0.89089
0.0435808 0.891891
0.0437855 0.892892
0.0439926 0.893893
0.0442022 0.894894
0.044416 0.895895
0.0446345 0.896896
0.044858 0.897897
0.0450868 0.898898
0.0453213 0.899899
0.0455629 0.9009
0.0458121 0.901901
0.0460696 0.902902
0.0463365 0.903903
0.0466132 0.904904
0.0469004 0.905905
0.0471987 0.906906
0.0475084 0.907907
0.0478299 0.908908
0.0481641 0.909909
0.04851 0.91091
0.048868 0.911911
0.0492378 0.912912
0.0496181 0.913913
0.0500085 0.914914
0.0504075 0.915915
0.0508138 0.916916
0.051226 0.917917
0.0516424 0.918918
0.0520614 0.919919
0.0524814 0.92092
0.0529013 0.921921
0.0533207 0.922922
0.0537393 0.923923
0.0541573 0.924924
0.0545758 0.925925
0.0549966 0.926926
0.0554216 0.927927
0.0558521 0.928928
0.0562894 0.929929
0.0567359 0.93093
0.0571933 0.931931
0.0576622 0.932932
0.0581449 0.933933
0.058641 0.934934
0.0591499 0.935935
0.0596728 0.936936
0.0602113 0.937937
0.0607673 0.938938
0.0613439 0.939939
0.0619521 0.94094
0.062649 0.941941
0.0637786 0.942942
0.0673738 0.943943
0.0782285 0.944944
0.0876262 0.945945
0.0882304 0.946946
0.0891371 0.947947
0.0901545 0.948948
0.0910906 0.949949
0.0920101 0.95095
0.0929387 0.951951
0.093902 0.952952
0.0949263 0.953953
0.0960393 0.954954
0.0972725 0.955955
0.0986605 0.956956
0.100244 0.957957
0.102072 0.958958
0.104201 0.959959
0.106697 0.96096
0.109634 0.961961
0.113094 0.962962
0.117162 0.963963
0.121915 0.964964
0.127403 0.965965
0.133639 0.966966
0.140586 0.967967
0.148144 0.968968
0.156118 0.969969
0.164198 0.97097
0.171979 0.971971
0.179071 0.972972
0.185211 0.973973
0.190319 0.974974
0.194458 0.975975
0.197765 0.976976
0.200381 0.977977
0.202424 0.978978
0.203989 0.979979
0.205157 0.98098
0.206006 0.981981
0.20662 0.982982
0.207075 0.983983
0.207439 0.984984
0.207763 0.985985
0.208083 0.986986
0.208422 0.987987
0.20879 0.988988
0.209183 0.989989
0.209589 0.99099
0.20998 0.991991
0.210318 0.992992
0.210558 0.993993
0.210656 0.994994
0.21058 0.995995
0.210322 0.996996
0.209914 0.997997
0.209428 0.998998
0.208967 0.999999
0.208648 1.001

==> ideal_MHD_orszag_tang/tau0_51const/N2000_y0427_D2Q5.csv <==
Pressure arc_length
0.0677194 0
0.0680332 0.001001
0.0683633 0.002002
0.0687015 0.003003
0.0690483 0.004004
0.0694039 0.005005
0.0697688 0.006006
0.0701426 0.007007
0.0705256 0.008008
0.070918 0.009009
0.0713182 0.01001
0.0717273 0.011011
0.0721443 0.012012
0.0725696 0.013013
0.073002 0.014014
0.0734423 0.015015
0.0738902 0.016016
0.0743456 0.017017
0.0748085 0.018018
0.0752794 0.019019
0.0757575 0.02002
0.0762433 0.021021
0.0767369 0.022022
0.0772388 0.023023
0.0777484 0.024024
0.078266 0.025025
0.0787924 0.026026
0.0793278 0.027027
0.079872 0.028028
0.0804256 0.029029
0.080989 0.03003
0.0815629 0.031031
0.0821479 0.032032
0.0827454 0.033033
0.0833563 0.034034
0.0839828 0.035035
0.0846274 0.036036
0.0852938 0.037037
0.085987 0.038038
0.0867145 0.039039
0.0874871 0.04004
0.0883208 0.041041
0.0892375 0.042042
0.0902655 0.043043
0.0914363 0.044044
0.0927731 0.045045
0.0942715 0.046046
0.0958777 0.047047
0.0974886 0.048048
0.0990005 0.049049
0.100358 0.05005
0.101567 0.051051
0.102666 0.052052
0.103695 0.053053
0.104683 0.054054
0.105647 0.055055
0.106598 0.056056
0.107542 0.057057
0.108482 0.058058
0.109421 0.059059
0.110362 0.06006
0.111305 0.061061
0.112252 0.062062
0.113202 0.063063
0.114158 0.064064
0.115117 0.065065
0.116082 0.066066
0.117051 0.067067
0.118025 0.068068
0.119004 0.069069
0.119988 0.07007
0.120975 0.071071
0.121966 0.072072
0.122961 0.073073
0.123958 0.074074
0.124957 0.075075
0.125959 0.076076
0.126961 0.077077
0.127963 0.078078
0.128965 0.079079
0.129966 0.08008
0.130966 0.081081
0.131965 0.082082
0.132963 0.083083
0.133961 0.084084
0.134962 0.085085
0.135968 0.086086
0.136982 0.087087
0.138006 0.088088
0.139042 0.089089
0.140085 0.09009
0.141133 0.091091
0.142176 0.092092
0.143206 0.093093
0.144214 0.094094
0.145196 0.095095
0.146149 0.096096
0.147074 0.097097
0.147971 0.098098
0.148845 0.099099
0.149695 0.1001
0.150523 0.101101
0.151329 0.102102
0.152114 0.103103
0.152879 0.104104
0.153625 0.105105
0.154354 0.106106
0.155068 0.107107
0.15577 0.108108
0.156464 0.109109
0.157152 0.11011
0.157838 0.111111
0.158522 0.112112
0.159207 0.113113
0.159892 0.114114
0.160578 0.115115
0.161262 0.116116
0.161944 0.117117
0.162621 0.118118
0.16329 0.119119
0.16395 0.12012
0.164599 0.121121
0.165237 0.122122
0.165861 0.123123
0.166472 0.124124
0.167069 0.125125
0.167651 0.126126
0.168219 0.127127
0.168773 0.128128
0.169312 0.129129
0.169836 0.13013
0.170345 0.131131
0.17084 0.132132
0.171322 0.133133
0.171791 0.134134
0.172247 0.135135
0.172691 0.136136
0.173124 0.137137
0.173547 0.138138
0.173959 0.139139
0.174361 0.14014
0.174751 0.141141
0.175129 0.142142
0.175492 0.143143
0.17584 0.144144
0.176173 0.145145
0.17649 0.146146
0.176795 0.147147
0.177091 0.148148
0.177381 0.149149
0.177669 0.15015
0.177956 0.151151
0.178246 0.152152
0.178541 0.153153
0.17884 0.154154
0.179145 0.155155
0.179453 0.156156
0.179763 0.157157
0.180069 0.158158
0.180369 0.159159
0.18066 0.16016
0.180942 0.161161
0.181218 0.162162
0.181492 0.163163
0.181771 0.164164
0.182059 0.165165
0.18236 0.166166
0.182671 0.167167
0.182987 0.168168
0.183298 0.169169
0.183592 0.17017
0.18386 0.171171
0.184096 0.172172
0.184295 0.173173
0.184455 0.174174
0.184571 0.175175
0.184641 0.176176
0.184661 0.177177
0.184631 0.178178
0.184553 0.179179
0.184435 0.18018
0.184284 0.181181
0.184111 0.182182
0.183926 0.183183
0.183737 0.184184
0.183551 0.185185
0.183371 0.186186
0.183199 0.187187
0.183037 0.188188
0.182885 0.189189
0.182741 0.19019
0.182606 0.191191
0.182478 0.192192
0.182357 0.193193
0.182243 0.194194
0.182135 0.195195
0.182032 0.196196
0.181935 0.197197
0.181844 0.198198
0.181759 0.199199
0.18168 0.2002
0.181608 0.201201
0.181543 0.202202
0.181486 0.203203
0.181437 0.204204
0.181396 0.205205
0.181363 0.206206
0.181337 0.207207
0.181318 0.208208
0.181305 0.209209
0.181298 0.21021
0.181296 0.211211
0.181301 0.212212
0.181313 0.213213
0.181334 0.214214
0.181366 0.215215
0.181413 0.216216
0.181478 0.217217
0.181562 0.218218
0.181668 0.219219
0.181794 0.22022
0.181937 0.221221
0.182094 0.222222
0.182255 0.223223
0.182412 0.224224
0.182552 0.225225
0.18266 0.226226
0.182722 0.227227
0.18272 0.228228
0.182638 0.229229
0.182458 0.23023
0.182163 0.231231
0.181731 0.232232
0.18114 0.233233
0.180365 0.234234
0.179374 0.235235
0.178133 0.236236
0.176606 0.237237
0.174758 0.238238
0.172571 0.239239
0.170059 0.24024
0.167283 0.241241
0.16437 0.242242
0.161493 0.243243
0.158836 0.244244
0.156545 0.245245
0.154695 0.246246
0.15329 0.247247
0.152295 0.248248
0.151673 0.249249
0.151398 0.25025
0.151467 0.251251
0.151885 0.252252
0.152652 0.253253
0.153747 0.254254
0.155121 0.255255
0.156702 0.256256
0.158405 0.257257
0.160144 0.258258
0.161844 0.259259
0.163449 0.26026
0.164924 0.261261
0.166253 0.262262
0.167438 0.263263
0.168496 0.264264
0.16945 0.265265
0.170327 0.266266
0.171152 0.267267
0.171944 0.268268
0.172716 0.269269
0.173476 0.27027
0.174227 0.271271
0.174972 0.272272
0.175714 0.273273
0.176459 0.274274
0.177213 0.275275
0.177981 0.276276
0.17877 0.277277
0.179582 0.278278
0.180417 0.279279
0.181274 0.28028
0.182151 0.281281
0.183048 0.282282
0.183968 0.283283
0.184914 0.284284
0.185895 0.285285
0.18692 0.286286
0.188004 0.287287
0.189165 0.288288
0.190425 0.289289
0.191814 0.29029
0.19336 0.291291
0.195075 0.292292
0.196939 0.293293
0.198902 0.294294
0.200889 0.295295
0.202832 0.296296
0.20469 0.297297
0.206454 0.298298
0.208142 0.299299
0.209779 0.3003
0.21139 0.301301
0.21299 0.302302
0.214586 0.303303
0.216184 0.304304
0.217785 0.305305
0.219391 0.306306
0.221001 0.307307
0.222617 0.308308
0.224237 0.309309
0.225862 0.31031
0.227493 0.311311
0.229131 0.312312
0.230778 0.313313
0.232437 0.314314
0.234113 0.315315
0.235811 0.316316
0.237537 0.317317
0.239297 0.318318
0.241095 0.319319
0.242932 0.32032
0.244804 0.321321
0.246703 0.322322
0.248619 0.323323
0.250537 0.324324
0.252441 0.325325
0.254313 0.326326
0.256142 0.327327
0.257938 0.328328
0.25968 0.329329
0.26125 0.33033
0.262768 0.331331
0.264941 0.332332
0.26712 0.333333
0.265295 0.334334
0.242751 0.335335
0.134889 0.336336
0.132553 0.337337
0.132705 0.338338
0.133034 0.339339
0.133351 0.34034
0.133665 0.341341
0.133976 0.342342
0.134285 0.343343
0.134593 0.344344
0.1349 0.345345
0.135205 0.346346
0.13551 0.347347
0.135814 0.348348
0.136117 0.349349
0.13642 0.35035
0.136723 0.351351
0.137026 0.352352
0.137329 0.353353
0.137632 0.354354
0.137935 0.355355
0.138239 0.356356
0.138543 0.357357
0.138848 0.358358
0.139153 0.359359
0.13946 0.36036
0.139767 0.361361
0.140074 0.362362
0.140383 0.363363
0.140693 0.364364
0.141004 0.365365
0.141317 0.366366
0.141631 0.367367
0.141947 0.368368
0.142264 0.369369
0.142583 0.37037
0.142904 0.371371
0.143226 0.372372
0.14355 0.373373
0.143876 0.374374
0.144203 0.375375
0.144531 0.376376
0.144861 0.377377
0.14519 0.378378
0.145521 0.379379
0.145851 0.38038
0.146181 0.381381
0.14651 0.382382
0.146838 0.383383
0.147165 0.384384
0.14749 0.385385
0.147812 0.386386
0.148132 0.387387
0.148449 0.388388
0.148762 0.389389
0.149072 0.39039
0.149377 0.391391
0.149678 0.392392
0.149975 0.393393
0.150266 0.394394
0.150552 0.395395
0.150834 0.396396
0.15111 0.397397
0.151382 0.398398
0.151648 0.399399
0.151911 0.4004
0.152166 0.401401
0.15242 0.402402
0.152664 0.403403
0.152914 0.404404
0.153139 0.405405
0.153404 0.406406
0.153631 0.407407
0.157412 0.408408
0.189822 0.409409
0.266466 0.41041
0.333197 0.411411
0.340863 0.412412
0.320406 0.413413
0.322807 0.414414
0.335722 0.415415
0.33603 0.416416
0.332761 0.417417
0.335842 0.418418
0.339841 0.419419
0.342544 0.42042
0.350817 0.421421
0.365041 0.422422
0.373722 0.423423
0.375681 0.424424
0.376711 0.425425
0.377081 0.426426
0.376712 0.427427
0.376207 0.428428
0.37554 0.429429
0.374605 0.43043
0.373592 0.431431
0.372586 0.432432
0.371566 0.433433
0.37058 0.434434
0.369672 0.435435
0.368847 0.436436
0.368118 0.437437
0.3675 0.438438
0.366981 0.439439
0.366561 0.44044
0.366252 0.441441
0.36608 0.442442
0.366066 0.443443
0.366191 0.444444
0.366392 0.445445
0.366577 0.446446
0.366672 0.447447
0.366684 0.448448
0.366728 0.449449
0.366971 0.45045
0.367513 0.451451
0.368302 0.452452
0.369185 0.453453
0.370026 0.454454
0.370773 0.455455
0.371431 0.456456
0.372022 0.457457
0.372571 0.458458
0.373112 0.459459
0.373677 0.46046
0.374306 0.461461
0.375036 0.462462
0.3759 0.463463
0.376925 0.464464
0.378137 0.465465
0.37956 0.466466
0.381209 0.467467
0.383078 0.468468
0.385127 0.469469
0.387288 0.47047
0.389463 0.471471
0.391547 0.472472
0.393441 0.473473
0.395065 0.474474
0.396359 0.475475
0.397295 0.476476
0.397874 0.477477
0.398118 0.478478
0.39807 0.479479
0.397784 0.48048
0.397316 0.481481
0.396721 0.482482
0.396044 0.483483
0.395318 0.484484
0.394569 0.485485
0.393813 0.486486
0.39306 0.487487
0.392316 0.488488
0.391587 0.489489
0.390879 0.49049
0.390196 0.491491
0.389543 0.492492
0.388926 0.493493
0.38835 0.494494
0.38782 0.495495
0.38734 0.496496
0.386913 0.497497
0.386539 0.498498
0.386218 0.499499
0.385942 0.5005
0.385702 0.501501
0.385481 0.502502
0.385257 0.503503
0.385003 0.504504
0.38469 0.505505
0.384289 0.506506
0.383775 0.507507
0.383136 0.508508
0.382371 0.509509
0.381495 0.51051
0.380537 0.511511
0.379533 0.512512
0.37852 0.513513
0.377532 0.514514
0.376594 0.515515
0.375719 0.516516
0.374913 0.517517
0.374174 0.518518
0.373495 0.519519
0.372867 0.52052
0.372279 0.521521
0.371723 0.522522
0.371188 0.523523
0.370667 0.524524
0.370151 0.525525
0.369636 0.526526
0.369117 0.527527
0.368589 0.528528
0.368048 0.529529
0.36749 0.53053
0.366915 0.531531
0.366318 0.532532
0.365699 0.533533
0.365057 0.534534
0.364392 0.535535
0.363704 0.536536
0.362996 0.537537
0.362269 0.538538
0.361528 0.539539
0.360775 0.54054
0.360017 0.541541
0.359258 0.542542
0.358504 0.543543
0.357762 0.544544
0.357037 0.545545
0.356335 0.546546
0.355662 0.547547
0.355026 0.548548
0.354434 0.549549
0.353893 0.55055
0.353411 0.551551
0.352992 0.552552
0.352636 0.553553
0.35234 0.554554
0.352089 0.555555
0.351862 0.556556
0.35163 0.557557
0.351366 0.558558
0.351044 0.559559
0.350645 0.56056
0.350159 0.561561
0.349584 0.562562
0.34892 0.563563
0.348172 0.564564
0.347343 0.565565
0.34644 0.566566
0.345468 0.567567
0.344435 0.568568
0.343344 0.569569
0.342202 0.57057
0.34101 0.571571
0.33977 0.572572
0.33848 0.573573
0.337139 0.574574
0.335742 0.575575
0.334284 0.576576
0.332758 0.577577
0.331159 0.578578
0.329478 0.579579
0.32771 0.58058
0.325846 0.581581
0.323877 0.582582
0.321796 0.583583
0.319589 0.584584
0.317244 0.585585
0.314742 0.586586
0.31206 0.587587
0.30917 0.588588
0.306034 0.589589
0.302601 0.59059
0.298808 0.591591
0.294568 0.592592
0.289764 0.593593
0.284238 0.594594
0.27778 0.595595
0.270115 0.596596
0.260916 0.597597
0.249895 0.598598
0.237089 0.599599
0.223305 0.6006
0.210148 0.601601
0.199113 0.602602
0.190666 0.603603
0.184384 0.604604
0.179611 0.605605
0.17583 0.606606
0.17272 0.607607
0.170096 0.608608
0.16786 0.609609
0.165968 0.61061
0.164411 0.611611
0.163189 0.612612
0.162276 0.613613
0.161584 0.614614
0.160984 0.615615
0.160367 0.616616
0.159697 0.617617
0.159004 0.618618
0.158341 0.619619
0.157742 0.62062
0.157207 0.621621
0.156692 0.622622
0.15611 0.623623
0.155345 0.624624
0.154267 0.625625
0.152784 0.626626
0.150904 0.627627
0.148743 0.628628
0.146472 0.629629
0.144233 0.63063
0.142105 0.631631
0.140114 0.632632
0.138264 0.633633
0.136551 0.634634
0.134978 0.635635
0.13355 0.636636
0.132272 0.637637
0.131146 0.638638
0.130172 0.639639
0.129345 0.64064
0.128661 0.641641
0.128114 0.642642
0.127704 0.643643
0.127438 0.644644
0.127326 0.645645
0.127384 0.646646
0.127629 0.647647
0.128079 0.648648
0.128748 0.649649
0.129652 0.65065
0.130808 0.651651
0.132252 0.652652
0.134047 0.653653
0.136279 0.654654
0.139019 0.655655
0.142258 0.656656
0.145838 0.657657
0.149435 0.658658
0.152668 0.659659
0.155298 0.66066
0.157363 0.661661
0.159069 0.662662
0.160602 0.663663
0.162048 0.664664
0.163427 0.665665
0.164712 0.666666
0.165846 0.667667
0.166715 0.668668
0.167195 0.669669
0.166804 0.67067
0.165063 0.671671
0.157506 0.672672
0.140475 0.673673
0.131314 0.674674
0.127745 0.675675
0.133346 0.676676
0.13889 0.677677
0.103839 0.678678
0.080636 0.679679
0.0774572 0.68068
0.0775373 0.681681
0.0778801 0.682682
0.0782342 0.683683
0.0785773 0.684684
0.0789053 0.685685
0.0792181 0.686686
0.0795183 0.687687
0.0798104 0.688688
0.0800999 0.689689
0.0803921 0.69069
0.0806919 0.691691
0.0810028 0.692692
0.0813273 0.693693
0.0816671 0.694694
0.0820234 0.695695
0.0823966 0.696696
0.0827871 0.697697
0.0831947 0.698698
0.0836194 0.699699
0.0840606 0.7007
0.0845175 0.701701
0.0849888 0.702702
0.0854731 0.703703
0.0859688 0.704704
0.0864733 0.705705
0.086984 0.706706
0.0874985 0.707707
0.0880142 0.708708
0.0885289 0.709709
0.0890415 0.71071
0.0895512 0.711711
0.0900584 0.712712
0.0905644 0.713713
0.091071 0.714714
0.0915797 0.715715
0.0920919 0.716716
0.0926082 0.717717
0.0931291 0.718718
0.0936548 0.719719
0.0941849 0.72072
0.0947189 0.721721
0.095256 0.722722
0.0957954 0.723723
0.0963353 0.724724
0.0968755 0.725725
0.0974143 0.726726
0.0979506 0.727727
0.0984832 0.728728
0.0990107 0.729729
0.0995322 0.73073
0.100047 0.731731
0.100554 0.732732
0.101052 0.733733
0.101541 0.734734
0.102021 0.735735
0.10249 0.736736
0.102948 0.737737
0.103397 0.738738
0.103834 0.739739
0.10426 0.74074
0.104675 0.741741
0.105077 0.742742
0.105467 0.743743
0.105846 0.744744
0.106212 0.745745
0.106565 0.746746
0.106907 0.747747
0.107237 0.748748
0.107556 0.749749
0.107865 0.75075
0.108164 0.751751
0.108454 0.752752
0.108735 0.753753
0.109008 0.754754
0.109272 0.755755
0.109528 0.756756
0.109774 0.757757
0.110014 0.758758
0.110247 0.759759
0.110475 0.76076
0.110701 0.761761
0.110926 0.762762
0.111153 0.763763
0.111383 0.764764
0.111616 0.765765
0.111855 0.766766
0.112097 0.767767
0.112343 0.768768
0.112591 0.769769
0.112839 0.77077
0.113086 0.771771
0.113331 0.772772
0.113572 0.773773
0.113809 0.774774
0.114042 0.775775
0.114272 0.776776
0.1145 0.777777
0.114726 0.778778
0.11495 0.779779
0.11517 0.78078
0.115386 0.781781
0.115593 0.782782
0.11579 0.783783
0.115974 0.784784
0.116141 0.785785
0.116292 0.786786
0.116428 0.787787
0.116549 0.788788
0.116659 0.789789
0.11676 0.79079
0.116857 0.791791
0.116949 0.792792
0.117039 0.793793
0.117126 0.794794
0.117207 0.795795
0.117282 0.796796
0.117348 0.797797
0.1174 0.798798
0.117436 0.799799
0.117453 0.8008
0.117449 0.801801
0.117421 0.802802
0.117367 0.803803
0.117287 0.804804
0.117181 0.805805
0.117047 0.806806
0.116885 0.807807
0.116695 0.808808
0.116475 0.809809
0.116223 0.81081
0.115936 0.811811
0.115607 0.812812
0.115231 0.813813
0.114802 0.814814
0.114313 0.815815
0.113762 0.816816
0.113151 0.817817
0.112484 0.818818
0.111774 0.819819
0.111033 0.82082
0.110277 0.821821
0.109518 0.822822
0.108764 0.823823
0.108023 0.824824
0.107293 0.825825
0.106572 0.826826
0.105856 0.827827
0.105138 0.828828
0.104411 0.829829
0.103669 0.83083
0.102904 0.831831
0.102112 0.832832
0.101287 0.833833
0.100427 0.834834
0.0995267 0.835835
0.0985791 0.836836
0.0975585 0.837837
0.0964153 0.838838
0.0950952 0.839839
0.0936001 0.84084
0.0920316 0.841841
0.0905515 0.842842
0.0892892 0.843843
0.0882876 0.844844
0.0875186 0.845845
0.0869255 0.846846
0.0864538 0.847847
0.0860608 0.848848
0.0857181 0.849849
0.0854079 0.85085
0.0851188 0.851851
0.0848445 0.852852
0.0845811 0.853853
0.0843258 0.854854
0.0840781 0.855855
0.0838376 0.856856
0.0836043 0.857857
0.0833783 0.858858
0.0831598 0.859859
0.0829496 0.86086
0.0827482 0.861861
0.0825567 0.862862
0.0823763 0.863863
0.0822079 0.864864
0.0820527 0.865865
0.0819118 0.866866
0.081787 0.867867
0.081679 0.868868
0.0815894 0.869869
0.0815201 0.87087
0.0814728 0.871871
0.0814496 0.872872
0.0814528 0.873873
0.0814847 0.874874
0.0815479 0.875875
0.0816451 0.876876
0.081779 0.877877
0.0819531 0.878878
0.0821711 0.879879
0.0824364 0.88088
0.082753 0.881881
0.0831259 0.882882
0.08356 0.883883
0.0840628 0.884884
0.0846415 0.885885
0.0853041 0.886886
0.086061 0.887887
0.0869247 0.888888
0.08791 0.889889
0.0890346 0.89089
0.0903192 0.891891
0.091789 0.892892
0.0934711 0.893893
0.0953919 0.894894
0.0975741 0.895895
0.100027 0.896896
0.102734 0.897897
0.105634 0.898898
0.108604 0.899899
0.111444 0.9009
0.113877 0.901901
0.115581 0.902902
0.116241 0.903903
0.115621 0.904904
0.11363 0.905905
0.110349 0.906906
0.106014 0.907907
0.10096 0.908908
0.0955421 0.909909
0.0900825 0.91091
0.0848295 0.911911
0.0799492 0.912912
0.0755337 0.913913
0.0716162 0.914914
0.0681912 0.915915
0.0652294 0.916916
0.0626887 0.917917
0.0605207 0.918918
0.0586806 0.919919
0.0571251 0.92092
0.0558142 0.921921
0.0547139 0.922922
0.0537926 0.923923
0.0530241 0.924924
0.0523848 0.925925
0.0518568 0.926926
0.0514216 0.927927
0.0510648 0.928928
0.0507761 0.929929
0.0505461 0.93093
0.0503662 0.931931
0.0502302 0.932932
0.0501315 0.933933
0.0500647 0.934934
0.0500257 0.935935
0.0500114 0.936936
0.0500202 0.937937
0.0500502 0.938938
0.0500994 0.939939
0.0501666 0.94094
0.05025 0.941941
0.0503483 0.942942
0.0504599 0.943943
0.0505853 0.944944
0.0507236 0.945945
0.0508738 0.946946
0.0510347 0.947947
0.0512067 0.948948
0.0513903 0.949949
0.0515855 0.95095
0.0517918 0.951951
0.0520076 0.952952
0.0522331 0.953953
0.0524693 0.954954
0.052715 0.955955
0.0529705 0.956956
0.0532356 0.957957
0.0535104 0.958958
0.0537945 0.959959
0.054088 0.96096
0.0543906 0.961961
0.0547016 0.962962
0.0550215 0.963963
0.0553499 0.964964
0.0556858 0.965965
0.056029 0.966966
0.0563794 0.967967
0.0567372 0.968968
0.0571009 0.969969
0.05747 0.97097
0.0578437 0.971971
0.0582215 0.972972
0.0586032 0.973973
0.0589876 0.974974
0.0593734 0.975975
0.0597603 0.976976
0.060148 0.977977
0.0605349 0.978978
0.0609193 0.979979
0.0613003 0.98098
0.0616773 0.981981
0.0620499 0.982982
0.0624178 0.983983
0.0627797 0.984984
0.0631336 0.985985
0.0634799 0.986986
0.0638188 0.987987
0.0641501 0.988988
0.064475 0.989989
0.0647934 0.99099
0.0651065 0.991991
0.0654146 0.992992
0.0657194 0.993993
0.0660219 0.994994
0.0663235 0.995995
0.0666258 0.996996
0.0669302 0.997997
0.0672384 0.998998
0.0675515 0.999999
0.0678821 1.001

==> low_Mach_Dellar/N1024_D2Q5.csv <==
arc_length ElectricCurrentDensity
0.01255 -7.91091
0.018825 -7.91025
0.0251 -7.91269
0.031375 -7.91615
0.03765 -7.92294
0.043925 -7.92785
0.0502 -7.93363
0.056475 -7.94212
0.06275 -7.94956
0.069025 -7.95722
0.0753 -7.9672
0.081575 -7.97696
0.08785 -7.98672
0.094125 -7.99597
0.1004 -8.00488
0.106675 -8.01503
0.11295 -8.02472
0.119225 -8.0355
0.1255 -8.04696
0.131775 -8.05902
0.13805 -8.072
0.144325 -8.08607
0.1506 -8.10104
0.156875 -8.11705
0.16315 -8.13348
0.169425 -8.1506
0.1757 -8.16909
0.181975 -8.18849
0.18825 -8.20767
0.194525 -8.22868
0.2008 -8.25198
0.207075 -8.27707
0.21335 -8.30087
0.219625 -8.32809
0.2259 -8.35538
0.232175 -8.38564
0.23845 -8.41704
0.244725 -8.44894
0.251 -8.48319
0.257275 -8.51924
0.26355 -8.55622
0.269825 -8.59546
0.2761 -8.63542
0.282375 -8.67833
0.28865 -8.7248
0.294925 -8.77269
0.3012 -8.82349
0.307475 -8.87684
0.31375 -8.92695
0.320025 -8.97987
0.3263 -9.03563
0.332575 -9.09578
0.33885 -9.15571
0.345125 -9.22182
0.3514 -9.28981
0.357675 -9.35958
0.36395 -9.43276
0.370225 -9.50966
0.3765 -9.58754
0.382775 -9.67026
0.38905 -9.75682
0.395325 -9.84404
0.4016 -9.93563
0.407875 -10.0313
0.41415 -10.1282
0.420425 -10.2284
0.4267 -10.3325
0.432975 -10.4383
0.43925 -10.5473
0.445525 -10.658
0.4518 -10.7708
0.458075 -10.8848
0.46435 -11.0017
0.470625 -11.1191
0.4769 -11.2372
0.483175 -11.3588
0.48945 -11.4785
0.495725 -11.5986
0.502 -11.7183
0.508275 -11.8374
0.51455 -11.9569
0.520825 -12.0737
0.5271 -12.187
0.533375 -12.2975
0.53965 -12.3979
0.545925 -12.4921
0.5522 -12.5798
0.558475 -12.6594
0.56475 -12.7312
0.571025 -12.7934
0.5773 -12.8393
0.583575 -12.8731
0.58985 -12.89
0.596125 -12.8909
0.6024 -12.8739
0.608675 -12.8356
0.61495 -12.7815
0.621225 -12.7025
0.6275 -12.6025
0.633775 -12.4784
0.64005 -12.3321
0.646325 -12.1645
0.6526 -11.9709
0.658875 -11.7534
0.66515 -11.5083
0.671425 -11.2333
0.6777 -10.9288
0.683975 -10.5923
0.69025 -10.2206
0.696525 -9.80964
0.7028 -9.35599
0.709075 -8.85698
0.71535 -8.31122
0.721625 -7.71581
0.7279 -7.06583
0.734175 -6.35699
0.74045 -5.58522
0.746725 -4.74491
0.753 -3.82718
0.759275 -2.82305
0.76555 -1.72664
0.771825 -0.527979
0.7781 0.782116
0.784375 2.19791
0.79065 3.71318
0.796925 5.30832
0.8032 6.95418
0.809475 8.6035
0.81575 10.2131
0.822025 11.7496
0.8283 13.1725
0.834575 14.4645
0.84085 15.5953
0.847125 16.5659
0.8534 17.3652
0.859675 17.9937
0.86595 18.4424
0.872225 18.7071
0.8785 18.7848
0.884775 18.6754
0.89105 18.3762
0.897325 17.8819
0.9036 17.1947
0.909875 16.3072
0.91615 15.2292
0.922425 13.9632
0.9287 12.5195
0.934975 10.9254
0.94125 9.21024
0.947525 7.41748
0.9538 5.61432
0.960075 3.8755
0.96635 2.27236
0.972625 0.856422
0.9789 -0.34504
0.985175 -1.33225
0.99145 -2.12009
0.997725 -2.73315
1.004 -3.19746
1.01028 -3.5422
1.01655 -3.78906
1.02283 -3.95492
1.0291 -4.05265
1.03537 -4.09296
1.04165 -4.09131
1.04792 -4.0585
1.0542 -4.00356
1.06047 -3.93047
1.06675 -3.84193
1.07302 -3.74235
1.0793 -3.6379
1.08557 -3.52818
1.09185 -3.41492
1.09812 -3.28942
1.1044 -3.16531
1.11067 -3.0401
1.11695 -2.91536
1.12322 -2.79158
1.1295 -2.66608
1.13577 -2.54302
1.14205 -2.4255
1.14832 -2.3103
1.1546 -2.20153
1.16087 -2.09756
1.16715 -1.99416
1.17342 -1.89549
1.1797 -1.80252
1.18597 -1.71483
1.19225 -1.62983
1.19852 -1.55068
1.2048 -1.47682
1.21108 -1.40678
1.21735 -1.34038
1.22363 -1.27881
1.2299 -1.22449
1.23618 -1.171
1.24245 -1.12381
1.24873 -1.08187
1.255 -1.0443
1.26128 -1.01087
1.26755 -0.981154
1.27383 -0.956474
1.2801 -0.937517
1.28638 -0.922254
1.29265 -0.90929
1.29893 -0.905043
1.3052 -0.902165
1.31148 -0.906442
1.31775 -0.90933
1.32403 -0.921917
1.3303 -0.936008
1.33658 -0.95932
1.34285 -0.984478
1.34913 -1.01338
1.3554 -1.04394
1.36168 -1.08163
1.36795 -1.12286
1.37423 -1.16484
1.3805 -1.21073
1.38678 -1.26167
1.39305 -1.31508
1.39933 -1.37086
1.4056 -1.42794
1.41188 -1.48205
1.41815 -1.54294
1.42443 -1.60255
1.4307 -1.66135
1.43698 -1.71804
1.44325 -1.77719
1.44952 -1.83312
1.4558 -1.88737
1.46207 -1.93669
1.46835 -1.98163
1.47462 -2.02196
1.4809 -2.06203
1.48717 -2.09459
1.49345 -2.12285
1.49972 -2.14448
1.506 -2.16312
1.51227 -2.17503
1.51855 -2.18188
1.52482 -2.18064
1.5311 -2.17034
1.53737 -2.1573
1.54365 -2.13357
1.54992 -2.09733
1.5562 -2.05367
1.56247 -1.99888
1.56875 -1.93364
1.57502 -1.85685
1.5813 -1.77107
1.58757 -1.67193
1.59385 -1.56324
1.60012 -1.44692
1.6064 -1.32026
1.61267 -1.18384
1.61895 -1.04031
1.62522 -0.884498
1.6315 -0.72646
1.63777 -0.55801
1.64405 -0.380902
1.65032 -0.202578
1.6566 -0.0208852
1.66288 0.173588
1.66915 0.368331
1.67543 0.566703
1.6817 0.770121
1.68798 0.975154
1.69425 1.18303
1.70053 1.38899
1.7068 1.5959
1.71308 1.80947
1.71935 2.01955
1.72563 2.22854
1.7319 2.4351
1.73818 2.63949
1.74445 2.84415
1.75073 3.04564
1.757 3.24136
1.76328 3.43697
1.76955 3.62852
1.77583 3.81501
1.7821 3.99737
1.78838 4.17461
1.79465 4.34556
1.80093 4.51337
1.8072 4.67709
1.81348 4.83119
1.81975 4.98207
1.82603 5.12691
1.8323 5.26325
1.83858 5.39629
1.84485 5.52277
1.85113 5.64197
1.8574 5.75873
1.86367 5.8629
1.86995 5.96459
1.87622 6.05893
1.8825 6.14828
1.88877 6.23132
1.89505 6.30953
1.90132 6.38071
1.9076 6.44791
1.91387 6.50835
1.92015 6.5666
1.92642 6.61401
1.9327 6.66509
1.93897 6.70608
1.94525 6.74422
1.95152 6.77697
1.9578 6.80708
1.96407 6.83307
1.97035 6.85675
1.97662 6.87522
1.9829 6.89203
1.98917 6.903
1.99545 6.91781
2.00172 6.92385
2.008 6.92927
2.01428 6.93217
2.02055 6.93407
2.02682 6.93141
2.0331 6.92697
2.03938 6.91966
2.04565 6.91187
2.05192 6.90076
2.0582 6.88833
2.06448 6.87454
2.07075 6.8609
2.07702 6.84539
2.0833 6.82955
2.08958 6.81177
2.09585 6.79141
2.10212 6.7725
2.1084 6.75061
2.11468 6.73215
2.12095 6.71113
2.12722 6.69063
2.1335 6.66844
2.13978 6.64797
2.14605 6.62214
2.15232 6.60139
2.1586 6.57711
2.16488 6.55433
2.17115 6.52916
2.17742 6.50576
2.1837 6.47942
2.18998 6.45731
2.19625 6.43025
2.20252 6.40855
2.2088 6.3803
2.21508 6.35693
2.22135 6.3321
2.22762 6.30732
2.2339 6.28079
2.24018 6.25643
2.24645 6.22909
2.25272 6.20301
2.259 6.1755
2.26528 6.15067
2.27155 6.12582
2.27782 6.10174
2.2841 6.0742
2.29037 6.04874
2.29665 6.02221
2.30292 5.99738
2.3092 5.97022
2.31547 5.94442
2.32175 5.91849
2.32802 5.89283
2.3343 5.86588
2.34057 5.8397
2.34685 5.81325
2.35312 5.78753
2.3594 5.76137
2.36567 5.73392
2.37195 5.70825
2.37823 5.68023
2.3845 5.65377
2.39077 5.62801
2.39705 5.60199
2.40333 5.57387
2.4096 5.54821
2.41587 5.52033
2.42215 5.49617
2.42843 5.46833
2.4347 5.44443
2.44097 5.41673
2.44725 5.39252
2.45353 5.36477
2.4598 5.34208
2.46607 5.31171
2.47235 5.29031
2.47863 5.25943
2.4849 5.2378
2.49117 5.20911
2.49745 5.18823
2.50373 5.15939
2.51 5.13771
2.51627 5.11092
2.52255 5.08958
2.52883 5.06083
2.5351 5.0423
2.54137 5.01412
2.54765 4.99497
2.55393 4.96839
2.5602 4.94928
2.56647 4.92343
2.57275 4.90452
2.57903 4.8805
2.5853 4.86152
2.59157 4.8384
2.59785 4.82091
2.60413 4.8004
2.6104 4.78153
2.61667 4.76358
2.62295 4.7463
2.62923 4.72869
2.6355 4.71057
2.64177 4.69572
2.64805 4.6784
2.65433 4.66759
2.6606 4.65132
2.66687 4.64262
2.67315 4.62563
2.67943 4.61896
2.6857 4.60328
2.69197 4.60083
2.69825 4.58426
2.70452 4.58464
2.7108 4.56947
2.71707 4.57163
2.72335 4.55872
2.72962 4.56429
2.7359 4.55182
2.74217 4.56228
2.74845 4.55286
2.75472 4.56374
2.761 4.55651
2.76727 4.57152
2.77355 4.5699
2.77982 4.58378
2.7861 4.58692
2.79237 4.60706
2.79865 4.61328
2.80492 4.63428
2.8112 4.64493
2.81748 4.66889
2.82375 4.68557
2.83002 4.71247
2.8363 4.73474
2.84258 4.76588
2.84885 4.79407
2.85512 4.8277
2.8614 4.86054
2.86768 4.89946
2.87395 4.93916
2.88022 4.98233
2.8865 5.02803
2.89278 5.07735
2.89905 5.12935
2.90532 5.18394
2.9116 5.24149
2.91788 5.30342
2.92415 5.3659
2.93042 5.43407
2.9367 5.50201
2.94298 5.5791
2.94925 5.65467
2.95552 5.73649
2.9618 5.81648
2.96808 5.91061
2.97435 5.99513
2.98062 6.09895
2.9869 6.18888
2.99318 6.3052
2.99945 6.40116
3.00572 6.52988
3.012 6.62862
3.01828 6.77399
3.02455 6.8788
3.03082 7.05623
3.0371 7.17678
3.04338 7.37093
3.04965 7.43895
3.05592 7.67819
3.0622 8.00737
3.06848 8.54536
3.07475 6.97549
3.08102 -0.187742
3.0873 -14.8912
3.09358 -28.3094
3.09985 -38.6105
3.10612 -47.0619
3.1124 -54.2418
3.11867 -60.3233
3.12495 -65.3659
3.13122 -69.3693
3.1375 -72.3132
3.14377 -74.1809
3.15005 -74.9707
3.15632 -74.6912
3.1626 -73.3401
3.16887 -70.9121
3.17515 -67.4179
3.18142 -62.8781
3.1877 -57.3
3.19397 -50.6595
3.20025 -42.8414
3.20652 -33.4594
3.2128 -21.639
3.21907 -6.77506
3.22535 4.26145
3.23162 8.0532
3.2379 8.19185
3.24417 7.7401
3.25045 7.47731
3.25672 7.37593
3.263 7.226
3.26927 7.08686
3.27555 6.92711
3.28183 6.80939
3.2881 6.67671
3.29437 6.5706
3.30065 6.44846
3.30693 6.35154
3.3132 6.23835
3.31947 6.14889
3.32575 6.04577
3.33203 5.96132
3.3383 5.86834
3.34457 5.78861
3.35085 5.70575
3.35713 5.63075
3.3634 5.55482
3.36967 5.48434
3.37595 5.41688
3.38223 5.35276
3.3885 5.29069
3.39477 5.23149
3.40105 5.17599
3.40733 5.1234
3.4136 5.07312
3.41987 5.02693
3.42615 4.98281
3.43243 4.94186
3.4387 4.90349
3.44497 4.86667
3.45125 4.83221
3.45753 4.80059
3.4638 4.77198
3.47007 4.74666
3.47635 4.722
3.48263 4.6994
3.4889 4.67936
3.49517 4.66097
3.50145 4.64644
3.50773 4.63059
3.514 4.61772
3.52027 4.60919
3.52655 4.59844
3.53282 4.59226
3.5391 4.58547
3.54537 4.58252
3.55165 4.5787
3.55792 4.57923
3.5642 4.57947
3.57047 4.57976
3.57675 4.58142
3.58302 4.58627
3.5893 4.59038
3.59557 4.59848
3.60185 4.60374
3.60812 4.61277
3.6144 4.62132
3.62067 4.63094
3.62695 4.64109
3.63322 4.65385
3.6395 4.665
3.64577 4.67877
3.65205 4.69326
3.65832 4.70786
3.6646 4.72293
3.67087 4.7402
3.67715 4.75637
3.68342 4.77301
3.6897 4.79113
3.69597 4.81084
3.70225 4.83051
3.70852 4.8512
3.7148 4.87093
3.72107 4.89046
3.72735 4.91193
3.73362 4.93322
3.7399 4.95518
3.74618 4.97876
3.75245 4.99997
3.75872 5.02316
3.765 5.04573
3.77128 5.0712
3.77755 5.09514
3.78382 5.11862
3.7901 5.1438
3.79638 5.16813
3.80265 5.19048
3.80892 5.21906
3.8152 5.24135
3.82148 5.26657
3.82775 5.29049
3.83402 5.32045
3.8403 5.34353
3.84658 5.37173
3.85285 5.39369
3.85912 5.42374
3.8654 5.44484
3.87168 5.47449
3.87795 5.49797
3.88422 5.52663
3.8905 5.54906
3.89678 5.57755
3.90305 5.60027
3.90932 5.62814
3.9156 5.65281
3.92188 5.68035
3.92815 5.70601
3.93442 5.73208
3.9407 5.75658
3.94697 5.78506
3.95325 5.81029
3.95952 5.83691
3.9658 5.86321
3.97207 5.88926
3.97835 5.91412
3.98462 5.94078
3.9909 5.96583
3.99717 5.99039
4.00345 6.01629
4.00972 6.04152
4.016 6.06571
4.02227 6.09204
4.02855 6.11759
4.03482 6.1421
4.0411 6.1678
4.04737 6.19227
4.05365 6.21834
4.05992 6.24195
4.0662 6.2697
4.07247 6.29333
4.07875 6.31928
4.08502 6.3438
4.0913 6.37089
4.09757 6.39394
4.10385 6.41975
4.11012 6.44387
4.1164 6.46886
4.12267 6.49137
4.12895 6.51843
4.13522 6.53977
4.1415 6.5646
4.14777 6.58818
4.15405 6.6138
4.16032 6.63537
4.1666 6.65787
4.17287 6.68103
4.17915 6.70334
4.18542 6.72516
4.1917 6.74713
4.19797 6.76924
4.20425 6.79133
4.21052 6.81081
4.2168 6.83163
4.22307 6.85141
4.22935 6.86954
4.23562 6.88856
4.2419 6.90698
4.24817 6.92299
4.25445 6.93716
4.26072 6.95034
4.267 6.96221
4.27327 6.97449
4.27955 6.98462
4.28582 6.99248
4.2921 6.99827
4.29837 7.00104
4.30465 6.99967
4.31092 6.99701
4.3172 6.9921
4.32347 6.98607
4.32975 6.9773
4.33602 6.96619
4.3423 6.94976
4.34857 6.93175
4.35485 6.91148
4.36112 6.88616
4.3674 6.85733
4.37367 6.82354
4.37995 6.78881
4.38622 6.74711
4.3925 6.70117
4.39877 6.64913
4.40505 6.59741
4.41132 6.53641
4.4176 6.46964
4.42387 6.40044
4.43015 6.32297
4.43642 6.24084
4.4427 6.15304
4.44897 6.0603
4.45525 5.95771
4.46152 5.85141
4.4678 5.73889
4.47407 5.61929
4.48035 5.49448
4.48662 5.36372
4.4929 5.22131
4.49917 5.07794
4.50545 4.92718
4.51172 4.7691
4.518 4.60754
4.52427 4.43878
4.53055 4.26343
4.53682 4.08682
4.5431 3.90309
4.54937 3.71227
4.55565 3.52084
4.56192 3.32386
4.5682 3.12411
4.57447 2.9192
4.58075 2.71208
4.58702 2.50228
4.5933 2.29196
4.59957 2.07765
4.60585 1.8624
4.61212 1.64728
4.6184 1.43029
4.62467 1.22256
4.63095 1.01207
4.63722 0.799683
4.6435 0.593369
4.64977 0.388898
4.65605 0.185826
4.66232 -0.012598
4.6686 -0.199376
4.67487 -0.384919
4.68115 -0.566086
4.68742 -0.741729
4.6937 -0.900691
4.69997 -1.06054
4.70625 -1.21124
4.71252 -1.35048
4.7188 -1.48358
4.72507 -1.60522
4.73135 -1.71661
4.73762 -1.81405
4.7439 -1.90404
4.75017 -1.9823
4.75645 -2.0509
4.76272 -2.10292
4.769 -2.14736
4.77527 -2.18353
4.78155 -2.20701
4.78782 -2.22334
4.7941 -2.23046
4.80037 -2.22903
4.80665 -2.22129
4.81292 -2.20674
4.8192 -2.18607
4.82547 -2.16005
4.83175 -2.12916
4.83802 -2.0925
4.8443 -2.05204
4.85057 -2.00616
4.85685 -1.95475
4.86312 -1.90151
4.8694 -1.84248
4.87567 -1.78089
4.88195 -1.72393
4.88822 -1.65963
4.8945 -1.59426
4.90077 -1.5312
4.90705 -1.47055
4.91332 -1.40637
4.9196 -1.34727
4.92587 -1.29188
4.93215 -1.2358
4.93842 -1.1855
4.9447 -1.13443
4.95097 -1.08633
4.95725 -1.04417
4.96352 -1.00798
4.9698 -0.972857
4.97607 -0.944273
4.98235 -0.918665
4.98862 -0.897747
4.9949 -0.880411
5.00117 -0.871226
5.00745 -0.861207
5.01372 -0.858446
5.02 -0.86183
5.02627 -0.86861
5.03255 -0.879504
5.03882 -0.896344
5.0451 -0.915733
5.05137 -0.942364
5.05765 -0.973068
5.06392 -1.00623
5.0702 -1.0464
5.07647 -1.092
5.08275 -1.13878
5.08902 -1.19163
5.0953 -1.25004
5.10157 -1.31329
5.10785 -1.37943
5.11412 -1.4506
5.1204 -1.52936
5.12667 -1.61094
5.13295 -1.69781
5.13922 -1.7893
5.1455 -1.88352
5.15177 -1.98389
5.15805 -2.08944
5.16432 -2.19956
5.1706 -2.31168
5.17687 -2.4283
5.18315 -2.54824
5.18942 -2.67552
5.1957 -2.80369
5.20197 -2.93378
5.20825 -3.06081
5.21452 -3.18968
5.2208 -3.31838
5.22707 -3.44796
5.23335 -3.56666
5.23962 -3.67903
5.2459 -3.79062
5.25217 -3.88931
5.25845 -3.97981
5.26472 -4.0535
5.271 -4.11179
5.27727 -4.14756
5.28355 -4.14657
5.28982 -4.10417
5.2961 -4.00837
5.30237 -3.83722
5.30865 -3.58142
5.31492 -3.22278
5.3212 -2.7396
5.32747 -2.10534
5.33375 -1.28395
5.34002 -0.253608
5.3463 0.998852
5.35257 2.47312
5.35885 4.13572
5.36512 5.92631
5.3714 7.77138
5.37767 9.59362
5.38395 11.3252
5.39022 12.9281
5.3965 14.3702
5.40277 15.6274
5.40905 16.6913
5.41532 17.5582
5.4216 18.2217
5.42787 18.6874
5.43415 18.9581
5.44042 19.0341
5.4467 18.9199
5.45297 18.6162
5.45925 18.1283
5.46552 17.4566
5.4718 16.6103
5.47807 15.594
5.48435 14.4088
5.49062 13.0689
5.4969 11.5938
5.50317 10.0112
5.50945 8.3574
5.51572 6.66687
5.522 4.99454
5.52827 3.38198
5.53455 1.85834
5.54082 0.444484
5.5471 -0.858698
5.55337 -2.0464
5.55965 -3.13301
5.56592 -4.12083
5.5722 -5.0253
5.57847 -5.85323
5.58475 -6.61039
5.59102 -7.30462
5.5973 -7.93977
5.60357 -8.52274
5.60985 -9.05465
5.61612 -9.53949
5.6224 -9.98123
5.62867 -10.3812
5.63495 -10.7422
5.64122 -11.0684
5.6475 -11.3612
5.65377 -11.6236
5.66005 -11.8559
5.66632 -12.0649
5.6726 -12.2467
5.67887 -12.405
5.68515 -12.5423
5.69142 -12.6557
5.6977 -12.7481
5.70397 -12.817
5.71025 -12.8663
5.71652 -12.8975
5.7228 -12.9078
5.72907 -12.9024
5.73535 -12.879
5.74162 -12.8424
5.7479 -12.7921
5.75417 -12.7266
5.76045 -12.653
5.76672 -12.5719
5.773 -12.4846
5.77927 -12.3888
5.78555 -12.2843
5.79182 -12.1712
5.7981 -12.0576
5.80437 -11.9393
5.81065 -11.8214
5.81692 -11.7032
5.8232 -11.5825
5.82947 -11.4635
5.83575 -11.3421
5.84202 -11.2224
5.8483 -11.1041
5.85457 -10.9867
5.86085 -10.8707
5.86712 -10.7577
5.8734 -10.6448
5.87967 -10.5342
5.88595 -10.4275
5.89222 -10.3215
5.8985 -10.2193
5.90477 -10.1204
5.91105 -10.0227
5.91732 -9.92673
5.9236 -9.83663
5.92987 -9.74901
5.93615 -9.66413
5.94242 -9.58261
5.9487 -9.50398
5.95497 -9.42875
5.96125 -9.35551
5.96752 -9.28596
5.9738 -9.21945
5.98007 -9.15488
5.98635 -9.09274
5.99262 -9.03417
5.9989 -8.97882
6.00517 -8.92665
6.01145 -8.87486
6.01772 -8.82273
6.024 -8.77383
6.03027 -8.72454
6.03655 -8.67882
6.04282 -8.63541
6.0491 -8.59517
6.05537 -8.55668
6.06165 -8.51843
6.06792 -8.48328
6.0742 -8.44973
6.08047 -8.41701
6.08675 -8.38631
6.09302 -8.35774
6.0993 -8.32718
6.10557 -8.30109
6.11185 -8.27482
6.11812 -8.25307
6.1244 -8.23027
6.13067 -8.20786
6.13695 -8.18761
6.14322 -8.16876
6.1495 -8.15091
6.15577 -8.1332
6.16205 -8.11577
6.16832 -8.10017
6.1746 -8.08385
6.18087 -8.06918
6.18715 -8.05599
6.19342 -8.04346
6.1997 -8.03053
6.20597 -8.01844
6.21225 -8.00859
6.21852 -7.99834
6.2248 -7.98824
6.23107 -7.97869
6.23735 -7.96834
6.24362 -7.9586
6.2499 -7.95007
6.25617 -7.94165
6.26245 -7.93418
6.26872 -7.9275
6.275 -7.92185

==> low_Mach_Dellar/N2048_D2Q5.csv <==
ElectricCurrentDensity arc_length
-7.94897 0
-7.94893 0.00628833
-7.95062 0.0125767
-7.95174 0.018865
-7.95594 0.0251533
-7.95947 0.0314417
-7.96294 0.03773
-7.96802 0.0440183
-7.97374 0.0503067
-7.98054 0.056595
-7.98687 0.0628833
-7.99427 0.0691717
-8.00154 0.07546
-8.01059 0.0817483
-8.01956 0.0880367
-8.02905 0.094325
-8.0376 0.100613
-8.04847 0.106902
-8.06004 0.11319
-8.07187 0.119478
-8.08479 0.125767
-8.09581 0.132055
-8.1118 0.138343
-8.12834 0.144632
-8.14404 0.15092
-8.16195 0.157208
-8.18061 0.163497
-8.19948 0.169785
-8.22016 0.176073
-8.23986 0.182362
-8.26426 0.18865
-8.2878 0.194938
-8.3133 0.201227
-8.34068 0.207515
-8.3681 0.213803
-8.39753 0.220092
-8.4271 0.22638
-8.45695 0.232668
-8.49096 0.238957
-8.52632 0.245245
-8.5648 0.251533
-8.60142 0.257822
-8.64227 0.26411
-8.68901 0.270398
-8.73294 0.276687
-8.78003 0.282975
-8.82996 0.289263
-8.88287 0.295552
-8.93688 0.30184
-8.99184 0.308128
-9.05078 0.314417
-9.11143 0.320705
-9.17695 0.326993
-9.24104 0.333282
-9.31034 0.33957
-9.38063 0.345858
-9.4549 0.352147
-9.53215 0.358435
-9.61237 0.364723
-9.69629 0.371012
-9.78211 0.3773
-9.87091 0.383588
-9.96067 0.389877
-10.0586 0.396165
-10.1558 0.402453
-10.255 0.408742
-10.3584 0.41503
-10.4648 0.421318
-10.5718 0.427607
-10.6837 0.433895
-10.7973 0.440183
-10.9105 0.446472
-11.0274 0.45276
-11.1459 0.459048
-11.2678 0.465337
-11.3878 0.471625
-11.5079 0.477913
-11.6321 0.484202
-11.7513 0.49049
-11.8728 0.496778
-11.9918 0.503067
-12.1092 0.509355
-12.222 0.515643
-12.3305 0.521932
-12.4365 0.52822
-12.5325 0.534508
-12.622 0.540797
-12.7069 0.547085
-12.7806 0.553373
-12.8421 0.559662
-12.8949 0.56595
-12.9311 0.572238
-12.9558 0.578527
-12.9623 0.584815
-12.9551 0.591103
-12.9228 0.597392
-12.8757 0.60368
-12.8042 0.609968
-12.7096 0.616257
-12.5927 0.622545
-12.4522 0.628833
-12.2829 0.635122
-12.0878 0.64141
-11.8644 0.647698
-11.6135 0.653987
-11.3324 0.660275
-11.0136 0.666563
-10.6659 0.672852
-10.278 0.67914
-9.85229 0.685428
-9.38605 0.691717
-8.87483 0.698005
-8.31401 0.704293
-7.70773 0.710582
-7.04613 0.71687
-6.32272 0.723158
-5.53855 0.729447
-4.67802 0.735735
-3.74143 0.742023
-2.71367 0.748312
-1.58359 0.7546
-0.341145 0.760888
1.01977 0.767177
2.49787 0.773465
4.07994 0.779753
5.73631 0.786042
7.4279 0.79233
9.10534 0.798618
10.7314 0.804907
12.2652 0.811195
13.6729 0.817483
14.9387 0.823772
16.0444 0.83006
16.9896 0.836348
17.7485 0.842637
18.3325 0.848925
18.7356 0.855213
18.9474 0.861502
18.9755 0.86779
18.8041 0.874078
18.4315 0.880367
17.8616 0.886655
17.0921 0.892943
16.1152 0.899232
14.9459 0.90552
13.5782 0.911808
12.0441 0.918097
10.3563 0.924385
8.56717 0.930673
6.73276 0.936962
4.92322 0.94325
3.22421 0.949538
1.68872 0.955827
0.356253 0.962115
-0.755966 0.968403
-1.66038 0.974692
-2.38316 0.98098
-2.94598 0.987268
-3.37823 0.993557
-3.68927 0.999845
-3.90459 1.00613
-4.04713 1.01242
-4.12707 1.01871
-4.15535 1.025
-4.14834 1.03129
-4.1085 1.03758
-4.0334 1.04386
-3.95381 1.05015
-3.85213 1.05644
-3.73998 1.06273
-3.62389 1.06902
-3.49848 1.07531
-3.36957 1.08159
-3.23969 1.08788
-3.10616 1.09417
-2.97446 1.10046
-2.84387 1.10675
-2.71886 1.11304
-2.5901 1.11932
-2.46974 1.12561
-2.35186 1.1319
-2.22873 1.13819
-2.11973 1.14448
-2.01419 1.15077
-1.91547 1.15705
-1.82061 1.16334
-1.72424 1.16963
-1.6402 1.17592
-1.55846 1.18221
-1.47694 1.1885
-1.40586 1.19478
-1.33441 1.20107
-1.27529 1.20736
-1.21389 1.21365
-1.15604 1.21994
-1.10978 1.22623
-1.06415 1.23251
-1.02009 1.2388
-0.986292 1.24509
-0.957036 1.25138
-0.925762 1.25767
-0.906592 1.26396
-0.888429 1.27024
-0.872292 1.27653
-0.868171 1.28282
-0.863997 1.28911
-0.862193 1.2954
-0.872755 1.30169
-0.879746 1.30797
-0.898324 1.31426
-0.914448 1.32055
-0.938138 1.32684
-0.970067 1.33313
-0.998541 1.33942
-1.04046 1.3457
-1.07599 1.35199
-1.11913 1.35828
-1.16174 1.36457
-1.2201 1.37086
-1.26841 1.37715
-1.33153 1.38343
-1.39077 1.38972
-1.44767 1.39601
-1.50706 1.4023
-1.57883 1.40859
-1.63516 1.41488
-1.69935 1.42116
-1.76176 1.42745
-1.82109 1.43374
-1.88453 1.44003
-1.93725 1.44632
-1.99284 1.45261
-2.04347 1.45889
-2.08672 1.46518
-2.13018 1.47147
-2.16251 1.47776
-2.19145 1.48405
-2.21398 1.49034
-2.22663 1.49662
-2.23845 1.50291
-2.23838 1.5092
-2.23503 1.51549
-2.21514 1.52178
-2.19067 1.52807
-2.15442 1.53435
-2.1115 1.54064
-2.05478 1.54693
-1.98899 1.55322
-1.90851 1.55951
-1.82271 1.5658
-1.72634 1.57208
-1.61771 1.57837
-1.50081 1.58466
-1.36795 1.59095
-1.23221 1.59724
-1.09055 1.60353
-0.931309 1.60981
-0.769988 1.6161
-0.602173 1.62239
-0.431416 1.62868
-0.236305 1.63497
-0.0582903 1.64126
0.134974 1.64754
0.334413 1.65383
0.53242 1.66012
0.744598 1.66641
0.947953 1.6727
1.15287 1.67899
1.37282 1.68527
1.58064 1.69156
1.79104 1.69785
2.00913 1.70414
2.21756 1.71043
2.42633 1.71672
2.64102 1.723
2.83786 1.72929
3.0495 1.73558
3.24597 1.74187
3.44021 1.74816
3.63879 1.75445
3.81981 1.76073
4.01305 1.76702
4.18983 1.77331
4.36707 1.7796
4.53393 1.78589
4.70221 1.79218
4.85708 1.79846
5.00619 1.80475
5.15688 1.81104
5.29717 1.81733
5.43166 1.82362
5.5547 1.82991
5.67799 1.83619
5.79344 1.84248
5.89794 1.84877
6.00477 1.85506
6.09988 1.86135
6.18683 1.86764
6.27434 1.87392
6.35567 1.88021
6.42544 1.8865
6.49356 1.89279
6.55551 1.89908
6.612 1.90537
6.66377 1.91165
6.71545 1.91794
6.75456 1.92423
6.79507 1.93052
6.82784 1.93681
6.85529 1.9431
6.88417 1.94938
6.90638 1.95567
6.92684 1.96196
6.94232 1.96825
6.95021 1.97454
6.96111 1.98083
6.96648 1.98711
6.97353 1.9934
6.9736 1.99969
6.97408 2.00598
6.97192 2.01227
6.96561 2.01856
6.96076 2.02484
6.95509 2.03113
6.94349 2.03742
6.92894 2.04371
6.91521 2.05
6.90039 2.05629
6.88468 2.06257
6.86978 2.06886
6.85354 2.07515
6.83553 2.08144
6.81663 2.08773
6.79648 2.09402
6.77743 2.1003
6.75643 2.10659
6.73421 2.11288
6.71017 2.11917
6.68933 2.12546
6.66412 2.13175
6.64377 2.13803
6.6216 2.14432
6.59467 2.15061
6.57354 2.1569
6.5476 2.16319
6.5235 2.16948
6.49861 2.17576
6.47093 2.18205
6.44407 2.18834
6.42113 2.19463
6.39685 2.20092
6.37072 2.20721
6.34866 2.21349
6.32046 2.21978
6.29568 2.22607
6.27227 2.23236
6.24576 2.23865
6.21948 2.24494
6.19688 2.25122
6.16969 2.25751
6.14437 2.2638
6.1189 2.27009
6.09278 2.27638
6.06716 2.28267
6.03973 2.28895
6.01581 2.29524
5.98803 2.30153
5.96212 2.30782
5.93766 2.31411
5.90994 2.3204
5.88458 2.32668
5.85905 2.33297
5.83101 2.33926
5.80535 2.34555
5.78111 2.35184
5.7526 2.35813
5.72776 2.36441
5.70274 2.3707
5.67668 2.37699
5.64947 2.38328
5.62113 2.38957
5.59767 2.39586
5.57148 2.40214
5.54477 2.40843
5.51685 2.41472
5.4927 2.42101
5.46668 2.4273
5.43822 2.43359
5.41143 2.43987
5.38713 2.44616
5.36144 2.45245
5.33431 2.45874
5.30925 2.46503
5.28349 2.47132
5.2585 2.4776
5.23235 2.48389
5.20752 2.49018
5.18081 2.49647
5.15762 2.50276
5.13095 2.50905
5.10828 2.51533
5.08249 2.52162
5.06144 2.52791
5.03662 2.5342
5.01317 2.54049
4.98834 2.54678
4.96653 2.55306
4.94529 2.55935
4.92159 2.56564
4.90215 2.57193
4.88025 2.57822
4.85871 2.58451
4.84028 2.59079
4.8202 2.59708
4.80021 2.60337
4.78211 2.60966
4.76305 2.61595
4.74585 2.62224
4.7289 2.62852
4.71219 2.63481
4.69616 2.6411
4.68367 2.64739
4.66888 2.65368
4.65687 2.65997
4.64172 2.66625
4.63217 2.67254
4.6198 2.67883
4.61047 2.68512
4.60101 2.69141
4.59408 2.6977
4.58704 2.70398
4.5826 2.71027
4.57802 2.71656
4.57518 2.72285
4.57337 2.72914
4.57118 2.73543
4.57137 2.74171
4.57436 2.748
4.57614 2.75429
4.58201 2.76058
4.5868 2.76687
4.59608 2.77316
4.60507 2.77944
4.61802 2.78573
4.62936 2.79202
4.64669 2.79831
4.66348 2.8046
4.68321 2.81089
4.70315 2.81717
4.72786 2.82346
4.75393 2.82975
4.78115 2.83604
4.81311 2.84233
4.84689 2.84862
4.87974 2.8549
4.91804 2.86119
4.96031 2.86748
5.00186 2.87377
5.04866 2.88006
5.09714 2.88635
5.14799 2.89263
5.20478 2.89892
5.26128 2.90521
5.32079 2.9115
5.38805 2.91779
5.45389 2.92408
5.52284 2.93036
5.59786 2.93665
5.67421 2.94294
5.75562 2.94923
5.83943 2.95552
5.92652 2.96181
6.01631 2.96809
6.11118 2.97438
6.20996 2.98067
6.31337 2.98696
6.42115 2.99325
6.53279 2.99954
6.65059 3.00582
6.77532 3.01211
6.90577 3.0184
7.04731 3.02469
7.19641 3.03098
7.3556 3.03727
7.52712 3.04355
7.69716 3.04984
7.82982 3.05613
7.73567 3.06242
6.45718 3.06871
-0.808728 3.075
-17.1595 3.08128
-30.297 3.08757
-40.2637 3.09386
-48.4989 3.10015
-55.4883 3.10644
-61.3985 3.11273
-66.2746 3.11901
-70.1113 3.1253
-72.8865 3.13159
-74.5822 3.13788
-75.1946 3.14417
-74.7234 3.15046
-73.1715 3.15674
-70.5372 3.16303
-66.8395 3.16932
-62.0992 3.17561
-56.3266 3.1819
-49.4846 3.18819
-41.4309 3.19447
-31.742 3.20076
-19.1662 3.20705
-2.67578 3.21334
6.03611 3.21963
7.67479 3.22592
7.83532 3.2322
7.71739 3.23849
7.54953 3.24478
7.37669 3.25107
7.21721 3.25736
7.06223 3.26365
6.92103 3.26993
6.78848 3.27622
6.66774 3.28251
6.54588 3.2888
6.43523 3.29509
6.32641 3.30138
6.22408 3.30766
6.12283 3.31395
6.03041 3.32024
5.93714 3.32653
5.8505 3.33282
5.7647 3.33911
5.68492 3.34539
5.6087 3.35168
5.53423 3.35797
5.4633 3.36426
5.39595 3.37055
5.33066 3.37684
5.27176 3.38312
5.21248 3.38941
5.15836 3.3957
5.10289 3.40199
5.05772 3.40828
5.0086 3.41457
4.9679 3.42085
4.92215 3.42714
4.8884 3.43343
4.85213 3.43972
4.81633 3.44601
4.78671 3.4523
4.75699 3.45858
4.73237 3.46487
4.70731 3.47116
4.68707 3.47745
4.66643 3.48374
4.64871 3.49003
4.63253 3.49631
4.62002 3.5026
4.60846 3.50889
4.59636 3.51518
4.58745 3.52147
4.58319 3.52776
4.57656 3.53404
4.57401 3.54033
4.57353 3.54662
4.5711 3.55291
4.57312 3.5592
4.57496 3.56549
4.57919 3.57177
4.58289 3.57806
4.58826 3.58435
4.59448 3.59064
4.60161 3.59693
4.60912 3.60322
4.62015 3.6095
4.63156 3.61579
4.64283 3.62208
4.6553 3.62837
4.66728 3.63466
4.68082 3.64095
4.69731 3.64723
4.7115 3.65352
4.72777 3.65981
4.74431 3.6661
4.76162 3.67239
4.77851 3.67868
4.79785 3.68496
4.81785 3.69125
4.83758 3.69754
4.85673 3.70383
4.87845 3.71012
4.89945 3.71641
4.91973 3.72269
4.94173 3.72898
4.96474 3.73527
4.987 3.74156
5.00839 3.74785
5.03409 3.75414
5.05681 3.76042
5.07937 3.76671
5.10479 3.773
5.1284 3.77929
5.15573 3.78558
5.17909 3.79187
5.20386 3.79815
5.2298 3.80444
5.25501 3.81073
5.2806 3.81702
5.30698 3.82331
5.33218 3.8296
5.35816 3.83588
5.38352 3.84217
5.41056 3.84846
5.43572 3.85475
5.46264 3.86104
5.48908 3.86733
5.51536 3.87361
5.53911 3.8799
5.5671 3.88619
5.59333 3.89248
5.62321 3.89877
5.64514 3.90506
5.67314 3.91134
5.69949 3.91763
5.7234 3.92392
5.74944 3.93021
5.77717 3.9365
5.80251 3.94279
5.82953 3.94907
5.85487 3.95536
5.88096 3.96165
5.90736 3.96794
5.93348 3.97423
5.95928 3.98052
5.98484 3.9868
6.0102 3.99309
6.03925 3.99938
6.06264 4.00567
6.09057 4.01196
6.11404 4.01825
6.14328 4.02453
6.16579 4.03082
6.19281 4.03711
6.21716 4.0434
6.2418 4.04969
6.26873 4.05598
6.29495 4.06226
6.32007 4.06855
6.34338 4.07484
6.36765 4.08113
6.39252 4.08742
6.41781 4.09371
6.44215 4.09999
6.46735 4.10628
6.49328 4.11257
6.51574 4.11886
6.54387 4.12515
6.56784 4.13144
6.59357 4.13772
6.61501 4.14401
6.63763 4.1503
6.66312 4.15659
6.6858 4.16288
6.70767 4.16917
6.73204 4.17545
6.75185 4.18174
6.77584 4.18803
6.79629 4.19432
6.81506 4.20061
6.83288 4.2069
6.84962 4.21318
6.86845 4.21947
6.88376 4.22576
6.90101 4.23205
6.91405 4.23834
6.93002 4.24463
6.94282 4.25091
6.95462 4.2572
6.96259 4.26349
6.96588 4.26978
6.97192 4.27607
6.9762 4.28236
6.97658 4.28864
6.97557 4.29493
6.97236 4.30122
6.96394 4.30751
6.95993 4.3138
6.94726 4.32009
6.93054 4.32637
6.9141 4.33266
6.88786 4.33895
6.86685 4.34524
6.83738 4.35153
6.80686 4.35782
6.7652 4.3641
6.72455 4.37039
6.67725 4.37668
6.62949 4.38297
6.57049 4.38926
6.50735 4.39555
6.44129 4.40183
6.36815 4.40812
6.29216 4.41441
6.21047 4.4207
6.12313 4.42699
6.02575 4.43328
5.92356 4.43956
5.81863 4.44585
5.7033 4.45214
5.58562 4.45843
5.45646 4.46472
5.32763 4.47101
5.18671 4.47729
5.03829 4.48358
4.8927 4.48987
4.7368 4.49616
4.5735 4.50245
4.40383 4.50874
4.23193 4.51502
4.04972 4.52131
3.87406 4.5276
3.67609 4.53389
3.48294 4.54018
3.29074 4.54647
3.0911 4.55275
2.89173 4.55904
2.68109 4.56533
2.47066 4.57162
2.26519 4.57791
2.05018 4.5842
1.84143 4.59048
1.62652 4.59677
1.41624 4.60306
1.20468 4.60935
0.993176 4.61564
0.782756 4.62193
0.578654 4.62821
0.375953 4.6345
0.173935 4.64079
-0.0187587 4.64708
-0.197625 4.65337
-0.394976 4.65966
-0.569863 4.66594
-0.731555 4.67223
-0.903184 4.67852
-1.05828 4.68481
-1.20507 4.6911
-1.34064 4.69739
-1.47216 4.70367
-1.59191 4.70996
-1.70727 4.71625
-1.80344 4.72254
-1.89377 4.72883
-1.97433 4.73512
-2.04458 4.7414
-2.10173 4.74769
-2.14927 4.75398
-2.18582 4.76027
-2.21156 4.76656
-2.23116 4.77285
-2.23771 4.77913
-2.24562 4.78542
-2.23342 4.79171
-2.22194 4.798
-2.19814 4.80429
-2.17042 4.81058
-2.13644 4.81686
-2.09806 4.82315
-2.05351 4.82944
-2.0047 4.83573
-1.94883 4.84202
-1.89594 4.84831
-1.8358 4.85459
-1.77765 4.86088
-1.71144 4.86717
-1.653 4.87346
-1.5886 4.87975
-1.51974 4.88604
-1.45524 4.89232
-1.39752 4.89861
-1.34048 4.9049
-1.28319 4.91119
-1.22853 4.91748
-1.17742 4.92377
-1.13197 4.93005
-1.08197 4.93634
-1.04316 4.94263
-0.999233 4.94892
-0.973838 4.95521
-0.941695 4.9615
-0.918662 4.96778
-0.899738 4.97407
-0.882447 4.98036
-0.871345 4.98665
-0.863983 4.99294
-0.856633 4.99923
-0.867819 5.00551
-0.874784 5.0118
-0.887612 5.01809
-0.903739 5.02438
-0.915054 5.03067
-0.948872 5.03696
-0.983612 5.04324
-1.01345 5.04953
-1.05011 5.05582
-1.10121 5.06211
-1.14614 5.0684
-1.20176 5.07469
-1.25526 5.08097
-1.32161 5.08726
-1.39002 5.09355
-1.46478 5.09984
-1.54166 5.10613
-1.62108 5.11242
-1.7066 5.1187
-1.79862 5.12499
-1.89566 5.13128
-1.99163 5.13757
-2.10228 5.14386
-2.21421 5.15015
-2.32244 5.15643
-2.44211 5.16272
-2.56824 5.16901
-2.69034 5.1753
-2.81684 5.18159
-2.94771 5.18788
-3.08136 5.19416
-3.20991 5.20045
-3.34285 5.20674
-3.47346 5.21303
-3.59978 5.21932
-3.71456 5.22561
-3.83409 5.23189
-3.93753 5.23818
-4.02476 5.24447
-4.08952 5.25076
-4.14081 5.25705
-4.16464 5.26334
-4.14117 5.26962
-4.07508 5.27591
-3.94 5.2822
-3.73651 5.28849
-3.44968 5.29478
-3.04212 5.30107
-2.51037 5.30735
-1.82397 5.31364
-0.955749 5.31993
0.114149 5.32622
1.40317 5.33251
2.89812 5.3388
4.56992 5.34508
6.36425 5.35137
8.20023 5.35766
10.0042 5.36395
11.7219 5.37024
13.2898 5.37653
14.6915 5.38281
15.9047 5.3891
16.9178 5.39539
17.7304 5.40168
18.3438 5.40797
18.7485 5.41426
18.9654 5.42054
18.9774 5.42683
18.8027 5.43312
18.4338 5.43941
17.8886 5.4457
17.1616 5.45199
16.2533 5.45827
15.1784 5.46456
13.9417 5.47085
12.5588 5.47714
11.0521 5.48343
9.43933 5.48972
7.76402 5.496
6.07444 5.50229
4.40386 5.50858
2.80832 5.51487
1.30833 5.52116
-0.077352 5.52745
-1.34275 5.53373
-2.49738 5.54002
-3.54567 5.54631
-4.50186 5.5526
-5.3758 5.55889
-6.17469 5.56518
-6.91073 5.57146
-7.58205 5.57775
-8.20265 5.58404
-8.76697 5.59033
-9.28893 5.59662
-9.76268 5.60291
-10.1976 5.60919
-10.5956 5.61548
-10.9499 5.62177
-11.2711 5.62806
-11.5607 5.63435
-11.8191 5.64064
-12.0475 5.64692
-12.2459 5.65321
-12.421 5.6595
-12.5693 5.66579
-12.6936 5.67208
-12.7857 5.67837
-12.8623 5.68465
-12.9189 5.69094
-12.9484 5.69723
-12.965 5.70352
-12.9613 5.70981
-12.9405 5.7161
-12.9046 5.72238
-12.8554 5.72867
-12.7934 5.73496
-12.7221 5.74125
-12.6412 5.74754
-12.5505 5.75383
-12.4555 5.76011
-12.3525 5.7664
-12.2459 5.77269
-12.1319 5.77898
-12.0153 5.78527
-11.8977 5.79156
-11.7756 5.79784
-11.6577 5.80413
-11.5329 5.81042
-11.4106 5.81671
-11.2914 5.823
-11.1704 5.82929
-11.052 5.83557
-10.935 5.84186
-10.8198 5.84815
-10.7054 5.85444
-10.5943 5.86073
-10.4848 5.86702
-10.3795 5.8733
-10.2776 5.87959
-10.1778 5.88588
-10.0782 5.89217
-9.9816 5.89846
-9.88923 5.90475
-9.79872 5.91103
-9.7133 5.91732
-9.62781 5.92361
-9.54892 5.9299
-9.47203 5.93619
-9.39606 5.94248
-9.32458 5.94876
-9.25596 5.95505
-9.18895 5.96134
-9.12476 5.96763
-9.06381 5.97392
-9.00317 5.98021
-8.94823 5.98649
-8.89428 5.99278
-8.84096 5.99907
-8.79094 6.00536
-8.74272 6.01165
-8.69538 6.01794
-8.65165 6.02422
-8.61109 6.03051
-8.57047 6.0368
-8.53487 6.04309
-8.49707 6.04938
-8.46473 6.05567
-8.43269 6.06195
-8.40327 6.06824
-8.37364 6.07453
-8.34529 6.08082
-8.31863 6.08711
-8.29281 6.0934
-8.26926 6.09968
-8.24573 6.10597
-8.22384 6.11226
-8.20385 6.11855
-8.1847 6.12484
-8.16545 6.13113
-8.14873 6.13741
-8.1311 6.1437
-8.11448 6.14999
-8.10211 6.15628
-8.0857 6.16257
-8.07466 6.16886
-8.06262 6.17514
-8.05271 6.18143
-8.04056 6.18772
-8.03042 6.19401
-8.02094 6.2003
-8.01157 6.20659
-8.00339 6.21287
-7.99653 6.21916
-7.98802 6.22545
-7.983 6.23174
-7.97476 6.23803
-7.9696 6.24432
-7.96492 6.2506
-7.95974 6.25689
-7.95643 6.26318
-7.95416 6.26947
-7.95161 6.27576
-7.94861 6.28205
-7.94952 6.28833

==> low_Mach_Dellar/N512_D2Q5.csv <==
arc_length ElectricCurrentDensity
0.006275 -7.85895
0.01255 -7.93174
0.018825 -7.97576
0.0251 -8.0195
0.031375 -8.05665
0.03765 -8.09291
0.043925 -8.1178
0.0502 -8.14172
0.056475 -8.1574
0.06275 -8.17168
0.069025 -8.17727
0.0753 -8.18138
0.081575 -8.17833
0.08785 -8.17615
0.094125 -8.17741
0.1004 -8.17666
0.106675 -8.16944
0.11295 -8.16514
0.119225 -8.16883
0.1255 -8.17208
0.131775 -8.17432
0.13805 -8.18025
0.144325 -8.19355
0.1506 -8.20521
0.156875 -8.21403
0.16315 -8.22926
0.169425 -8.25419
0.1757 -8.27519
0.181975 -8.29102
0.18825 -8.31502
0.194525 -8.34847
0.2008 -8.37631
0.207075 -8.39843
0.21335 -8.43046
0.219625 -8.4713
0.2259 -8.50648
0.232175 -8.53724
0.23845 -8.57625
0.244725 -8.62091
0.251 -8.66189
0.257275 -8.70066
0.26355 -8.74819
0.269825 -8.80024
0.2761 -8.85003
0.282375 -8.89881
0.28865 -8.95199
0.294925 -9.00684
0.3012 -9.06579
0.307475 -9.12606
0.31375 -9.18821
0.320025 -9.25087
0.3263 -9.31812
0.332575 -9.38637
0.33885 -9.45934
0.345125 -9.53311
0.3514 -9.61075
0.357675 -9.68887
0.36395 -9.77236
0.370225 -9.85632
0.3765 -9.94653
0.382775 -10.0371
0.38905 -10.1256
0.395325 -10.2144
0.4016 -10.3169
0.407875 -10.4191
0.41415 -10.5166
0.420425 -10.6152
0.4267 -10.7252
0.432975 -10.8346
0.43925 -10.9384
0.445525 -11.0435
0.4518 -11.1561
0.458075 -11.2672
0.46435 -11.3717
0.470625 -11.4785
0.4769 -11.5942
0.483175 -11.7061
0.48945 -11.8068
0.495725 -11.9094
0.502 -12.0168
0.508275 -12.1167
0.51455 -12.1996
0.520825 -12.2759
0.5271 -12.3393
0.533375 -12.3838
0.53965 -12.3968
0.545925 -12.3921
0.5522 -12.3613
0.558475 -12.296
0.56475 -12.1866
0.571025 -12.0591
0.5773 -11.9114
0.583575 -11.7432
0.58985 -11.5549
0.596125 -11.372
0.6024 -11.1937
0.608675 -11.0215
0.61495 -10.8538
0.621225 -10.7038
0.6275 -10.5654
0.633775 -10.4245
0.64005 -10.2821
0.646325 -10.1205
0.6526 -9.94942
0.658875 -9.73449
0.66515 -9.50087
0.671425 -9.19493
0.6777 -8.86271
0.683975 -8.44567
0.69025 -8.00272
0.696525 -7.45728
0.7028 -6.886
0.709075 -6.20843
0.71535 -5.50927
0.721625 -4.68411
0.7279 -3.83909
0.734175 -2.86364
0.74045 -1.87311
0.746725 -0.72052
0.753 0.444484
0.759275 1.76163
0.76555 3.08487
0.771825 4.55857
0.7781 6.03435
0.784375 7.55334
0.79065 9.07002
0.796925 10.5501
0.8032 12.0115
0.809475 13.2889
0.81575 14.5337
0.822025 15.5494
0.8283 16.5131
0.834575 17.1982
0.84085 17.8197
0.847125 18.1695
0.8534 18.4401
0.859675 18.4331
0.86595 18.3361
0.872225 17.9753
0.8785 17.5087
0.884775 16.7793
0.89105 15.9374
0.897325 14.8558
0.9036 13.6572
0.909875 12.2431
0.91615 10.7327
0.922425 9.06821
0.9287 7.36197
0.934975 5.59744
0.94125 3.89245
0.947525 2.26027
0.9538 0.799687
0.960075 -0.476753
0.96635 -1.51759
0.972625 -2.33646
0.9789 -2.94217
0.985175 -3.37169
0.99145 -3.64593
0.997725 -3.80774
1.004 -3.87767
1.01028 -3.8895
1.01655 -3.83961
1.02283 -3.75578
1.0291 -3.64549
1.03537 -3.52262
1.04165 -3.39487
1.04792 -3.26514
1.0542 -3.16658
1.06047 -3.07881
1.06675 -3.03062
1.07302 -2.99389
1.0793 -2.98324
1.08557 -2.97879
1.09185 -2.9673
1.09812 -2.95447
1.1044 -2.91125
1.11067 -2.86362
1.11695 -2.77804
1.12322 -2.68851
1.1295 -2.5764
1.13577 -2.4628
1.14205 -2.353
1.14832 -2.24335
1.1546 -2.14579
1.16087 -2.04892
1.16715 -1.9708
1.17342 -1.89287
1.1797 -1.8174
1.18597 -1.74286
1.19225 -1.67658
1.19852 -1.61073
1.2048 -1.54767
1.21108 -1.48679
1.21735 -1.43689
1.22363 -1.38833
1.2299 -1.34516
1.23618 -1.3037
1.24245 -1.26789
1.24873 -1.23466
1.255 -1.20866
1.26128 -1.18536
1.26755 -1.16846
1.27383 -1.15308
1.2801 -1.1408
1.28638 -1.13322
1.29265 -1.13396
1.29893 -1.13663
1.3052 -1.14228
1.31148 -1.15169
1.31775 -1.16612
1.32403 -1.18388
1.3303 -1.20554
1.33658 -1.23072
1.34285 -1.25951
1.34913 -1.29013
1.3554 -1.3224
1.36168 -1.35769
1.36795 -1.39539
1.37423 -1.43466
1.3805 -1.47504
1.38678 -1.51395
1.39305 -1.55197
1.39933 -1.5847
1.4056 -1.61464
1.41188 -1.64632
1.41815 -1.67879
1.42443 -1.69467
1.4307 -1.70409
1.43698 -1.71856
1.44325 -1.7347
1.44952 -1.73081
1.4558 -1.72143
1.46207 -1.72388
1.46835 -1.72898
1.47462 -1.72398
1.4809 -1.7172
1.48717 -1.7345
1.49345 -1.75501
1.49972 -1.77147
1.506 -1.78757
1.51227 -1.82806
1.51855 -1.86991
1.52482 -1.89908
1.5311 -1.92795
1.53737 -1.95336
1.54365 -1.97706
1.54992 -1.96448
1.5562 -1.94981
1.56247 -1.91033
1.56875 -1.86556
1.57502 -1.7781
1.5813 -1.6881
1.58757 -1.58289
1.59385 -1.4703
1.60012 -1.32298
1.6064 -1.17551
1.61267 -1.02748
1.61895 -0.873488
1.62522 -0.700677
1.6315 -0.527484
1.63777 -0.353285
1.64405 -0.1732
1.65032 0.020246
1.6566 0.212496
1.66288 0.402396
1.66915 0.599731
1.67543 0.809696
1.6817 1.01559
1.68798 1.21548
1.69425 1.42249
1.70053 1.63872
1.7068 1.84754
1.71308 2.04795
1.71935 2.25555
1.72563 2.47032
1.7319 2.67184
1.73818 2.86177
1.74445 3.06154
1.75073 3.26886
1.757 3.46
1.76328 3.64031
1.76955 3.82417
1.77583 4.01013
1.7821 4.18051
1.78838 4.343
1.79465 4.508
1.80093 4.6741
1.8072 4.82322
1.81348 4.96603
1.81975 5.10852
1.82603 5.25091
1.8323 5.37474
1.83858 5.49376
1.84485 5.61217
1.85113 5.73047
1.8574 5.82725
1.86367 5.9205
1.86995 6.01785
1.87622 6.11569
1.8825 6.18558
1.88877 6.25317
1.89505 6.33005
1.90132 6.40735
1.9076 6.48942
1.91387 6.49643
1.92015 6.55773
1.92642 6.61717
1.9327 6.64527
1.93897 6.67452
1.94525 6.71575
1.95152 6.75336
1.9578 6.76458
1.96407 6.77874
1.97035 6.80911
1.97662 6.83367
1.9829 6.83276
1.98917 6.83583
1.99545 6.85315
2.00172 6.8631
2.008 6.85105
2.01428 6.84605
2.02055 6.85886
2.02682 6.86046
2.0331 6.83779
2.03938 6.82453
2.04565 6.82882
2.05192 6.82012
2.0582 6.79032
2.06448 6.7737
2.07075 6.77573
2.07702 6.75946
2.0833 6.72049
2.08958 6.70167
2.09585 6.70478
2.10212 6.68346
2.1084 6.6388
2.11468 6.61886
2.12095 6.61965
2.12722 6.59379
2.1335 6.54837
2.13978 6.53066
2.14605 6.53074
2.15232 6.49954
2.1586 6.45089
2.16488 6.43514
2.17115 6.43529
2.17742 6.40154
2.1837 6.35373
2.18998 6.33954
2.19625 6.3372
2.20252 6.30014
2.2088 6.25281
2.21508 6.24187
2.22135 6.23978
2.22762 6.19839
2.2339 6.14936
2.24018 6.1418
2.24645 6.14045
2.25272 6.09656
2.259 6.04805
2.26528 6.04144
2.27155 6.03775
2.27782 5.99079
2.2841 5.94237
2.29037 5.93991
2.29665 5.93596
2.30292 5.88735
2.3092 5.84158
2.31547 5.83669
2.32175 5.8276
2.32802 5.77979
2.3343 5.73757
2.34057 5.73271
2.34685 5.7215
2.35312 5.67754
2.3594 5.63989
2.36567 5.62831
2.37195 5.61025
2.37823 5.5702
2.3845 5.5378
2.39077 5.5271
2.39705 5.50791
2.40333 5.46821
2.4096 5.43723
2.41587 5.42431
2.42215 5.40218
2.42843 5.36355
2.4347 5.33545
2.44097 5.32381
2.44725 5.2995
2.45353 5.25794
2.4598 5.23197
2.46607 5.22465
2.47235 5.19872
2.47863 5.15326
2.4849 5.13129
2.49117 5.13093
2.49745 5.10224
2.50373 5.05068
2.51 5.0354
2.51627 5.04576
2.52255 5.01173
2.52883 4.95032
2.5351 4.94019
2.54137 4.95754
2.54765 4.92124
2.55393 4.8601
2.5602 4.85606
2.56647 4.87465
2.57275 4.83592
2.57903 4.77794
2.5853 4.77578
2.59157 4.78927
2.59785 4.75241
2.60413 4.70403
2.6104 4.70507
2.61667 4.71508
2.62295 4.68189
2.62923 4.64275
2.6355 4.64477
2.64177 4.65078
2.64805 4.61961
2.65433 4.58623
2.6606 4.5928
2.66687 4.59999
2.67315 4.57116
2.67943 4.54399
2.6857 4.55524
2.69197 4.56318
2.69825 4.52984
2.70452 4.50281
2.7108 4.52857
2.71707 4.5457
2.72335 4.50958
2.72962 4.48571
2.7359 4.5208
2.74217 4.54099
2.74845 4.50318
2.75472 4.48543
2.761 4.53223
2.76727 4.55675
2.77355 4.52092
2.77982 4.51236
2.7861 4.56677
2.79237 4.59377
2.79865 4.5663
2.80492 4.56957
2.8112 4.6258
2.81748 4.65427
2.82375 4.64106
2.83002 4.65879
2.8363 4.71714
2.84258 4.75063
2.84885 4.75551
2.85512 4.78415
2.8614 4.83682
2.86768 4.87748
2.87395 4.90751
2.88022 4.94872
2.8865 4.99863
2.89278 5.05207
2.89905 5.10793
2.90532 5.15353
2.9116 5.19304
2.91788 5.26981
2.92415 5.36575
2.93042 5.41463
2.9367 5.44264
2.94298 5.53309
2.94925 5.64718
2.95552 5.70434
2.9618 5.74333
2.96808 5.8974
2.97435 6.08196
2.98062 6.04605
2.9869 5.96274
2.99318 6.16664
2.99945 6.41901
3.00572 6.60403
3.012 6.78058
3.01828 6.90645
3.02455 7.02794
3.03082 6.41112
3.0371 5.75813
3.04338 6.9617
3.04965 8.19668
3.05592 9.68672
3.0622 10.9779
3.06848 8.567
3.07475 5.42067
3.08102 -5.79507
3.0873 -16.9871
3.09358 -27.9948
3.09985 -38.5478
3.10612 -46.4959
3.1124 -54.0545
3.11867 -59.852
3.12495 -65.2069
3.13122 -68.9342
3.1375 -72.1353
3.14377 -73.7263
3.15005 -74.7188
3.15632 -74.1639
3.1626 -72.9545
3.16887 -70.2985
3.17515 -66.9111
3.18142 -62.1288
3.1877 -56.5385
3.19397 -49.6109
3.20025 -41.7122
3.20652 -32.411
3.2128 -21.6762
3.21907 -9.12991
3.22535 0.64681
3.23162 7.35275
3.2379 10.4044
3.24417 9.89906
3.25045 8.7251
3.25672 6.97999
3.263 6.29229
3.26927 6.39623
3.27555 6.63088
3.28183 6.95109
3.2881 6.91248
3.29437 6.66941
3.30065 6.42484
3.30693 6.17951
3.3132 6.1014
3.31947 6.09421
3.32575 6.03795
3.33203 5.96395
3.3383 5.85739
3.34457 5.74096
3.35085 5.66256
3.35713 5.59368
3.3634 5.52412
3.36967 5.45443
3.37595 5.3944
3.38223 5.33589
3.3885 5.26238
3.39477 5.18715
3.40105 5.15034
3.40733 5.11641
3.4136 5.04663
3.41987 4.97545
3.42615 4.95693
3.43243 4.93736
3.4387 4.87242
3.44497 4.81139
3.45125 4.81138
3.45753 4.80525
3.4638 4.73937
3.47007 4.68397
3.47635 4.70167
3.48263 4.7065
3.4889 4.64267
3.49517 4.597
3.50145 4.62852
3.50773 4.63895
3.514 4.5759
3.52027 4.53966
3.52655 4.58154
3.53282 4.59439
3.5391 4.53555
3.54537 4.51207
3.55165 4.56353
3.55792 4.57692
3.5642 4.52066
3.57047 4.50747
3.57675 4.56287
3.58302 4.57519
3.5893 4.52762
3.59557 4.52648
3.60185 4.58189
3.60812 4.59142
3.6144 4.55196
3.62067 4.56159
3.62695 4.61724
3.63322 4.62302
3.6395 4.58777
3.64577 4.60473
3.65205 4.65931
3.65832 4.66386
3.6646 4.63694
3.67087 4.66389
3.67715 4.72032
3.68342 4.7194
3.6897 4.69136
3.69597 4.72666
3.70225 4.78765
3.70852 4.7839
3.7148 4.75788
3.72107 4.80405
3.72735 4.871
3.73362 4.86207
3.7399 4.83523
3.74618 4.88696
3.75245 4.95347
3.75872 4.94243
3.765 4.92024
3.77128 4.97722
3.77755 5.04234
3.78382 5.0314
3.7901 5.01555
3.79638 5.06945
3.80265 5.21303
3.80892 5.16274
3.8152 5.11612
3.82148 5.16615
3.82775 5.21312
3.83402 5.21877
3.8403 5.22762
3.84658 5.26473
3.85285 5.29875
3.85912 5.31283
3.8654 5.33065
3.87168 5.36717
3.87795 5.39925
3.88422 5.41351
3.8905 5.43324
3.89678 5.47113
3.90305 5.50209
3.90932 5.5138
3.9156 5.53367
3.92188 5.57284
3.92815 5.60267
3.93442 5.61352
3.9407 5.63614
3.94697 5.6795
3.95325 5.70884
3.95952 5.71671
3.9658 5.73872
3.97207 5.77971
3.97835 5.80659
3.98462 5.81691
3.9909 5.84258
3.99717 5.88407
4.00345 5.90857
4.00972 5.9177
4.016 5.94469
4.02227 5.98586
4.02855 6.00796
4.03482 6.01682
4.0411 6.04636
4.04737 6.08842
4.05365 6.10733
4.05992 6.11405
4.0662 6.14717
4.07247 6.19225
4.07875 6.2079
4.08502 6.21212
4.0913 6.24773
4.09757 6.29364
4.10385 6.30553
4.11012 6.30813
4.1164 6.34772
4.12267 6.39555
4.12895 6.40544
4.13522 6.40868
4.1415 6.44828
4.14777 6.49269
4.15405 6.50187
4.16032 6.5078
4.1666 6.55016
4.17287 6.59451
4.17915 6.59653
4.18542 6.59834
4.1917 6.6458
4.19797 6.69103
4.20425 6.68992
4.21052 6.69236
4.2168 6.73639
4.22307 6.77506
4.22935 6.77079
4.23562 6.77339
4.2419 6.81696
4.24817 6.85167
4.25445 6.84497
4.26072 6.84685
4.267 6.88125
4.27327 6.90574
4.27955 6.89909
4.28582 6.90023
4.2921 6.92203
4.29837 6.93457
4.30465 6.92611
4.31092 6.92483
4.3172 6.93755
4.32347 6.93817
4.32975 6.91832
4.33602 6.90698
4.3423 6.90817
4.34857 6.89691
4.35485 6.86959
4.36112 6.84877
4.3674 6.83529
4.37367 6.80674
4.37995 6.76321
4.38622 6.72813
4.3925 6.70041
4.39877 6.65605
4.40505 6.59897
4.41132 6.54763
4.4176 6.50011
4.42387 6.43142
4.43015 6.3504
4.43642 6.27877
4.4427 6.2119
4.44897 6.12068
4.45525 6.01887
4.46152 5.92477
4.4678 5.8335
4.47407 5.71527
4.48035 5.58864
4.48662 5.468
4.4929 5.34891
4.49917 5.20767
4.50545 5.06178
4.51172 4.91727
4.518 4.77297
4.52427 4.60539
4.53055 4.43501
4.53682 4.26907
4.5431 4.10349
4.54937 3.91278
4.55565 3.72095
4.56192 3.53468
4.5682 3.34804
4.57447 3.14361
4.58075 2.93944
4.58702 2.7394
4.5933 2.5376
4.59957 2.31757
4.60585 2.09957
4.61212 1.89654
4.6184 1.69065
4.62467 1.46897
4.63095 1.25064
4.63722 1.04694
4.6435 0.841028
4.64977 0.627177
4.65605 0.417892
4.66232 0.222314
4.6686 0.0270656
4.67487 -0.167398
4.68115 -0.357117
4.68742 -0.536593
4.6937 -0.714661
4.69997 -0.890079
4.70625 -1.05692
4.71252 -1.20979
4.7188 -1.35578
4.72507 -1.49206
4.73135 -1.60894
4.73762 -1.70172
4.7439 -1.78429
4.75017 -1.85571
4.75645 -1.89794
4.76272 -1.91224
4.769 -1.9173
4.77527 -1.91459
4.78155 -1.89738
4.78782 -1.86952
4.7941 -1.84588
4.80037 -1.82497
4.80665 -1.80279
4.81292 -1.7799
4.8192 -1.77442
4.82547 -1.77736
4.83175 -1.77675
4.83802 -1.77467
4.8443 -1.78745
4.85057 -1.80547
4.85685 -1.8058
4.86312 -1.80088
4.8694 -1.80053
4.87567 -1.80131
4.88195 -1.78097
4.88822 -1.75652
4.8945 -1.73436
4.90077 -1.71255
4.90705 -1.67155
4.91332 -1.62845
4.9196 -1.5911
4.92587 -1.55414
4.93215 -1.50442
4.93842 -1.45427
4.9447 -1.41407
4.95097 -1.37396
4.95725 -1.33582
4.96352 -1.29772
4.9698 -1.26029
4.97607 -1.22409
4.98235 -1.19938
4.98862 -1.17483
4.9949 -1.15141
5.00117 -1.13012
5.00745 -1.11988
5.01372 -1.11039
5.02 -1.10397
5.02627 -1.10057
5.03255 -1.1074
5.03882 -1.11537
5.0451 -1.12658
5.05137 -1.1409
5.05765 -1.16277
5.06392 -1.18717
5.0702 -1.21684
5.07647 -1.25004
5.08275 -1.28957
5.08902 -1.33092
5.0953 -1.37511
5.10157 -1.42531
5.10785 -1.48372
5.11412 -1.54417
5.1204 -1.60706
5.12667 -1.67467
5.13295 -1.74724
5.13922 -1.82345
5.1455 -1.90301
5.15177 -1.98484
5.15805 -2.06851
5.16432 -2.15862
5.1706 -2.25327
5.17687 -2.36142
5.18315 -2.47791
5.18942 -2.59658
5.1957 -2.71644
5.20197 -2.82987
5.20825 -2.94032
5.21452 -3.0173
5.2208 -3.08096
5.22707 -3.11508
5.23335 -3.13925
5.23962 -3.14314
5.2459 -3.14134
5.25217 -3.16069
5.25845 -3.18489
5.26472 -3.24179
5.271 -3.30464
5.27727 -3.40725
5.28355 -3.51537
5.28982 -3.61976
5.2961 -3.7238
5.30237 -3.79506
5.30865 -3.86435
5.31492 -3.82942
5.3212 -3.79041
5.32747 -3.5753
5.33375 -3.34695
5.34002 -2.81081
5.3463 -2.24244
5.35257 -1.26993
5.35885 -0.247642
5.36512 1.19372
5.3714 2.67652
5.37767 4.41599
5.38395 6.165
5.39022 7.95934
5.3965 9.71815
5.40277 11.3378
5.40905 12.8891
5.41532 14.2201
5.4216 15.4551
5.42787 16.429
5.43415 17.2939
5.44042 17.9061
5.4467 18.3921
5.45297 18.6268
5.45925 18.731
5.46552 18.6101
5.4718 18.3433
5.47807 17.8573
5.48435 17.2262
5.49062 16.4043
5.4969 15.4311
5.50317 14.2836
5.50945 13.0147
5.51572 11.6228
5.522 10.1465
5.52827 8.59532
5.53455 7.05104
5.54082 5.51234
5.5471 4.02221
5.55337 2.56525
5.55965 1.22406
5.56592 -0.0485198
5.5722 -1.2154
5.57847 -2.32771
5.58475 -3.32184
5.59102 -4.26343
5.5973 -5.10715
5.60357 -5.91383
5.60985 -6.61509
5.61612 -7.28268
5.6224 -7.86023
5.62867 -8.41383
5.63495 -8.86919
5.64122 -9.30336
5.6475 -9.64467
5.65377 -9.97029
5.66005 -10.2102
5.66632 -10.4394
5.6726 -10.5964
5.67887 -10.7472
5.68515 -10.8485
5.69142 -10.9474
5.6977 -11.0237
5.70397 -11.0999
5.71025 -11.1862
5.71652 -11.2731
5.7228 -11.369
5.72907 -11.4673
5.73535 -11.5912
5.74162 -11.7134
5.7479 -11.8229
5.75417 -11.9309
5.76045 -12.03
5.76672 -12.1199
5.773 -12.1678
5.77927 -12.2083
5.78555 -12.221
5.79182 -12.2202
5.7981 -12.1776
5.80437 -12.1274
5.81065 -12.0574
5.81692 -11.9783
5.8232 -11.8789
5.82947 -11.7788
5.83575 -11.6771
5.84202 -11.5709
5.8483 -11.4571
5.85457 -11.3463
5.86085 -11.24
5.86712 -11.1297
5.8734 -11.0145
5.87967 -10.9046
5.88595 -10.8007
5.89222 -10.6943
5.8985 -10.5855
5.90477 -10.4842
5.91105 -10.3891
5.91732 -10.2898
5.9236 -10.1873
5.92987 -10.0943
5.93615 -10.0076
5.94242 -9.9185
5.9487 -9.828
5.95497 -9.74448
5.96125 -9.66442
5.96752 -9.58715
5.9738 -9.51108
5.98007 -9.43636
5.98635 -9.36212
5.99262 -9.29446
5.9989 -9.2288
6.00517 -9.16498
6.01145 -9.10163
6.01772 -9.04376
6.024 -8.98699
6.03027 -8.93251
6.03655 -8.87837
6.04282 -8.82679
6.0491 -8.7755
6.05537 -8.72638
6.06165 -8.67742
6.06792 -8.6376
6.0742 -8.59812
6.08047 -8.54934
6.08675 -8.501
6.09302 -8.47038
6.0993 -8.43886
6.10557 -8.3934
6.11185 -8.3495
6.11812 -8.32102
6.1244 -8.29067
6.13067 -8.24727
6.13695 -8.20618
6.14322 -8.17738
6.1495 -8.146
6.15577 -8.1036
6.16205 -8.06326
6.16832 -8.03009
6.1746 -7.99362
6.18087 -7.9475
6.18715 -7.90358
6.19342 -7.86508
6.1997 -7.82351
6.20597 -7.77539
6.21225 -7.7295
6.21852 -7.68771
6.2248 -7.64481
6.23107 -7.60015
6.23735 -7.5608
6.24362 -7.52886
6.2499 -7.49954
6.25617 -7.4734
6.26245 -7.45602
6.26872 -7.448
6.275 -7.44884

==> low_Mach_Dellar/j_Dellar.csv <==
x y
0.0021126760563380284 -7.529411764705877
0.01971830985915493 -7.352941176470587
0.03732394366197183 -7.882352941176464
0.054929577464788736 -9.294117647058819
0.07042253521126761 -10.17647058823529
0.08309859154929577 -11.588235294117645
0.0971830985915493 -12.647058823529406
0.10985915492957747 -10.17647058823529
0.11760563380281691 -3.470588235294116
0.12112676056338029 2.176470588235304
0.12535211267605634 9.941176470588246
0.1288732394366197 15.235294117647058
0.13521126760563382 20.176470588235304
0.14225352112676057 15.411764705882362
0.14507042253521127 9.764705882352942
0.15 3.235294117647058
0.15281690140845072 -1.529411764705884
0.1591549295774648 -4.35294117647058
0.17605633802816903 -2.235294117647058
0.19014084507042253 -0.6470588235294059
0.20492957746478874 -0.29411764705882604
0.22042253521126762 -1.3529411764705799
0.23450704225352115 -2.588235294117638
0.24929577464788732 -1.882352941176464
0.26197183098591553 0.764705882352942
0.2774647887323944 4.470588235294116
0.2964788732394366 7.117647058823536
0.31971830985915495 7.117647058823536
0.34718309859154933 6.235294117647058
0.37535211267605634 5.705882352941188
0.4028169014084507 5.352941176470594
0.42605633802816906 4.64705882352942
0.4450704225352113 5
0.46760563380281694 5.705882352941188
0.48450704225352115 7.294117647058826
0.4887323943661972 3.941176470588246
0.4880281690140845 -2.588235294117638
0.49014084507042255 -16.882352941176464
0.49014084507042255 -44.41176470588235
0.4936619718309859 -62.05882352941177
0.4992957746478873 -74.23529411764706
0.5028169014084507 -65.41176470588235
0.5063380281690141 -52
0.5084507042253521 -29.764705882352942
0.5091549295774648 -16
0.5091549295774648 -0.8235294117646959
0.5119718309859155 6.764705882352942
0.5359154929577465 5.352941176470594
0.5654929577464789 5
0.5936619718309859 5.176470588235304
0.6309859154929578 6.058823529411768
0.6725352112676056 6.588235294117652
0.7007042253521127 7.117647058823536
0.719718309859155 5.176470588235304
0.7422535211267606 -0.11764705882352189
0.7563380281690141 -2.588235294117638
0.7753521126760564 -1.882352941176464
0.797887323943662 -0.470588235294116
0.8169014084507042 -1.3529411764705799
0.8373239436619718 -4.35294117647058
0.8471830985915494 -0.8235294117646959
0.8535211267605635 8.176470588235304
0.8577464788732395 15.235294117647058
0.8640845070422536 20.352941176470594
0.8725352112676057 12.058823529411768
0.8774647887323944 1.117647058823536
0.8852112676056338 -7.529411764705877
0.8964788732394366 -12.647058823529406
0.9169014084507042 -11.941176470588232
0.9422535211267606 -9.294117647058819
0.9788732394366197 -7.705882352941174
0.997887323943662 -7.529411764705877
